Design of Planar Collision-free Trochoidal Paths for a Multi-robot Swarm

In the literature, a distributed consensus protocol by which a connected swarm of agents can generate artistic patterns in 2-dimensional space is proposed. Motivated by this protocol, in this paper, we design the parameters of this protocol for a 3-agent swarm of non-holonomic robots of finite size that results in the generation of periodic trochoidal trajectories that satisfy a set of geometric and speed constraints; this design also includes selecting the initial positions of the robots. This problem finds applications in persistent surveillance and coverage, guarding a region of interest, and target detection. While the trajectories may be self-intersecting, imposing geometric constraints i. eliminates collisions between robots; ii. ensures minimum and maximum separation distance between any robot and a fixed point, thus ensuring the robots are in communication range. Imposing speed constraints ensure that tracking these trajectories becomes feasible. It is also shown that robots can be injected to these paths at specific locations, in order to increase the refresh rate, without violating any of the geometric constraints. The designs are implemented in an indoor mobile robot platform.

==> A1_2000_1200_C2.txt <==
  -3.0040000000000000e+00   0.0000000000000000e+00
  -3.0041090521988263e+00  -5.3243370799724308e-03
  -3.0044603829865562e+00  -1.0654951862150749e-02
  -3.0050537890119338e+00  -1.5998817142664892e-02
  -3.0058889163732565e+00  -2.1362900259939022e-02
  -3.0069652607527790e+00  -2.6754160064989291e-02
  -3.0082821676107923e+00  -3.2179543894877087e-02
  -3.0098388324392951e+00  -3.7645984550484769e-02
  -3.0116343010751780e+00  -4.3160397279779182e-02
  -3.0136674700727926e+00  -4.8729676767726555e-02
  -3.0159370871357605e+00  -5.4360694134019429e-02
  -3.0184417516078792e+00  -6.0060293939773586e-02
  -3.0211799150229179e+00  -6.5835291204349750e-02
  -3.0241498817131105e+00  -7.1692468433450507e-02
  -3.0273498094761040e+00  -7.7638572659639277e-02
  -3.0307777103001241e+00  -8.3680312496422965e-02
  -3.0344314511470674e+00  -8.9824355207034884e-02
  -3.0383087547932326e+00  -9.6077323789049499e-02
  -3.0424072007273710e+00  -1.0244579407595363e-01
  -3.0467242261057148e+00  -1.0893629185679328e-01
  -3.0512571267636206e+00  -1.1555529001500787e-01
  -3.0560030582834363e+00  -1.2230920568755634e-01
  -3.0609590371182036e+00  -1.2920439744543230e-01
  -3.0661219417707497e+00  -1.3624716249665700e-01
  -3.0714885140277297e+00  -1.4344373391283044e-01
  -3.0770553602481483e+00  -1.5080027788031194e-01
  -3.0828189527058751e+00  -1.5832289097709229e-01
  -3.0887756309856322e+00  -1.6601759747641004e-01
  -3.0949216034319353e+00  -1.7389034667815378e-01
  -3.1012529486504237e+00  -1.8194701026908180e-01
  -3.1077656170610211e+00  -1.9019337971288067e-01
  -3.1144554325023250e+00  -1.9863516367107117e-01
  -3.1213180938866203e+00  -2.0727798545576018e-01
  -3.1283491769048801e+00  -2.1612738051522290e-01
  -3.1355441357811147e+00  -2.2518879395328956e-01
  -3.1428983050753883e+00  -2.3446757808349641e-01
  -3.1504069015348239e+00  -2.4396899001894834e-01
  -3.1580650259918905e+00  -2.5369818929882609e-01
  -3.1658676653092432e+00  -2.6366023555245788e-01
  -3.1738096943703864e+00  -2.7386008620186142e-01
  -3.1818858781153838e+00  -2.8430259420364562e-01
  -3.1900908736208602e+00  -2.9499250583114928e-01
  -3.1984192322234817e+00  -3.0593445849767570e-01
  -3.2068654016861213e+00  -3.1713297862166900e-01
  -3.2154237284058689e+00  -3.2859247953466125e-01
  -3.2240884596630539e+00  -3.4031725943280183e-01
  -3.2328537459104205e+00  -3.5231149937276579e-01
  -3.2417136431015794e+00  -3.6457926131282115e-01
  -3.2506621150578483e+00  -3.7712448619981548e-01
  -3.2596930358725817e+00  -3.8995099210282758e-01
  -3.2688001923520638e+00  -4.0306247239421050e-01
  -3.2779772864920429e+00  -4.1646249397873508e-01
  -3.2872179379889626e+00  -4.3015449557152374e-01
  -3.2965156867849132e+00  -4.4414178602544746e-01
  -3.3058639956453559e+00  -4.5842754270863806e-01
  -3.3152562527686209e+00  -4.7301480993275058e-01
  -3.3246857744261860e+00  -4.8790649743258979e-01
  -3.3341458076327304e+00  -5.0310537889769680e-01
  -3.3436295328449401e+00  -5.1861409055647056e-01
  -3.3531300666880339e+00  -5.3443512981337948e-01
  -3.3626404647089778e+00  -5.5057085393979999e-01
  -3.3721537241553161e+00  -5.6702347881899440e-01
  -3.3816627867785858e+00  -5.8379507774572381e-01
  -3.3911605416612165e+00  -6.0088758028097011e-01
  -3.4006398280658492e+00  -6.1830277116221688e-01
  -3.4100934383059869e+00  -6.3604228926972450e-01
  -3.4195141206368698e+00  -6.5410762664920408e-01
  -3.4288945821654857e+00  -6.7250012759128530e-01
  -3.4382274917785782e+00  -6.9122098776813845e-01
  -3.4475054830875673e+00  -7.1027125342760056e-01
  -3.4567211573892269e+00  -7.2965182064512657e-01
  -3.4658670866410017e+00  -7.4936343463386723e-01
  -3.4749358164498250e+00  -7.6940668911315335e-01
  -3.4839198690732878e+00  -7.8978202573564205e-01
  -3.4928117464320203e+00  -8.1048973357336063e-01
  -3.5016039331321274e+00  -8.3152994866285879e-01
  -3.5102888994965236e+00  -8.5290265360966167e-01
  -3.5188591046040085e+00  -8.7460767725218547e-01
  -3.5273069993349204e+00  -8.9664469438526651e-01
  -3.5356250294221998e+00  -9.1901322554341891e-01
  -3.5438056385067007e+00  -9.4171263684392403e-01
  -3.5518412711955705e+00  -9.6474213988982704e-01
  -3.5597243761225426e+00  -9.8810079173289045e-01
  -3.5674474090089561e+00  -1.0117874948965409e+00
  -3.5750028357243391e+00  -1.0358009974588112e+00
  -3.5823831353453781e+00  -1.0601398931952655e+00
  -3.5895808032121095e+00  -1.0848026217818683e+00
  -3.5965883539801564e+00  -1.1097874690577341e+00
  -3.6033983246678396e+00  -1.1350925673476793e+00
  -3.6100032776970066e+00  -1.1607158958444648e+00
  -3.6163958039264035e+00  -1.1866552810506001e+00
  -3.6225685256764262e+00  -1.2129083972795589e+00
  -3.6285140997441028e+00  -1.2394727672162322e+00
  -3.6342252204071404e+00  -1.2663457625364165e+00
  -3.6396946224158877e+00  -1.2935246045851219e+00
  -3.6449150839720756e+00  -1.3210063651134563e+00
  -3.6498794296931751e+00  -1.3487879670738205e+00
  -3.6545805335612527e+00  -1.3768661854731288e+00
  -3.6590113218551839e+00  -1.4052376482837434e+00
  -3.6631647760651025e+00  -1.4338988374117931e+00
  -3.6670339357879658e+00  -1.4628460897225251e+00
  -3.6706119016031225e+00  -1.4920755981223095e+00
  -3.6738918379267882e+00  -1.5215834126969101e+00
  -3.6768669758443253e+00  -1.5513654419055900e+00
  -3.6795306159192323e+00  -1.5814174538306256e+00
  -3.6818761309777868e+00  -1.6117350774817623e+00
  -3.6838969688682472e+00  -1.6423138041551306e+00
  -3.6855866551935694e+00  -1.6731489888461228e+00
  -3.6869387960165807e+00  -1.7042358517157057e+00
  -3.6879470805365773e+00  -1.7355694796096284e+00
  -3.6886052837363041e+00  -1.7671448276299586e+00
  -3.6889072689983187e+00  -1.7989567207583683e+00
  -3.6888469906897092e+00  -1.8309998555305627e+00
  -3.6884184967141960e+00  -1.8632688017612291e+00
  -3.6876159310306122e+00  -1.8957580043188706e+00
  -3.6864335361368115e+00  -1.9284617849498533e+00
  -3.6848656555180361e+00  -1.9613743441509948e+00
  -3.6829067360588086e+00  -1.9944897630899940e+00
  -3.6805513304174089e+00  -2.0278020055729855e+00
  -3.6777940993620311e+00  -2.0613049200584830e+00
  -3.6746298140677149e+00  -2.0949922417169593e+00
  -3.6710533583731659e+00  -2.1288575945352948e+00
  -3.6670597309965949e+00  -2.1628944934653087e+00
  -3.6626440477097160e+00  -2.1970963466155640e+00
  -3.6578015434690756e+00  -2.2314564574856286e+00
  -3.6525275745038712e+00  -2.2659680272419607e+00
  -3.6468176203594740e+00  -2.3006241570345582e+00
  -3.6406672858958462e+00  -2.3354178503535064e+00
  -3.6340723032400883e+00  -2.3703420154245443e+00
  -3.6270285336923647e+00  -2.4053894676427481e+00
  -3.6195319695844623e+00  -2.4405529320434152e+00
  -3.6115787360902596e+00  -2.4758250458092306e+00
  -3.6031650929874162e+00  -2.5111983608127657e+00
  -3.5942874363695863e+00  -2.5466653461933610e+00
  -3.5849423003084975e+00  -2.5822183909674199e+00
  -3.5751263584652486e+00  -2.6178498066711362e+00
  -3.5648364256501992e+00  -2.6535518300346648e+00
  -3.5540694593308384e+00  -2.6893166256867160e+00
  -3.5428225610870614e+00  -2.7251362888885842e+00
  -3.5310929780132594e+00  -2.7610028482965485e+00
  -3.5188781040667014e+00  -2.7969082687516345e+00
  -3.5061754813616695e+00  -2.8328444540956736e+00
  -3.4929828014088353e+00  -2.8688032500126002e+00
  -3.4792979062994007e+00  -2.9047764468939263e+00
  -3.4651187898335398e+00  -2.9407557827273019e+00
  -3.4504435985926820e+00  -2.9767329460070822e+00
  -3.4352706329552318e+00  -3.0126995786658073e+00
  -3.4195983480553171e+00  -3.0486472790254799e+00
  -3.4034253546841855e+00  -3.0845676047675386e+00
  -3.3867504201338874e+00  -3.1204520759204049e+00
  -3.3695724689829150e+00  -3.1562921778634738e+00
  -3.3518905838234856e+00  -3.1920793643464243e+00
  -3.3337040059301697e+00  -3.2278050605227011e+00
  -3.3150121358695994e+00  -3.2634606659960319e+00
  -3.2958145340510043e+00  -3.2990375578788278e+00
  -3.2761109212173620e+00  -3.3345270938613134e+00
  -3.2559011788769414e+00  -3.3699206152902290e+00
  -3.2351853496750809e+00  -3.4052094502559451e+00
  -3.2139636377060259e+00  -3.4403849166868197e+00
  -3.1922364087647019e+00  -3.4754383254496388e+00
  -3.1700041905383092e+00  -3.5103609834549574e+00
  -3.1472676727376467e+00  -3.5451441967661839e+00
  -3.1240277071681049e+00  -3.5797792737112202e+00
  -3.1002853077402777e+00  -3.6142575279954938e+00
  -3.0760416504201809e+00  -3.6485702818151968e+00
  -3.0512980731190757e+00  -3.6827088689695642e+00
  -3.0260560755229187e+00  -3.7166646379710100e+00
  -3.0003173188614976e+00  -3.7504289551519521e+00
  -2.9740836256173098e+00  -3.7839932077671432e+00
  -2.9473569791742991e+00  -3.8173488070903465e+00
  -2.9201395234065406e+00  -3.8504871915041798e+00
  -2.8924335622070370e+00  -3.8833998295819563e+00
  -2.8642415589567745e+00  -3.9160782231603690e+00
  -2.8355661359342315e+00  -3.9485139104018478e+00
  -2.8064100736655480e+00  -3.9806984688454343e+00
  -2.7767763102155785e+00  -4.0126235184450207e+00
  -2.7466679404200867e+00  -4.0442807245938051e+00
  -2.7160882150593584e+00  -4.0756618011338190e+00
  -2.6850405399735320e+00  -4.1067585133493862e+00
  -2.6535284751199542e+00  -4.1375626809433914e+00
  -2.6215557335729174e+00  -4.1680661809952158e+00
  -2.5891261804661356e+00  -4.1982609508992299e+00
  -2.5562438318783376e+00  -4.2281389912827434e+00
  -2.5229128536624001e+00  -4.2576923689022843e+00
  -2.4891375602184338e+00  -4.2869132195171282e+00
  -2.4549224132112801e+00  -4.3157937507389867e+00
  -2.4202720202328840e+00  -4.3443262448567754e+00
  -2.3851911334100424e+00  -4.3725030616353964e+00
  -2.3496846479580333e+00  -4.4003166410874597e+00
  -2.3137576006806606e+00  -4.4277595062169288e+00
  -2.2774151684172690e+00  -4.4548242657336061e+00
  -2.2406626664372995e+00  -4.4815036167374682e+00
  -2.2035055467829863e+00  -4.5077903473718246e+00
  -2.1659493965607961e+00  -4.5336773394442753e+00
  -2.1279999361822535e+00  -4.5591575710145076e+00
  -2.0896630175548014e+00  -4.5842241189479278e+00
  -2.0509446222233585e+00  -4.6088701614341643e+00
  -2.0118508594632787e+00  -4.6330889804695001e+00
  -1.9723879643254072e+00  -4.6568739643022816e+00
  -1.9325622956339668e+00  -4.6802186098403800e+00
  -1.8923803339380152e+00  -4.7031165250197979e+00
  -1.8518486794172369e+00  -4.7255614311335208e+00
  -1.8109740497428468e+00  -4.7475471651197294e+00
  -1.7697632778944052e+00  -4.7690676818085009e+00
  -1.7282233099333528e+00  -4.7901170561261734e+00
  -1.6863612027340982e+00  -4.8106894852564839e+00
  -1.6441841216735034e+00  -4.8307792907577305e+00
  -1.6016993382796267e+00  -4.8503809206350939e+00
  -1.5589142278406016e+00  -4.8694889513673774e+00
  -1.5158362669745427e+00  -4.8880980898873583e+00
  -1.4724730311613874e+00  -4.9062031755150386e+00
  -1.4288321922375924e+00  -4.9237991818430302e+00
  -1.3849215158546226e+00  -4.9408812185733773e+00
  -1.3407488589021785e+00  -4.9574445333051047e+00
  -1.2963221668971305e+00  -4.9734845132718375e+00
  -1.2516494713391291e+00  -4.9889966870288047e+00
  -1.2067388870338844e+00  -5.0039767260885961e+00
  -1.1615986093851143e+00  -5.0184204465050737e+00
  -1.1162369116561737e+00  -5.0323238104047965e+00
  -1.0706621422023872e+00  -5.0456829274654096e+00
  -1.0248827216751264e+00  -5.0584940563404199e+00
  -9.7890714019867098e-01  -5.0707536060298208e+00
  -9.3274395452091474e-01  -5.0824581371960500e+00
  -8.8640178513898260e-01  -5.0936043634247703e+00
  -8.3988931340083217e-01  -5.1041891524300063e+00
  -7.9321527858392771e-01  -5.1142095272031671e+00
  -7.4638847495207894e-01  -5.1236626671055268e+00
  -6.9941774879154961e-01  -5.1325459089037428e+00
  -6.5231199542754192e-01  -5.1408567477480123e+00
  -6.0508015622217826e-01  -5.1485928380925134e+00
  -5.5773121555510174e-01  -5.1557519945577575e+00
  -5.1027419778783201e-01  -5.1623321927345414e+00
  -4.6271816421300743e-01  -5.1683315699291770e+00
  -4.1507220998966271e-01  -5.1737484258497366e+00
  -3.6734546106568722e-01  -5.1785812232330235e+00
  -3.1954707108862002e-01  -5.1828285884120557e+00
  -2.7168621830593764e-01  -5.1864893118238218e+00
  -2.2377210245599888e-01  -5.1895623484571409e+00
  -1.7581394165081099e-01  -5.1920468182404234e+00
  -1.2782096925178640e-01  -5.1939420063692117e+00
  -7.9802430739662283e-02  -5.1952473635733583e+00
  -3.1767580579756281e-02  -5.1959625063237418e+00
   1.6274320916265711e-02  -5.1960872169784436e+00
   6.4314010730932639e-02  -5.1956214438683244e+00
   1.1234222628264419e-01  -5.1945653013219673e+00
   1.6034970856730113e-01  -5.1929190696299719e+00
   2.0832720529871132e-01  -5.1906831949486101e+00
   2.5626547404659350e-01  -5.1878582891428975e+00
   3.0415528537100178e-01  -5.1844451295691023e+00
   3.5198742595199478e-01  -5.1804446587968007e+00
   3.9975270171337440e-01  -5.1758579842705732e+00
   4.4744194093932466e-01  -5.1706863779114594e+00
   4.9504599738277777e-01  -5.1649312756583292e+00
   5.4255575336434492e-01  -5.1585942769493434e+00
   5.8996212286064653e-01  -5.1516771441436928e+00
   6.3725605458088452e-01  -5.1441818018838195e+00
   6.8442853503050116e-01  -5.1361103363983984e+00
   7.3147059156077754e-01  -5.1274649947462905e+00
   7.7837329540322397e-01  -5.1182481840017884e+00
   8.2512776468762772e-01  -5.1084624703814550e+00
   8.7172516744262252e-01  -5.0981105783128591e+00
   9.1815672457765674e-01  -5.0871953894455935e+00
   9.6441371284524091e-01  -5.0757199416049188e+00
   1.0104874677823612e+00  -5.0636874276884472e+00
   1.0563693866299604e+00  -5.0511011945062627e+00
   1.1020509312293854e+00  -5.0379647415649371e+00
   1.1475236308947214e+00  -5.0242817197958800e+00
   1.1927790852599289e+00  -5.0100559302285053e+00
   1.2378089670997219e+00  -4.9952913226087299e+00
   1.2826050251231247e+00  -4.9799919939633028e+00
   1.3271590867386633e+00  -4.9641621871105333e+00
   1.3714630607901530e+00  -4.9478062891179375e+00
   1.4155089402620578e+00  -4.9309288297074421e+00
   1.4592888049534054e+00  -4.9135344796086873e+00
   1.5027948241192581e+00  -4.8956280488611021e+00
   1.5460192590787496e+00  -4.8772144850653500e+00
   1.5889544657887078e+00  -4.8582988715848403e+00
   1.6315928973819016e+00  -4.8388864256979573e+00
   1.6739271066689629e+00  -4.8189824967017199e+00
   1.7159497486030419e+00  -4.7985925639675768e+00
   1.7576535827062769e+00  -4.7777222349500814e+00
   1.7990314754571655e+00  -4.7563772431491955e+00
   1.8400764026379526e+00  -4.7345634460269865e+00
   1.8807814516411454e+00  -4.7122868228795056e+00
   1.9211398237342991e+00  -4.6895534726646515e+00
   1.9611448362822264e+00  -4.6663696117868447e+00
   2.0007899249257970e+00  -4.6427415718393430e+00
   2.0400686457165111e+00  -4.6186757973050536e+00
   2.0789746772060584e+00  -4.5941788432167074e+00
   2.1175018224900639e+00  -4.5692573727772752e+00
   2.1556440112052808e+00  -4.5439181549415419e+00
   2.1933953014794585e+00  -4.5181680619597344e+00
   2.2307498818331828e+00  -4.4920140668841340e+00
   2.2677020730329613e+00  -4.4654632410396253e+00
   2.3042463298948674e+00  -4.4385227514591170e+00
   2.3403772430380752e+00  -4.4111998582848342e+00
   2.3760895405876252e+00  -4.3835019121364294e+00
   2.4113780898257922e+00  -4.3554363514469339e+00
   2.4462378987914351e+00  -4.3270106997675368e+00
   2.4806641178267386e+00  -4.2982325630422258e+00
   2.5146520410707685e+00  -4.2691096268533038e+00
   2.5481971078992891e+00  -4.2396496536388355e+00
   2.5812949043103020e+00  -4.2098604798830657e+00
   2.6139411642548014e+00  -4.1797500132808763e+00
   2.6461317709122407e+00  -4.1493262298773477e+00
   2.6778627579102534e+00  -4.1185971711835183e+00
   2.7091303104881610e+00  -4.0875709412694103e+00
   2.7399307666038539e+00  -4.0562557038354372e+00
   2.7702606179836229e+00  -4.0246596792632952e+00
   2.8001165111145623e+00  -3.9927911416474546e+00
   2.8294952481791804e+00  -3.9606584158083615e+00
   2.8583937879318753e+00  -3.9282698742884912e+00
   2.8868092465169410e+00  -3.8956339343323858e+00
   2.9147388982278324e+00  -3.8627590548518094e+00
   2.9421801762073811e+00  -3.8296537333771772e+00
   2.9691306730887352e+00  -3.7963265029964015e+00
   2.9955881415767762e+00  -3.7627859292823169e+00
   3.0215504949698051e+00  -3.7290406072098432e+00
   3.0470158076213179e+00  -3.6950991580640511e+00
   3.0719823153416996e+00  -3.6609702263402983e+00
   3.0964484157397063e+00  -3.6266624766376041e+00
   3.1204126685035987e+00  -3.5921845905464442e+00
   3.1438737956218570e+00  -3.5575452635321323e+00
   3.1668306815433813e+00  -3.5227532018149694e+00
   3.1892823732771469e+00  -3.4878171192483380e+00
   3.2112280804312738e+00  -3.4527457341959238e+00
   3.2326671751915179e+00  -3.4175477664092400e+00
   3.2535991922391969e+00  -3.3822319339066351e+00
   3.2740238286085992e+00  -3.3468069498549631e+00
   3.2939409434839328e+00  -3.3112815194550924e+00
   3.3133505579359142e+00  -3.2756643368324316e+00
   3.3322528545981007e+00  -3.2399640819336444e+00
   3.3506481772831020e+00  -3.2041894174307228e+00
   3.3685370305388296e+00  -3.1683489856335978e+00
   3.3859200791449662e+00  -3.1324514054124362e+00
   3.4027981475498477e+00  -3.0965052691308026e+00
   3.4191722192479990e+00  -3.0605191395908338e+00
   3.4350434360985576e+00  -3.0245015469915812e+00
   3.4504130975848617e+00  -2.9884609859016678e+00
   3.4652826600154922e+00  -2.9524059122474053e+00
   3.4796537356670876e+00  -2.9163447403175100e+00
   3.4935280918692633e+00  -2.8802858397855378e+00
   3.5069076500320002e+00  -2.8442375327511700e+00
   3.5197944846158729e+00  -2.8082080908014686e+00
   3.5321908220455360e+00  -2.7722057320931985e+00
   3.5440990395668761e+00  -2.7362386184573300e+00
   3.5555216640482810e+00  -2.7003148525268017e+00
   3.5664613707265014e+00  -2.6644424748886379e+00
   3.5769209818975702e+00  -2.6286294612614891e+00
   3.5869034655533163e+00  -2.5928837196996573e+00
   3.5964119339639771e+00  -2.5572130878246617e+00
   3.6054496422074700e+00  -2.5216253300853970e+00
   3.6140199866458986e+00  -2.4861281350478994e+00
   3.6221265033498677e+00  -2.4507291127157598e+00
   3.6297728664712277e+00  -2.4154357918821825e+00
   3.6369628865648758e+00  -2.3802556175146914e+00
   3.6437005088602628e+00  -2.3451959481734641e+00
   3.6499898114832638e+00  -2.3102640534642758e+00
   3.6558350036291154e+00  -2.2754671115270013e+00
   3.6612404236871079e+00  -2.2408122065606246e+00
   3.6662105373177689e+00  -2.2063063263856963e+00
   3.6707499354832667e+00  -2.1719563600451370e+00
   3.6748633324318041e+00  -2.1377690954443089e+00
   3.6785555636367708e+00  -2.1037512170312334e+00
   3.6818315836914532e+00  -2.0699093035178264e+00
   3.6846964641601061e+00  -2.0362498256430133e+00
   3.6871553913862205e+00  -2.0027791439785587e+00
   3.6892136642588231e+00  -1.9695035067784414e+00
   3.6908766919376705e+00  -1.9364290478725785e+00
   3.6921499915382161e+00  -1.9035617846056909e+00
   3.6930391857772267e+00  -1.8709076158220814e+00
   3.6935500005799735e+00  -1.8384723198970883e+00
   3.6936882626498981e+00  -1.8062615528159456e+00
   3.6934598970016999e+00  -1.7742808463007747e+00
   3.6928709244587785e+00  -1.7425356059864072e+00
   3.6919274591160125e+00  -1.7110311096457289e+00
   3.6906357057688282e+00  -1.6797725054651944e+00
   3.6890019573095580e+00  -1.6487648103711778e+00
   3.6870325920920819e+00  -1.6180129084077710e+00
   3.6847340712657650e+00  -1.5875215491666390e+00
   3.6821129360797151e+00  -1.5572953462695243e+00
   3.6791758051583936e+00  -1.5273387759039609e+00
   3.6759293717496244e+00  -1.4976561754127491e+00
   3.6723804009460528e+00  -1.4682517419377104e+00
   3.6685357268811285e+00  -1.4391295311182355e+00
   3.6644022499006823e+00  -1.4102934558451055e+00
   3.6599869337111781e+00  -1.3817472850700474e+00
   3.6552968025057373e+00  -1.3534946426714720e+00
   3.6503389380690416e+00  -1.3255390063768095e+00
   3.6451204768622132e+00  -1.2978837067418432e+00
   3.6396486070887994e+00  -1.2705319261874182e+00
   3.6339305657429763e+00  -1.2434866980938857e+00
   3.6279736356411152e+00  -1.2167509059536059e+00
   3.6217851424378367e+00  -1.1903272825818325e+00
   3.6153724516277053e+00  -1.1642184093862573e+00
   3.6087429655337031e+00  -1.1384267156954901e+00
   3.6019041202836473e+00  -1.1129544781467129e+00
   3.5948633827757033e+00  -1.0878038201327327e+00
   3.5876282476341528e+00  -1.0629767113086286e+00
   3.5802062341565919e+00  -1.0384749671581766e+00
   3.5726048832537187e+00  -1.0143002486201957e+00
   3.5648317543828885e+00  -9.9045406177495543e-01
   3.5568944224766099e+00  -9.6693775759074718e-01
   3.5488004748671562e+00  -9.4375253173070439e-01
   3.5405575082084670e+00  -9.2089942441993733e-01
   3.5321731253965263e+00  -8.9837932037301693e-01
   3.5236549324893929e+00  -8.7619294878182752e-01
   3.5150105356280541e+00  -8.5434088336377745e-01
   3.5062475379592954e+00  -8.3282354247034074e-01
   3.4973735365617524e+00  -8.1164118925587758e-01
   3.4883961193763300e+00  -7.9079393190665215e-01
   3.4793228621421575e+00  -7.7028172392995453e-01
   3.4701613253392583e+00  -7.5010436450320406e-01
   3.4609190511390948e+00  -7.3026149888288472e-01
   3.4516035603641719e+00  -7.1075261887315244e-01
   3.4422223494578477e+00  -6.9157706335391678e-01
   3.4327828874655131e+00  -6.7273401886818907e-01
   3.4232926130283068e+00  -6.5422252026846028e-01
   3.4137589313905030e+00  -6.3604145142184820e-01
   3.4041892114217265e+00  -6.1818954597373743e-01
   3.3945907826551300e+00  -6.0066538816960624e-01
   3.3849709323426667e+00  -5.8346741373471755e-01
   3.3753369025285882e+00  -5.6659391081132482e-01
   3.3656958871422873e+00  -5.5004302095302693e-01
   3.3560550291115971e+00  -5.3381274017587854e-01
   3.3464214174976497e+00  -5.1790092006584543e-01
   3.3368020846523931e+00  -5.0230526894217042e-01
   3.3272040033998538e+00  -4.8702335307619410e-01
   3.3176340842422238e+00  -4.7205259796515631e-01
   3.3080991725918465e+00  -4.5739028966047818e-01
   3.2986060460301436e+00  -4.4303357615000905e-01
   3.2891614115945562e+00  -4.2897946879369830e-01
   3.2797719030945163e+00  -4.1522484381213476e-01
   3.2704440784574937e+00  -4.0176644382737259e-01
   3.2611844171061239e+00  -3.8860087945544597e-01
   3.2519993173674187e+00  -3.7572463094995384e-01
   3.2428950939150623e+00  -3.6313404989607551e-01
   3.2338779752457589e+00  -3.5082536095436095e-01
   3.2249541011906113e+00  -3.3879466365361816e-01
   3.2161295204624660e+00  -3.2703793423220329e-01
   3.2074101882401829e+00  -3.1555102752699932e-01
   3.1988019637907397e+00  -3.0432967890935203e-01
   3.1903106081300865e+00  -2.9336950626721275e-01
   3.1819417817236495e+00  -2.8266601203272163e-01
   3.1737010422273544e+00  -2.7221458525444553e-01
   3.1655938422700447e+00  -2.6201050371346957e-01
   3.1576255272781428e+00  -2.5204893608252349e-01
   3.1498013333433748e+00  -2.4232494412730848e-01
   3.1421263851343930e+00  -2.3283348494917283e-01
   3.1346056938530853e+00  -2.2356941326826951e-01
   3.1272441552363524e+00  -2.1452748374631456e-01
   3.1200465476041246e+00  -2.0570235334804765e-01
   3.1130175299543659e+00  -1.9708858374048338e-01
   3.1061616401057837e+00  -1.8868064372902660e-01
   3.0994832928889768e+00  -1.8047291172951119e-01
   3.0929867783866887e+00  -1.7245967827520786e-01
   3.0866762602238627e+00  -1.6463514855783343e-01
   3.0805557739081433e+00  -1.5699344500158066e-01
   3.0746292252214569e+00  -1.4952860986917546e-01
   3.0689003886633017e+00  -1.4223460789895612e-01
   3.0633729059463266e+00  -1.3510532897195676e-01
   3.0580502845447897e+00  -1.2813459080796680e-01
   3.0529358962964421e+00  -1.2131614168952555e-01
   3.0480329760583844e+00  -1.1464366321280255e-01
   3.0433446204174013e+00  -1.0811077306430149e-01
   3.0388737864552748e+00  -1.0171102782231800e-01
   3.0346232905695465e+00  -9.5437925782070526e-02
   3.0305958073501893e+00  -8.9284909803415108e-02
   3.0267938685126037e+00  -8.3245370180046185e-02
   3.0232198618873669e+00  -7.7312647529077308e-02
   3.0198760304671146e+00  -7.1480035699887617e-02
   3.0167644715109136e+00  -6.5740784701113206e-02
   3.0138871357064860e+00  -6.0088103644654459e-02
   3.0112458263905957e+00  -5.4515163705564917e-02
   3.0088421988278999e+00  -4.9015101096680884e-02
   3.0066777595485448e+00  -4.3581020056844944e-02
   3.0047538657447594e+00  -3.8205995851571715e-02
   3.0030717247266767e+00  -3.2883077784999340e-02
   3.0016323934376068e+00  -2.7605292221965737e-02
   3.0004367780289245e+00  -2.2365645619044819e-02
   2.9994856334947624e+00  -1.7157127563374463e-02
   2.9987795633666319e+00  -1.1972713818104937e-02
   2.9983190194681022e+00  -6.8053693732939118e-03
   2.9981043017296289e+00  -1.6480515010721733e-03
   2.9981355580636020e+00   3.5062871860976554e-03
   2.9984127842996720e+00   8.6646956752481786e-03
   2.9989358241803767e+00   1.3834221491999744e-02
   2.9997043694170649e+00   1.9021907640098319e-02
   3.0007179598061158e+00   2.4234789542578593e-02
   3.0019759834053930e+00   2.9479891985731511e-02
   3.0034776767708768e+00   3.4764226067054496e-02
   3.0052221252533946e+00   4.0094786148361067e-02
   3.0072082633553219e+00   4.5478546815224778e-02
   3.0094348751471300e+00   5.0922459843929846e-02
   3.0119005947436226e+00   5.6433451177098158e-02
   3.0146039068396830e+00   6.2018417909159046e-02
   3.0175431473053234e+00   6.7684225282824570e-02
   3.0207165038398158e+00   7.3437703697728826e-02
   3.0241220166846601e+00   7.9285645732385071e-02
   3.0277575793951081e+00   8.5234803180609733e-02
   3.0316209396699700e+00   9.1291884103557069e-02
   3.0357097002393623e+00   9.7463549898501325e-02
   3.0400213198100885e+00   1.0375641238549831e-01
   3.0445531140682687e+00   1.1017703091305030e-01
   3.0493022567388581e+00   1.1673190948389207e-01
   3.0542657807016340e+00   1.2342749390200723e-01
   3.0594405791632440e+00   1.3027016894197660e-01
   3.0648234068848526e+00   1.3726625554175198e-01
   3.0704108814649334e+00   1.4442200801993940e-01
   3.0761994846767138e+00   1.5174361131866662e-01
   3.0821855638597566e+00   1.5923717827310058e-01
   3.0883653333651671e+00   1.6690874690866958e-01
   3.0947348760538507e+00   1.7476427776703507e-01
   3.1012901448472743e+00   1.8280965126184659e-01
   3.1080269643301239e+00   1.9105066506530233e-01
   3.1149410324042588e+00   1.9949303152652634e-01
   3.1220279219933262e+00   2.0814237512276071e-01
   3.1292830827973916e+00   2.1700422994435900e-01
   3.1367018430969096e+00   2.2608403721455408e-01
   3.1442794116053561e+00   2.3538714284496129e-01
   3.1520108793698101e+00   2.4491879502776245e-01
   3.1598912217187638e+00   2.5468414186550425e-01
   3.1679153002564142e+00   2.6468822903942912e-01
   3.1760778649026848e+00   2.7493599751724135e-01
   3.1843735559781869e+00   2.8543228130119941e-01
   3.1927969063333386e+00   2.9618180521740523e-01
   3.2013423435208179e+00   3.0718918274715040e-01
   3.2100041920105311e+00   3.1845891390115982e-01
   3.2187766754462461e+00   3.2999538313755822e-01
   3.2276539189430289e+00   3.4180285732436910e-01
   3.2366299514246148e+00   3.5388548374733797e-01
   3.2456987079998099e+00   3.6624728816385327e-01
   3.2548540323770259e+00   3.7889217290372407e-01
   3.2640896793160277e+00   3.9182391501755204e-01
   3.2733993171159481e+00   4.0504616447342062e-01
   3.2827765301386300e+00   4.1856244240260254e-01
   3.2922148213663296e+00   4.3237613939497116e-01
   3.3017076149927993e+00   4.4649051384478061e-01
   3.3112482590467751e+00   4.6090869034746029e-01
   3.3208300280468439e+00   4.7563365814805131e-01
   3.3304461256867044e+00   4.9066826964189147e-01
   3.3400896875497739e+00   5.0601523892813582e-01
   3.3497537838521128e+00   5.2167714041668067e-01
   3.3594314222126251e+00   5.3765640748903687e-01
   3.3691155504494614e+00   5.5395533121367868e-01
   3.3787990594015751e+00   5.7057605911637566e-01
   3.3884747857743385e+00   5.8752059400598844e-01
   3.3981355150081378e+00   6.0479079285619619e-01
   3.4077739841688546e+00   6.2238836574359324e-01
   3.4173828848591201e+00   6.4031487484258165e-01
   3.4269548661492348e+00   6.5857173347745135e-01
   3.4364825375266395e+00   6.7716020523203235e-01
   3.4459584718627947e+00   6.9608140311726985e-01
   3.4553752083963536e+00   7.1533628879705691e-01
   3.4647252557314703e+00   7.3492567187263635e-01
   3.4740010948501063e+00   7.5485020922586044e-01
   3.4831951821371838e+00   7.7511040442157475e-01
   3.4922999524174281e+00   7.9570660716936925e-01
   3.5013078220027296e+00   8.1663901284492024e-01
   3.5102111917488776e+00   8.3790766207111977e-01
   3.5190024501204729e+00   8.5951244035916885e-01
   3.5276739762628719e+00   8.8145307780978743e-01
   3.5362181430799673e+00   9.0372914887467215e-01
   3.5446273203166343e+00   9.2634007217830749e-01
   3.5528938776446681e+00   9.4928511040021701e-01
   3.5610101877510223e+00   9.7256337021771144e-01
   3.5689686294271712e+00   9.9617380230917718e-01
   3.5767615906584180e+00   1.0201152014179160e+00
   3.5843814717119553e+00   1.0443862064765286e+00
   3.5918206882224983e+00   1.0689853007918149e+00
   3.5990716742743234e+00   1.0939108122901287e+00
   3.6061268854785058e+00   1.1191609138231196e+00
   3.6129788020442040e+00   1.1447336235337524e+00
   3.6196199318427973e+00   1.1706268052824882e+00
   3.6260428134637035e+00   1.1968381691334755e+00
   3.6322400192607196e+00   1.2233652719005856e+00
   3.6382041583876958e+00   1.2502055177531008e+00
   3.6439278798224057e+00   1.2773561588808360e+00
   3.6494038753774261e+00   1.3048142962184643e+00
   3.6546248826968935e+00   1.3325768802287792e+00
   3.6595836882379782e+00   1.3606407117446133e+00
   3.6642731302359333e+00   1.3890024428691126e+00
   3.6686861016515815e+00   1.4176585779340352e+00
   3.6728155531001137e+00   1.4466054745157253e+00
   3.6766544957600624e+00   1.4758393445083944e+00
   3.6801960042613562e+00   1.5053562552543136e+00
   3.6834332195513184e+00   1.5351521307305036e+00
   3.6863593517375368e+00   1.5652227527914886e+00
   3.6889676829064890e+00   1.5955637624676486e+00
   3.6912515699168638e+00   1.6261706613187037e+00
   3.6932044471664809e+00   1.6570388128418163e+00
   3.6948198293317698e+00   1.6881634439338020e+00
   3.6960913140787377e+00   1.7195396464069024e+00
   3.6970125847443893e+00   1.7511623785575572e+00
   3.6975774129875787e+00   1.7830264667875964e+00
   3.6977796614082465e+00   1.8151266072772483e+00
   3.6976132861340671e+00   1.8474573677093422e+00
   3.6970723393734888e+00   1.8800131890440650e+00
   3.6961509719341934e+00   1.9127883873436073e+00
   3.6948434357060003e+00   1.9457771556460259e+00
   3.6931440861072629e+00   1.9789735658876155e+00
   3.6910473844938112e+00   2.0123715708730812e+00
   3.6885479005295241e+00   2.0459650062927675e+00
   3.6856403145175918e+00   2.0797475927861959e+00
   3.6823194196916020e+00   2.1137129380511435e+00
   3.6785801244655403e+00   2.1478545389974597e+00
   3.6744174546418451e+00   2.1821657839448334e+00
   3.6698265555766727e+00   2.2166399548636746e+00
   3.6648026943015188e+00   2.2512702296582758e+00
   3.6593412616003955e+00   2.2860496844914020e+00
   3.6534377740417456e+00   2.3209712961494309e+00
   3.6470878759643197e+00   2.3560279444471592e+00
   3.6402873414162329e+00   2.3912124146713780e+00
   3.6330320760464749e+00   2.4265174000622944e+00
   3.6253181189481078e+00   2.4619355043318740e+00
   3.6171416444524698e+00   2.4974592442181471e+00
   3.6084989638736626e+00   2.5330810520745342e+00
   3.5993865272026637e+00   2.5687932784932137e+00
   3.5898009247503921e+00   2.6045881949615395e+00
   3.5797388887391008e+00   2.6404579965505164e+00
   3.5691972948414632e+00   2.6763948046343216e+00
   3.5581731636667646e+00   2.7123906696398477e+00
   3.5466636621936187e+00   2.7484375738252416e+00
   3.5346661051486423e+00   2.7845274340863804e+00
   3.5221779563305522e+00   2.8206521047902360e+00
   3.5091968298791789e+00   2.8568033806340640e+00
   3.4957204914888744e+00   2.8929729995293392e+00
   3.4817468595658623e+00   2.9291526455093444e+00
   3.4672740063290637e+00   2.9653339516593342e+00
   3.4523001588539644e+00   3.0015085030681483e+00
   3.4368237000591151e+00   3.0376678398001857e+00
   3.4208431696348773e+00   3.0738034598865993e+00
   3.4043572649140339e+00   3.1099068223345996e+00
   3.3873648416839388e+00   3.1459693501537207e+00
   3.3698649149398547e+00   3.1819824333979194e+00
   3.3518566595792088e+00   3.2179374322223508e+00
   3.3333394110364534e+00   3.2538256799536742e+00
   3.3143126658583038e+00   3.2896384861727275e+00
   3.2947760822191019e+00   3.3253671398084101e+00
   3.2747294803760951e+00   3.3610029122416059e+00
   3.2541728430644485e+00   3.3965370604179710e+00
   3.2331063158318214e+00   3.4319608299684266e+00
   3.2115302073123626e+00   3.4672654583361533e+00
   3.1894449894400072e+00   3.5024421779089363e+00
   3.1668512976009744e+00   3.5374822191556570e+00
   3.1437499307253973e+00   3.5723768137657568e+00
   3.1201418513180301e+00   3.6071171977904828e+00
   3.0960281854280036e+00   3.6416946147847353e+00
   3.0714102225576312e+00   3.6761003189483272e+00
   3.0462894155102744e+00   3.7103255782654667e+00
   3.0206673801773158e+00   3.7443616776412765e+00
   2.9945458952643018e+00   3.7781999220341751e+00
   2.9679269019563428e+00   3.8118316395829224e+00
   2.9408125035228840e+00   3.8452481847271582e+00
   2.9132049648619769e+00   3.8784409413202483e+00
   2.8851067119842080e+00   3.9114013257332623e+00
   2.8565203314364735e+00   3.9441207899489190e+00
   2.8274485696657847e+00   3.9765908246443127e+00
   2.7978943323233492e+00   4.0088029622612735e+00
   2.7678606835091584e+00   4.0407487800631854e+00
   2.7373508449573691e+00   4.0724199031771136e+00
   2.7063681951627538e+00   4.1038080076200911e+00
   2.6749162684485484e+00   4.1349048233084229e+00
   2.6429987539760313e+00   4.1657021370488545e+00
   2.6106194946961900e+00   4.1961917955104937e+00
   2.5777824862438616e+00   4.2263657081763473e+00
   2.5444918757747499e+00   4.2562158502733585e+00
   2.5107519607457389e+00   4.2857342656798467e+00
   2.4765671876389619e+00   4.3149130698092293e+00
   2.4419421506300756e+00   4.3437444524689548e+00
   2.4068815902012490e+00   4.3722206806935509e+00
   2.3713903916993617e+00   4.4003341015507234e+00
   2.3354735838399532e+00   4.4280771449194427e+00
   2.2991363371574649e+00   4.4554423262389591e+00
   2.2623839624023594e+00   4.4824222492277137e+00
   2.2252219088856964e+00   4.5090096085711187e+00
   2.1876557627717883e+00   4.5351971925771704e+00
   2.1496912453195587e+00   4.5609778857989181e+00
   2.1113342110732654e+00   4.5863446716227720e+00
   2.0725906460032473e+00   4.6112906348216738e+00
   2.0334666655973948e+00   4.6358089640721740e+00
   1.9939685129040432e+00   4.6598929544344552e+00
   1.9541025565270287e+00   4.6835360097943619e+00
   1.9138752885736356e+00   4.7067316452664993e+00
   1.8732933225562136e+00   4.7294734895575239e+00
   1.8323633912482340e+00   4.7517552872886890e+00
   1.7910923444955908e+00   4.7735709012768019e+00
   1.7494871469839579e+00   4.7949143147726945e+00
   1.7075548759630337e+00   4.8157796336563896e+00
   1.6653027189285246e+00   4.8361610885881072e+00
   1.6227379712627263e+00   4.8560530371143118e+00
   1.5798680338345907e+00   4.8754499657279826e+00
   1.5367004105601636e+00   4.8943464918823594e+00
   1.4932427059243145e+00   4.9127373659573523e+00
   1.4495026224646754e+00   4.9306174731779144e+00
   1.4054879582187305e+00   4.9479818354836205e+00
   1.3612066041350135e+00   4.9648256133487649e+00
   1.3166665414493781e+00   4.9811441075522573e+00
   1.2718758390273157e+00   4.9969327608966809e+00
   1.2268426506733274e+00   5.0121871598758299e+00
   1.1815752124083434e+00   5.0269030362901157e+00
   1.1360818397162145e+00   5.0410762688092126e+00
   1.0903709247603044e+00   5.0547028844813582e+00
   1.0444509335712255e+00   5.0677790601887311e+00
   9.9833040320676647e-01   5.0803011240483613e+00
   9.5201793888507957e-01   5.0922655567580222e+00
   9.0552221109219788e-01   5.1036689928866172e+00
   8.5885195266496550e-01   5.1145082221085518e+00
   8.1201595585047492e-01   5.1247801903816317e+00
   7.6502306934311048e-01   5.1344820010680348e+00
   7.1788219530030917e-01   5.1436109159979253e+00
   6.7060228633815711e-01   5.1521643564753230e+00
   6.2319234250794531e-01   5.1601399042258240e+00
   5.7566140825481982e-01   5.1675353022858248e+00
   5.2801856935966573e-01   5.1743484558329067e+00
   4.8027294986536878e-01   5.1805774329570617e+00
   4.3243370898861089e-01   5.1862204653724735e+00
   3.8451003801835343e-01   5.1912759490695741e+00
   3.3651115720217284e-01   5.1957424449071317e+00
   2.8844631262161624e-01   5.1996186791441366e+00
   2.4032477305774777e-01   5.2029035439112929e+00
   1.9215582684806140e-01   5.2055960976219291e+00
   1.4394877873593973e-01   5.2076955653221573e+00
   9.5712946713838981e-02   5.2092013389801783e+00
   4.7457658861385407e-02   5.2101129777145863e+00
  -8.0774982043156987e-04   5.2104302079615961e+00
  -4.9073940577781444e-02   5.2101529235811457e+00
  -9.7331574074041749e-02   5.2092811859018058e+00
  -1.4557131356018460e-01   5.2078152237044861e+00
  -1.9378382804431155e-01   5.2057554331449456e+00
  -2.4195979545914748e-01   5.2031023776151359e+00
  -2.9008990582630501e-01   5.1998567875434203e+00
  -3.3816486441613214e-01   5.1960195601337427e+00
  -3.8617539490195835e-01   5.1915917590438454e+00
  -4.3411224250755387e-01   5.1865746140026650e+00
  -4.8196617714662360e-01   5.1809695203670216e+00
  -5.2972799655315483e-01   5.1747780386178031e+00
  -5.7738852940144747e-01   5.1680018937958021e+00
  -6.2493863841465180e-01   5.1606429748774305e+00
  -6.7236922346065231e-01   5.1527033340905470e+00
  -7.1967122463413236e-01   5.1441851861706489e+00
  -7.6683562532366445e-01   5.1350909075577107e+00
  -8.1385345526267450e-01   5.1254230355339780e+00
  -8.6071579356313876e-01   5.1151842673030181e+00
  -9.0741377173086935e-01   5.1043774590103972e+00
  -9.5393857666126269e-01   5.0930056247063478e+00
  -1.0002814536143836e+00   5.0810719352508116e+00
  -1.0464337091682709e+00   5.0685797171612599e+00
  -1.0923867141493557e+00   5.0555324514037601e+00
  -1.1381319065388913e+00   5.0419337721276980e+00
  -1.1836607943543109e+00   5.0277874653446730e+00
  -1.2289649585044247e+00   5.0130974675520363e+00
  -1.2740360556173895e+00   4.9978678643016092e+00
  -1.3188658208403921e+00   4.9821028887141035e+00
  -1.3634460706099916e+00   4.9658069199398218e+00
  -1.4077687053920875e+00   4.9489844815662094e+00
  -1.4518257123904823e+00   4.9316402399728627e+00
  -1.4956091682230255e+00   4.9137790026346009e+00
  -1.5391112415643362e+00   4.8954057163732640e+00
  -1.5823241957541105e+00   4.8765254655588741e+00
  -1.6252403913700428e+00   4.8571434702608629e+00
  -1.6678522887643874e+00   4.8372650843500358e+00
  -1.7101524505632242e+00   4.8168957935520114e+00
  -1.7521335441274768e+00   4.7960412134528552e+00
  -1.7937883439747724e+00   4.7747070874576787e+00
  -1.8351097341612324e+00   4.7528992847029574e+00
  -1.8760907106223037e+00   4.7306237979233572e+00
  -1.9167243834717531e+00   4.7078867412738905e+00
  -1.9570039792579668e+00   4.6846943481082084e+00
  -1.9969228431767079e+00   4.6610529687138680e+00
  -2.0364744412395064e+00   4.6369690680054427e+00
  -2.0756523623968728e+00   4.6124492231763439e+00
  -2.1144503206155365e+00   4.5875001213102120e+00
  -2.1528621569089363e+00   4.5621285569528380e+00
  -2.1908818413202082e+00   4.5363414296454705e+00
  -2.2285034748569212e+00   4.5101457414204793e+00
  -2.2657212913768463e+00   4.4835485942603075e+00
  -2.3025296594240503e+00   4.4565571875206755e+00
  -2.3389230840146360e+00   4.4291788153190019e+00
  -2.3748962083714535e+00   4.4014208638890473e+00
  -2.4104438156071448e+00   4.3732908089027527e+00
  -2.4455608303548932e+00   4.3447962127603148e+00
  -2.4802423203462696e+00   4.3159447218494913e+00
  -2.5144834979355797e+00   4.2867440637751990e+00
  -2.5482797215701658e+00   4.2572020445604384e+00
  -2.5816264972061020e+00   4.2273265458195901e+00
  -2.6145194796687568e+00   4.1971255219051784e+00
  -2.6469544739577255e+00   4.1666069970291622e+00
  -2.6789274364956497e+00   4.1357790623598438e+00
  -2.7104344763204518e+00   4.1046498730954841e+00
  -2.7414718562205556e+00   4.0732276455157530e+00
  -2.7720359938126662e+00   4.0415206540121069e+00
  -2.8021234625617173e+00   4.0095372280982184e+00
  -2.8317309927426013e+00   3.9772857494016076e+00
  -2.8608554723433470e+00   3.9447746486375759e+00
  -2.8894939479093882e+00   3.9120124025666261e+00
  -2.9176436253286409e+00   3.8790075309364789e+00
  -2.9453018705570830e+00   3.8457685934098773e+00
  -2.9724662102845842e+00   3.8123041864793104e+00
  -2.9991343325407400e+00   3.7786229403698406e+00
  -3.0253040872404928e+00   3.7447335159311970e+00
  -3.0509734866693452e+00   3.7106446015203085e+00
  -3.0761407059079935e+00   3.6763649098754567e+00
  -3.1008040831962291e+00   3.6419031749832289e+00
  -3.1249621202359843e+00   3.6072681489394505e+00
  -3.1486134824334182e+00   3.5724685988052949e+00
  -3.1717569990799630e+00   3.5375133034597424e+00
  -3.1943916634722713e+00   3.5024110504495858e+00
  -3.2165166329710311e+00   3.4671706328381764e+00
  -3.2381312289986433e+00   3.4318008460540823e+00
  -3.2592349369757652e+00   3.3963104847408800e+00
  -3.2798274061967612e+00   3.3607083396092374e+00
  -3.2999084496441187e+00   3.3250031942924960e+00
  -3.3194780437419134e+00   3.2892038222069342e+00
  -3.3385363280484204e+00   3.2533189834178966e+00
  -3.3570836048880124e+00   3.2173574215129750e+00
  -3.3751203389224842e+00   3.1813278604834188e+00
  -3.3926471566619849e+00   3.1452390016149545e+00
  -3.4096648459157533e+00   3.1090995203891887e+00
  -3.4261743551828765e+00   3.0729180633967563e+00
  -3.4421767929833123e+00   3.0367032452633964e+00
  -3.4576734271294418e+00   3.0004636455900950e+00
  -3.4726656839384447e+00   2.9642078059084689e+00
  -3.4871551473858000e+00   2.9279442266525217e+00
  -3.5011435582002490e+00   2.8916813641479329e+00
  -3.5146328129005804e+00   2.8554276276199984e+00
  -3.5276249627746026e+00   2.8191913762213665e+00
  -3.5401222128007097e+00   2.7829809160806804e+00
  -3.5521269205124679e+00   2.7468044973732475e+00
  -3.5636415948066498e+00   2.7106703114148312e+00
  -3.5746688946951943e+00   2.6745864877796763e+00
  -3.5852116280015669e+00   2.6385610914438384e+00
  -3.5952727500020392e+00   2.6026021199549052e+00
  -3.6048553620123922e+00   2.5667175006291716e+00
  -3.6139627099206248e+00   2.5309150877773310e+00
  -3.6225981826661986e+00   2.4952026599597228e+00
  -3.6307653106664373e+00   2.4595879172721720e+00
  -3.6384677641906742e+00   2.4240784786634424e+00
  -3.6457093516827768e+00   2.3886818792853250e+00
  -3.6524940180327072e+00   2.3534055678763366e+00
  -3.6588258427977682e+00   2.3182569041800400e+00
  -3.6647090383742373e+00   2.2832431563989442e+00
  -3.6701479481200869e+00   2.2483714986849406e+00
  -3.6751470444295173e+00   2.2136490086672325e+00
  -3.6797109267600350e+00   2.1790826650186736e+00
  -3.6838443196128559e+00   2.1446793450614425e+00
  -3.6875520704673894e+00   2.1104458224129501e+00
  -3.6908391476706135e+00   2.0763887646728647e+00
  -3.6937106382821483e+00   2.0425147311521226e+00
  -3.6961717458758567e+00   2.0088301706447855e+00
  -3.6982277882988175e+00   1.9753414192435728e+00
  -3.6998841953885342e+00   1.9420546981998990e+00
  -3.7011465066492573e+00   1.9089761118292092e+00
  -3.7020203688883129e+00   1.8761116454624103e+00
  -3.7025115338133436e+00   1.8434671634441591e+00
  -3.7026258555913873e+00   1.8110484071787616e+00
  -3.7023692883707318e+00   1.7788609932244164e+00
  -3.7017478837664974e+00   1.7469104114365168e+00
  -3.7007677883109076e+00   1.7152020231607081e+00
  -3.6994352408692346e+00   1.6837410594763722e+00
  -3.6977565700224040e+00   1.6525326194912069e+00
  -3.6957381914172722e+00   1.6215816686875268e+00
  -3.6933866050855828e+00   1.5908930373209138e+00
  -3.6907083927326378e+00   1.5604714188718085e+00
  -3.6877102149967200e+00   1.5303213685506285e+00
  -3.6843988086803217e+00   1.5004473018569635e+00
  -3.6807809839542402e+00   1.4708534931933892e+00
  -3.6768636215356048e+00   1.4415440745344168e+00
  -3.6726536698409320e+00   1.4125230341510735e+00
  -3.6681581421152845e+00   1.3837942153915845e+00
  -3.6633841135386493e+00   1.3553613155186155e+00
  -3.6583387183106302e+00   1.3272278846035022e+00
  -3.6530291467145837e+00   1.2993973244778794e+00
  -3.6474626421623140e+00   1.2718728877430971e+00
  -3.6416464982204668e+00   1.2446576768377877e+00
  -3.6355880556197597e+00   1.2177546431639295e+00
  -3.6292946992481863e+00   1.1911665862717287e+00
  -3.6227738551293625e+00   1.1648961531036175e+00
  -3.6160329873871562e+00   1.1389458372976429e+00
  -3.6090795951977763e+00   1.1133179785505061e+00
  -3.6019212097304751e+00   1.0880147620404754e+00
  -3.5945653910780506e+00   1.0630382179103879e+00
  -3.5870197251783087e+00   1.0383902208109219e+00
  -3.5792918207276783e+00   1.0140724895043023e+00
  -3.5713893060881512e+00   9.9008658652857950e-01
  -3.5633198261887387e+00   9.6643391792259870e-01
  -3.5550910394226229e+00   9.4311573301174989e-01
  -3.5467106145411980e+00   9.2013312425457205e-01
  -3.5381862275461877e+00   8.9748702715025586e-01
  -3.5295255585810272e+00   8.7517822020706904e-01
  -3.5207362888227065e+00   8.5320732497170670e-01
  -3.5118260973752515e+00   8.3157480611954004e-01
  -3.5028026581660487e+00   8.1028097160572055e-01
  -3.4936736368461885e+00   7.8932597287706974e-01
  -3.4844466876960163e+00   7.6870980514466103e-01
  -3.4751294505370867e+00   7.4843230771697977e-01
  -3.4657295476516801e+00   7.2849316439352041e-01
  -3.4562545807110907e+00   7.0889190391866197e-01
  -3.4467121277138291e+00   6.8962790049563560e-01
  -3.4371097399349395e+00   6.7070037436037699e-01
  -3.4274549388875832e+00   6.5210839241503260e-01
  -3.4177552132980518e+00   6.3385086892086806e-01
  -3.4080180160953764e+00   6.1592656625030173e-01
  -3.3982507614166733e+00   5.9833409569776586e-01
  -3.3884608216293888e+00   5.8107191834907412e-01
  -3.3786555243715588e+00   5.6413834600895274e-01
  -3.3688421496112420e+00   5.4753154218637068e-01
  -3.3590279267262284e+00   5.3124952313728013e-01
  -3.3492200316051650e+00   5.1529015896435970e-01
  -3.3394255837711775e+00   4.9965117477332921e-01
  -3.3296516435291217e+00   4.8433015188538242e-01
  -3.3199052091375347e+00   4.6932452910526584e-01
  -3.3101932140063690e+00   4.5463160404450703e-01
  -3.3005225239215941e+00   4.4024853449927726e-01
  -3.2908999342977205e+00   4.2617233988235126e-01
  -3.2813321674592921e+00   4.1239990270860660e-01
  -3.2718258699523983e+00   3.9892797013348513e-01
  -3.2623876098872246e+00   3.8575315554381762e-01
  -3.2530238743126696e+00   3.7287194020039433e-01
  -3.2437410666240218e+00   3.6028067493164340e-01
  -3.2345455040046946e+00   3.4797558187775951e-01
  -3.2254434149030016e+00   3.3595275628460647e-01
  -3.2164409365449278e+00   3.2420816834669808e-01
  -3.2075441124838604e+00   3.1273766509854400e-01
  -3.1987588901882096e+00   3.0153697235362548e-01
  -3.1900911186678433e+00   2.9060169669025299e-01
  -3.1815465461402477e+00   2.7992732748353549e-01
  -3.1731308177373094e+00   2.6950923898267404e-01
  -3.1648494732535823e+00   2.5934269243277897e-01
  -3.1567079449369233e+00   2.4942283824038675e-01
  -3.1487115553223255e+00   2.3974471818184137e-01
  -3.1408655151097853e+00   2.3030326765368600e-01
  -3.1331749210870141e+00   2.2109331796419496e-01
  -3.1256447540977934e+00   2.1210959866516091e-01
  -3.1182798770567479e+00   2.0334673992303634e-01
  -3.1110850330112947e+00   1.9479927492851365e-01
  -3.1040648432515194e+00   1.8646164234361320e-01
  -3.0972238054686927e+00   1.7832818878533502e-01
  -3.0905662919631425e+00   1.7039317134491475e-01
  -3.0840965479021594e+00   1.6265076014171195e-01
  -3.0778186896286113e+00   1.5509504091074508e-01
  -3.0717367030209082e+00   1.4772001762287471e-01
  -3.0658544419049494e+00   1.4051961513662423e-01
  -3.0601756265186641e+00   1.3348768188061452e-01
  -3.0547038420297246e+00   1.2661799256557890e-01
  -3.0494425371070135e+00   1.1990425092491136e-01
  -3.0443950225463836e+00   1.1334009248269186e-01
  -3.0395644699512392e+00   1.0691908734812096e-01
  -3.0349539104684458e+00   1.0063474303528644e-01
  -3.0305662335800538e+00   9.4480507307174749e-02
  -3.0264041859513005e+00   8.8449771042830638e-02
  -3.0224703703353279e+00   8.2535871126560065e-02
  -3.0187672445350451e+00   7.6732093358062026e-02
  -3.0152971204225261e+00   7.1031675382368181e-02
  -3.0120621630163202e+00   6.5427809638460441e-02
  -3.0090643896170413e+00   5.9913646325430447e-02
  -3.0063056690015482e+00   5.4482296385037210e-02
  -3.0037877206760495e+00   4.9126834499513924e-02
  -3.0015121141883978e+00   4.3840302103468155e-02
  -2.9994802684998549e+00   3.8615710408714900e-02
  -2.9976934514165636e+00   3.3446043440876670e-02
  -2.9961527790809441e+00   2.8324261086580347e-02
  -2.9948592155232157e+00   2.3243302150076448e-02
  -2.9938135722732153e+00   1.8196087418102809e-02
  -2.9930165080326590e+00   1.3175522731811582e-02
  -2.9924685284079890e+00   8.1745020645755447e-03
  -2.9921699857038848e+00   3.1859106044876137e-03


==> A1_2400_1525_C2.txt <==
  -3.5280000000000000e+00   0.0000000000000000e+00
  -3.5281440858563560e+00  -4.8835732763246181e-03
  -3.5286082865233279e+00  -9.7751956194030119e-03
  -3.5293923428912439e+00  -1.4683807347939093e-02
  -3.5304958040191750e+00  -1.9618341839123574e-02
  -3.5319180273057817e+00  -2.4587721675232616e-02
  -3.5336581787360113e+00  -2.9600854794236790e-02
  -3.5357152332035540e+00  -3.4666630645903335e-02
  -3.5380879749089345e+00  -3.9793916354872901e-02
  -3.5407749978330956e+00  -4.4991552892189313e-02
  -3.5437747062862934e+00  -5.0268351256757562e-02
  -3.5470853155320956e+00  -5.5633088668201852e-02
  -3.5507048524862470e+00  -6.1094504772590798e-02
  -3.5546311564901467e+00  -6.6661297862492419e-02
  -3.5588618801586294e+00  -7.2342121112815960e-02
  -3.5633944903017420e+00  -7.8145578833891671e-02
  -3.5682262689201671e+00  -8.4080222743233290e-02
  -3.5733543142739026e+00  -9.0154548257420433e-02
  -3.5787755420238065e+00  -9.6376990805531318e-02
  -3.5844866864455680e+00  -1.0275592216554730e-01
  -3.5904843017156436e+00  -1.0929964682514233e-01
  -3.5967647632686690e+00  -1.1601639836826161e-01
  -3.6033242692258329e+00  -1.2291433588888291e-01
  -3.6101588418936736e+00  -1.3000154043334483e-01
  -3.6172643293327158e+00  -1.3728601147261499e-01
  -3.6246364069953723e+00  -1.4477566340585951e-01
  -3.6322705794324599e+00  -1.5247832209666370e-01
  -3.6401621820677086e+00  -1.6040172144324147e-01
  -3.6483063830395728e+00  -1.6855349998395783e-01
  -3.6566981851096410e+00  -1.7694119753947521e-01
  -3.6653324276369306e+00  -1.8557225189282189e-01
  -3.6742037886173047e+00  -1.9445399550866391e-01
  -3.6833067867872407e+00  -2.0359365229304954e-01
  -3.6926357837911450e+00  -2.1299833439487839e-01
  -3.7021849864113978e+00  -2.2267503905033176e-01
  -3.7119484488602597e+00  -2.3263064547148490e-01
  -3.7219200751327906e+00  -2.4287191178030484e-01
  -3.7320936214198652e+00  -2.5340547198921992e-01
  -3.7424626985803777e+00  -2.6423783302943005e-01
  -3.7530207746716879e+00  -2.7537537182810762e-01
  -3.7637611775373419e+00  -2.8682433243562222e-01
  -3.7746770974510877e+00  -2.9859082320390085e-01
  -3.7857615898161741e+00  -3.1068081401701814e-01
  -3.7970075779189063e+00  -3.2310013357508921e-01
  -3.8084078557353975e+00  -3.3585446673252056e-01
  -3.8199550907904691e+00  -3.4894935189164927e-01
  -3.8316418270675792e+00  -3.6239017845278410e-01
  -3.8434604879686947e+00  -3.7618218432163775e-01
  -3.8554033793229676e+00  -3.9033045347511985e-01
  -3.8674626924430662e+00  -4.0483991358643534e-01
  -3.8796305072279988e+00  -4.1971533371041342e-01
  -3.8918987953112425e+00  -4.3496132202996685e-01
  -3.9042594232529817e+00  -4.5058232366456052e-01
  -3.9167041557752329e+00  -4.6658261854154132e-01
  -3.9292246590386211e+00  -4.8296631933116102e-01
  -3.9418125039595613e+00  -4.9973736944609715e-01
  -3.9544591695665727e+00  -5.1689954110625380e-01
  -3.9671560463944533e+00  -5.3445643346959837e-01
  -3.9798944399150109e+00  -5.5241147082976549e-01
  -3.9926655740030377e+00  -5.7076790088113416e-01
  -4.0054605944362205e+00  -5.8952879305205996e-01
  -4.0182705724276362e+00  -6.0869703690691224e-01
  -4.0310865081894853e+00  -6.2827534061755075e-01
  -4.0438993345267074e+00  -6.4826622950483792e-01
  -4.0566999204590983e+00  -6.6867204465076491e-01
  -4.0694790748705616e+00  -6.8949494158173841e-01
  -4.0822275501840695e+00  -7.1073688902355026e-01
  -4.0949360460609689e+00  -7.3239966772852272e-01
  -4.1075952131231892e+00  -7.5448486937529491e-01
  -4.1201956566969287e+00  -7.7699389554169329e-01
  -4.1327279405764186e+00  -7.9992795675109141e-01
  -4.1451825908062911e+00  -8.2328807159264505e-01
  -4.1575500994811252e+00  -8.4707506591575787e-01
  -4.1698209285607231e+00  -8.7128957209910218e-01
  -4.1819855136996278e+00  -8.9593202839449448e-01
  -4.1940342680894549e+00  -9.2100267834589467e-01
  -4.2059575863125600e+00  -9.4650157028376936e-01
  -4.2177458482055386e+00  -9.7242855689503327e-01
  -4.2293894227311215e+00  -9.9878329486874984e-01
  -4.2408786718569624e+00  -1.0255652446177490e+00
  -4.2522039544398309e+00  -1.0527736700762824e+00
  -4.2633556301137476e+00  -1.0804076385738208e+00
  -4.2743240631805408e+00  -1.1084660207850521e+00
  -4.2850996265013679e+00  -1.1369474907561270e+00
  -4.2956727053876911e+00  -1.1658505260071559e+00
  -4.3060337014902208e+00  -1.1951734077109410e+00
  -4.3161730366843525e+00  -1.2249142209478958e+00
  -4.3260811569505879e+00  -1.2550708550370691e+00
  -4.3357485362484836e+00  -1.2856410039431738e+00
  -4.3451656803825989e+00  -1.3166221667594813e+00
  -4.3543231308590187e+00  -1.3480116482664177e+00
  -4.3632114687309214e+00  -1.3798065595656681e+00
  -4.3718213184317634e+00  -1.4120038187895683e+00
  -4.3801433515945716e+00  -1.4446001518855309e+00
  -4.3881682908559121e+00  -1.4775920934752318e+00
  -4.3958869136430581e+00  -1.5109759877882392e+00
  -4.4032900559429207e+00  -1.5447479896697600e+00
  -4.4103686160512785e+00  -1.5789040656621325e+00
  -4.4171135583008869e+00  -1.6134399951596743e+00
  -4.4235159167670250e+00  -1.6483513716364642e+00
  -4.4295667989490655e+00  -1.6836336039466107e+00
  -4.4352573894266607e+00  -1.7192819176965315e+00
  -4.4405789534891218e+00  -1.7552913566887383e+00
  -4.4455228407366203e+00  -1.7916567844365971e+00
  -4.4500804886518237e+00  -1.8283728857495074e+00
  -4.4542434261405823e+00  -1.8654341683879132e+00
  -4.4580032770403299e+00  -1.9028349647875349e+00
  -4.4613517635948226e+00  -1.9405694338521873e+00
  -4.4642807098939139e+00  -1.9786315628145150e+00
  -4.4667820452770197e+00  -2.0170151691639560e+00
  -4.4688478076989666e+00  -2.0557139026412217e+00
  -4.4704701470569503e+00  -2.0947212472985499e+00
  -4.4716413284773049e+00  -2.1340305236249613e+00
  -4.4723537355608229e+00  -2.1736348907357330e+00
  -4.4725998735853896e+00  -2.2135273486252736e+00
  -4.4723723726646796e+00  -2.2537007404825546e+00
  -4.4716639908617157e+00  -2.2941477550682459e+00
  -4.4704676172560953e+00  -2.3348609291526485e+00
  -4.4687762749636768e+00  -2.3758326500135394e+00
  -4.4665831241076006e+00  -2.4170551579929698e+00
  -4.4638814647394636e+00  -2.4585205491120852e+00
  -4.4606647397095518e+00  -2.5002207777429644e+00
  -4.4569265374849980e+00  -2.5421476593364960e+00
  -4.4526605949147973e+00  -2.5842928732052699e+00
  -4.4478607999406048e+00  -2.6266479653604269e+00
  -4.4425211942522695e+00  -2.6692043514014197e+00
  -4.4366359758870777e+00  -2.7119533194575904e+00
  -4.4301995017717077e+00  -2.7548860331804721e+00
  -4.4232062902059024e+00  -2.7979935347856810e+00
  -4.4156510232869168e+00  -2.8412667481432674e+00
  -4.4075285492737697e+00  -2.8846964819153569e+00
  -4.3988338848904345e+00  -2.9282734327399083e+00
  -4.3895622175670228e+00  -2.9719881884593917e+00
  -4.3797089076181281e+00  -3.0158312313931783e+00
  -4.3692694903574685e+00  -3.0597929416523977e+00
  -4.3582396781480242e+00  -3.1038636004960347e+00
  -4.3466153623868351e+00  -3.1480333937269922e+00
  -4.3343926154237424e+00  -3.1922924151268424e+00
  -4.3215676924132742e+00  -3.2366306699279850e+00
  -4.3081370330989923e+00  -3.2810380783218887e+00
  -4.2940972635295784e+00  -3.3255044790021153e+00
  -4.2794451977060008e+00  -3.3700196327407754e+00
  -4.2641778391591263e+00  -3.4145732259970760e+00
  -4.2482923824571390e+00  -3.4591548745566110e+00
  -4.2317862146421872e+00  -3.5037541271999970e+00
  -4.2146569165957004e+00  -3.5483604693995070e+00
  -4.1969022643318192e+00  -3.5929633270422801e+00
  -4.1785202302184556e+00  -3.6375520701787187e+00
  -4.1595089841254698e+00  -3.6821160167946587e+00
  -4.1398668944995398e+00  -3.7266444366058797e+00
  -4.1195925293652662e+00  -3.7711265548735486e+00
  -4.0986846572521394e+00  -3.8155515562391304e+00
  -4.0771422480469832e+00  -3.8599085885773357e+00
  -4.0549644737715376e+00  -3.9041867668656480e+00
  -4.0321507092848563e+00  -3.9483751770689697e+00
  -4.0087005329102530e+00  -3.9924628800379214e+00
  -3.9846137269865136e+00  -4.0364389154193248e+00
  -3.9598902783431771e+00  -4.0802923055773936e+00
  -3.9345303786996459e+00  -4.1240120595241443e+00
  -3.9085344249879905e+00  -4.1675871768575599e+00
  -3.8819030195992883e+00  -4.2110066517059908e+00
  -3.8546369705533863e+00  -4.2542594766773529e+00
  -3.8267372915920017e+00  -4.2973346468115583e+00
  -3.7982052021951187e+00  -4.3402211635347649e+00
  -3.7690421275206307e+00  -4.3829080386138957e+00
  -3.7392496982672601e+00  -4.4253842981099503e+00
  -3.7088297504607612e+00  -4.4676389863286232e+00
  -3.6777843251634921e+00  -4.5096611697667237e+00
  -3.6461156681074263e+00  -4.5514399410529185e+00
  -3.6138262292507339e+00  -4.5929644228812903e+00
  -3.5809186622580857e+00  -4.6342237719362442e+00
  -3.5473958239048371e+00  -4.6752071828072683e+00
  -3.5132607734053294e+00  -4.7159038918920597e+00
  -3.4785167716655168e+00  -4.7563031812865670e+00
  -3.4431672804601936e+00  -4.7963943826604476e+00
  -3.4072159615351176e+00  -4.8361668811164886e+00
  -3.3706666756343466e+00  -4.8756101190325412e+00
  -3.3335234814531352e+00  -4.9147135998844984e+00
  -3.2957906345167798e+00  -4.9534668920488674e+00
  -3.2574725859858007e+00  -4.9918596325835276e+00
  -3.2185739813879177e+00  -5.0298815309852047e+00
  -3.1790996592772571e+00  -5.0675223729222614e+00
  -3.1390546498212997e+00  -5.1047720239413987e+00
  -3.0984441733160746e+00  -5.1416204331468434e+00
  -3.0572736386301473e+00  -5.1780576368506459e+00
  -3.0155486415779698e+00  -5.2140737621926965e+00
  -2.9732749632231963e+00  -5.2496590307290996e+00
  -2.9304585681125843e+00  -5.2848037619875416e+00
  -2.8871056024411366e+00  -5.3194983769883057e+00
  -2.8432223921491526e+00  -5.3537334017295999e+00
  -2.7988154409519046e+00  -5.3874994706358770e+00
  -2.7538914283026568e+00  -5.4207873299678573e+00
  -2.7084572072897823e+00  -5.4535878411929355e+00
  -2.6625198024687671e+00  -5.4858919843147156e+00
  -2.6160864076298913e+00  -5.5176908611604008e+00
  -2.5691643835024203e+00  -5.5489756986248002e+00
  -2.5217612553961679e+00  -5.5797378518697247e+00
  -2.4738847107812894e+00  -5.6099688074775473e+00
  -2.4255425968072162e+00  -5.6396601865577498e+00
  -2.3767429177616588e+00  -5.6688037478052662e+00
  -2.3274938324706103e+00  -5.6973913905094680e+00
  -2.2778036516403248e+00  -5.7254151575126508e+00
  -2.2276808351422659e+00  -5.7528672381169015e+00
  -2.1771339892420269e+00  -5.7797399709382429e+00
  -2.1261718637732647e+00  -5.8060258467069694e+00
  -2.0748033492576945e+00  -5.8317175110131272e+00
  -2.0230374739722254e+00  -5.8568077669960701e+00
  -1.9708834009643255e+00  -5.8812895779771104e+00
  -1.9183504250167356e+00  -5.9051560700342165e+00
  -1.8654479695626638e+00  -5.9284005345178343e+00
  -1.8121855835526113e+00  -5.9510164305068320e+00
  -1.7585729382740012e+00  -5.9729973872036650e+00
  -1.7046198241248014e+00  -5.9943372062678435e+00
  -1.6503361473423430e+00  -6.0150298640868067e+00
  -1.5957319266885626e+00  -6.0350695139833697e+00
  -1.5408172900929036e+00  -6.0544504883588619e+00
  -1.4856024712541378e+00  -6.0731673007711935e+00
  -1.4300978062023730e+00  -6.0912146479470204e+00
  -1.3743137298225376e+00  -6.1085874117272594e+00
  -1.3182607723406432e+00  -6.1252806609452239e+00
  -1.2619495557741376e+00  -6.1412896532366439e+00
  -1.2053907903476813e+00  -6.1566098367809037e+00
  -1.1485952708756910e+00  -6.1712368519728251e+00
  -1.0915738731129985e+00  -6.1851665330243577e+00
  -1.0343375500749987e+00  -6.1983949094955868e+00
  -9.7689732832866494e-01  -6.2109182077544336e+00
  -9.1926430425581918e-01  -6.2227328523645582e+00
  -8.6144964029005844e-01  -6.2338354674008691e+00
  -8.0346456112875053e-01  -6.2442228776921782e+00
  -7.4532034992151641e-01  -6.2538921099905309e+00
  -6.8702834443662930e-01  -6.2628403940667363e+00
  -6.2859993320676977e-01  -6.2710651637317030e+00
  -5.7004655165558038e-01  -6.2785640577831989e+00
  -5.1137967820647234e-01  -6.2853349208776388e+00
  -4.5261083037514738e-01  -6.2913758043265986e+00
  -3.9375156084729629e-01  -6.2966849668177511e+00
  -3.3481345354294928e-01  -6.3012608750599206e+00
  -2.7580811966895280e-01  -6.3051022043520382e+00
  -2.1674719376105461e-01  -6.3082078390757648e+00
  -1.5764232971708331e-01  -6.3105768731115930e+00
  -9.8505196822709820e-02  -6.3122086101782751e+00
  -3.9347475771283204e-02  -6.3131025640954359e+00
   1.9819145320765404e-02  -6.3132584589692762e+00
   7.8982974901455338e-02  -6.3126762293012897e+00
   1.3813232197222819e-01  -6.3113560200199483e+00
   1.9725550007686177e-01  -6.3092981864353419e+00
   2.5634083128882829e-01  -6.3065032941167880e+00
   3.1537665019560063e-01  -6.3029721186934617e+00
   3.7435130787840981e-01  -6.2987056455780985e+00
   4.3325317588596041e-01  -6.2937050696138925e+00
   4.9207065020061130e-01  -6.2879717946447018e+00
   5.5079215519553359e-01  -6.2815074330087519e+00
   6.0940614758135792e-01  -6.2743138049559857e+00
   6.6790112034083249e-01  -6.2663929379893064e+00
   7.2626560665001105e-01  -6.2577470661299506e+00
   7.8448818378450158e-01  -6.2483786291072621e+00
   8.4255747700930672e-01  -6.2382902714731854e+00
   9.0046216345079644e-01  -6.2274848416417905e+00
   9.5819097594935987e-01  -6.2159653908542110e+00
   1.0157327068912878e+00  -6.2037351720693659e+00
   1.0730762120184509e+00  -6.1907976387808930e+00
   1.1302104142143379e+00  -6.1771564437607394e+00
   1.1871243072650379e+00  -6.1628154377298756e+00
   1.2438069595937515e+00  -6.1477786679566426e+00
   1.3002475179674300e+00  -6.1320503767832450e+00
   1.3564352111741522e+00  -6.1156350000809692e+00
   1.4123593536698555e+00  -6.0985371656346770e+00
   1.4680093491930566e+00  -6.0807616914572140e+00
   1.5233746943462023e+00  -6.0623135840343521e+00
   1.5784449821423059e+00  -6.0431980365009306e+00
   1.6332099055155440e+00  -6.0234204267488822e+00
   1.6876592607944869e+00  -6.0029863154678633e+00
   1.7417829511366694e+00  -5.9819014441192175e+00
   1.7955709899232053e+00  -5.9601717328440493e+00
   1.8490135041121785e+00  -5.9378032783061911e+00
   1.9021007375495489e+00  -5.9148023514708763e+00
   1.9548230542363338e+00  -5.8911753953199542e+00
   2.0071709415508399e+00  -5.8669290225045234e+00
   2.0591350134247302e+00  -5.8420700129358423e+00
   2.1107060134717543e+00  -5.8166053113154685e+00
   2.1618748180679432e+00  -5.7905420246055117e+00
   2.2126324393821371e+00  -5.7638874194399934e+00
   2.2629700283556979e+00  -5.7366489194782631e+00
   2.3128788776302942e+00  -5.7088341027014966e+00
   2.3623504244226630e+00  -5.6804506986532859e+00
   2.4113762533452703e+00  -5.6515065856253326e+00
   2.4599480991718123e+00  -5.6220097877893709e+00
   2.5080578495465282e+00  -5.5919684722763616e+00
   2.5556975476363073e+00  -5.5613909462040549e+00
   2.6028593947245913e+00  -5.5302856536540599e+00
   2.6495357527461225e+00  -5.4986611725995775e+00
   2.6957191467615615e+00  -5.4665262117849220e+00
   2.7414022673710736e+00  -5.4338896075580410e+00
   2.7865779730659725e+00  -5.4007603206572092e+00
   2.8312392925175409e+00  -5.3671474329531366e+00
   2.8753794268021777e+00  -5.3330601441476801e+00
   2.9189917515620420e+00  -5.2985077684304525e+00
   2.9620698191003836e+00  -5.2634997310945595e+00
   3.0046073604107839e+00  -5.2280455651127618e+00
   3.0465982871395503e+00  -5.1921549076753406e+00
   3.0880366934805252e+00  -5.1558374966909923e+00
   3.1289168580016229e+00  -5.1191031672520548e+00
   3.1692332454023968e+00  -5.0819618480654274e+00
   3.2089805082019871e+00  -5.0444235578505028e+00
   3.2481534883568388e+00  -5.0064984017054961e+00
   3.2867472188075664e+00  -4.9681965674435311e+00
   3.3247569249544102e+00  -4.9295283218998778e+00
   3.3621780260607292e+00  -4.8905040072117227e+00
   3.3990061365840130e+00  -4.8511340370718976e+00
   3.4352370674339272e+00  -4.8114288929579692e+00
   3.4708668271569199e+00  -4.7713991203381045e+00
   3.5058916230469590e+00  -4.7310553248551805e+00
   3.5403078621819950e+00  -4.6904081684905377e+00
   3.5741121523857644e+00  -4.6494683657088620e+00
   3.6073013031145829e+00  -4.6082466795856272e+00
   3.6398723262688120e+00  -4.5667539179185841e+00
   3.6718224369286965e+00  -4.5250009293247366e+00
   3.7031490540143142e+00  -4.4829985993243220e+00
   3.7338498008693959e+00  -4.4407578464132156e+00
   3.7639225057688139e+00  -4.3982896181253093e+00
   3.7933652023495541e+00  -4.3556048870863036e+00
   3.8221761299650252e+00  -4.3127146470604334e+00
   3.8503537339625833e+00  -4.2696299089915897e+00
   3.8778966658841818e+00  -4.2263616970403710e+00
   3.9048037835900846e+00  -4.1829210446185412e+00
   3.9310741513056029e+00  -4.1393189904223870e+00
   3.9567070395908632e+00  -4.0955665744664795e+00
   3.9817019252336192e+00  -4.0516748341193543e+00
   4.0060584910651738e+00  -4.0076548001425749e+00
   4.0297766256994825e+00  -3.9635174927347054e+00
   4.0528564231955686e+00  -3.9192739175816733e+00
   4.0752981826433601e+00  -3.8749350619150120e+00
   4.0971024076731704e+00  -3.8305118905794813e+00
   4.1182698058889615e+00  -3.7860153421115470e+00
   4.1388012882256682e+00  -3.7414563248301920e+00
   4.1586979682308174e+00  -3.6968457129415517e+00
   4.1779611612707344e+00  -3.6521943426588312e+00
   4.1965923836616454e+00  -3.6075130083389726e+00
   4.2145933517260250e+00  -3.5628124586375405e+00
   4.2319659807745724e+00  -3.5181033926832583e+00
   4.2487123840141852e+00  -3.4733964562736634e+00
   4.2648348713823898e+00  -3.4287022380932939e+00
   4.2803359483086663e+00  -3.3840312659558514e+00
   4.2952183144031686e+00  -3.3393940030717530e+00
   4.3094848620733162e+00  -3.2948008443424781e+00
   4.3231386750688507e+00  -3.2502621126831093e+00
   4.3361830269558705e+00  -3.2057880553744615e+00
   4.3486213795204636e+00  -3.1613888404461679e+00
   4.3604573811025578e+00  -3.1170745530920883e+00
   4.3716948648606211e+00  -3.0728551921193974e+00
   4.3823378469679062e+00  -3.0287406664326877e+00
   4.3923905247408976e+00  -2.9847407915544153e+00
   4.4018572747007463e+00  -2.9408652861829969e+00
   4.4107426505683796e+00  -2.8971237687898612e+00
   4.4190513811940901e+00  -2.8535257542567360e+00
   4.4267883684224216e+00  -2.8100806505544340e+00
   4.4339586848931312e+00  -2.7667977554643945e+00
   4.4405675717791055e+00  -2.7236862533442174e+00
   4.4466204364621040e+00  -2.6807552119384019e+00
   4.4521228501472114e+00  -2.6380135792354942e+00
   4.4570805454169360e+00  -2.5954701803728346e+00
   4.4614994137258597e+00  -2.5531337145900541e+00
   4.4653855028368534e+00  -2.5110127522324870e+00
   4.4687450141998184e+00  -2.4691157318056103e+00
   4.4715843002739479e+00  -2.4274509570816307e+00
   4.4739098617945663e+00  -2.3860265942593006e+00
   4.4757283449855807e+00  -2.3448506691780300e+00
   4.4770465387186285e+00  -2.3039310645873528e+00
   4.4778713716199912e+00  -2.2632755174727626e+00
   4.4782099091264103e+00  -2.2228916164389294e+00
   4.4780693504909195e+00  -2.1827867991512777e+00
   4.4774570257398603e+00  -2.1429683498368850e+00
   4.4763803925822110e+00  -2.1034433968456479e+00
   4.4748470332724821e+00  -2.0642189102726221e+00
   4.4728646514282984e+00  -2.0253016996424300e+00
   4.4704410688039760e+00  -1.9866984116566071e+00
   4.4675842220212560e+00  -1.9484155280047324e+00
   4.4643021592585033e+00  -1.9104593632401599e+00
   4.4606030368996015e+00  -1.8728360627211453e+00
   4.4564951161438691e+00  -1.8355516006181463e+00
   4.4519867595782543e+00  -1.7986117779880315e+00
   4.4470864277131552e+00  -1.7620222209159282e+00
   4.4418026754831743e+00  -1.7257883787253927e+00
   4.4361441487141660e+00  -1.6899155222575832e+00
   4.4301195805579106e+00  -1.6544087422200640e+00
   4.4237377878957949e+00  -1.6192729476058685e+00
   4.4170076677128778e+00  -1.5845128641834010e+00
   4.4099381934437165e+00  -1.5501330330577430e+00
   4.4025384112913848e+00  -1.5161378093038966e+00
   4.3948174365210431e+00  -1.4825313606724733e+00
   4.3867844497295296e+00  -1.4493176663683054e+00
   4.3784486930923769e+00  -1.4165005159024360e+00
   4.3698194665896954e+00  -1.3840835080179048e+00
   4.3609061242123568e+00  -1.3520700496897309e+00
   4.3517180701499640e+00  -1.3204633551994556e+00
   4.3422647549620326e+00  -1.2892664452845874e+00
   4.3325556717338607e+00  -1.2584821463632583e+00
   4.3226003522185703e+00  -1.2281130898343691e+00
   4.3124083629667815e+00  -1.1981617114534859e+00
   4.3019893014454098e+00  -1.1686302507847004e+00
   4.2913527921470731e+00  -1.1395207507286567e+00
   4.2805084826915927e+00  -1.1108350571269117e+00
   4.2694660399210758e+00  -1.0825748184427562e+00
   4.2582351459900973e+00  -1.0547414855186170e+00
   4.2468254944524464e+00  -1.0273363114101099e+00
   4.2352467863459564e+00  -1.0003603512967967e+00
   4.2235087262769122e+00  -9.7381446246966563e-01
   4.2116210185055190e+00  -9.4769930439532402e-01
   4.1995933630339701e+00  -9.2201533885687115e-01
   4.1874354516985486e+00  -8.9676283017137548e-01
   4.1751569642673232e+00  -8.7194184548386511e-01
   4.1627675645448861e+00  -8.4755225513770605e-01
   4.1502768964856456e+00  -8.2359373312120765e-01
   4.1376945803171443e+00  -8.0006575759027865e-01
   4.1250302086749091e+00  -7.7696761146691462e-01
   4.1122933427502915e+00  -7.5429838311327857e-01
   4.0994935084527784e+00  -7.3205696708110302e-01
   4.0866401925882450e+00  -7.1024206493611319e-01
   4.0737428390546082e+00  -6.8885218615714494e-01
   4.0608108450563369e+00  -6.6788564910959936e-01
   4.0478535573392724e+00  -6.4734058209285095e-01
   4.0348802684471874e+00  -6.2721492446119420e-01
   4.0219002130015307e+00  -6.0750642781788955e-01
   4.0089225640057649e+00  -5.8821265728183947e-01
   3.9959564291757279e+00  -5.6933099282639610e-01
   3.9830108472974137e+00  -5.5085863068978003e-01
   3.9700947846135577e+00  -5.3279258485655467e-01
   3.9572171312404265e+00  -5.1512968860958142e-01
   3.9443866976161681e+00  -4.9786659615184775e-01
   3.9316122109820899e+00  -4.8099978429753809e-01
   3.9189023118982060e+00  -4.6452555423168723e-01
   3.9062655507943931e+00  -4.4844003333773341e-01
   3.8937103845584646e+00  -4.3273917709226023e-01
   3.8812451731624766e+00  -4.1741877102619040e-01
   3.8688781763285567e+00  -4.0247443275167144e-01
   3.8566175502355233e+00  -3.8790161405386592e-01
   3.8444713442675673e+00  -3.7369560304683563e-01
   3.8324474978062275e+00  -3.5985152639268309e-01
   3.8205538370668970e+00  -3.4636435158309231e-01
   3.8087980719810712e+00  -3.3322888928238381e-01
   3.7971877931255169e+00  -3.2043979573117776e-01
   3.7857304686995610e+00  -3.0799157520973430e-01
   3.7744334415516301e+00  -2.9587858256001953e-01
   3.7633039262562007e+00  -2.8409502576552009e-01
   3.7523490062422646e+00  -2.7263496858781083e-01
   3.7415756309744128e+00  -2.6149233325885524e-01
   3.7309906131876196e+00  -2.5066090322799905e-01
   3.7206006261767830e+00  -2.4013432596259593e-01
   3.7104122011420597e+00  -2.2990611580118370e-01
   3.7004317245910032e+00  -2.1996965685810890e-01
   3.6906654357985222e+00  -2.1031820597847936e-01
   3.6811194243256002e+00  -2.0094489574230354e-01
   3.6717996275977489e+00  -1.9184273751665801e-01
   3.6627118285441238e+00  -1.8300462455470512e-01
   3.6538616532981854e+00  -1.7442333514036526e-01
   3.6452545689608091e+00  -1.6609153577743158e-01
   3.6368958814266907e+00  -1.5800178442189619e-01
   3.6287907332748777e+00  -1.5014653375624290e-01
   3.6209441017242412e+00  -1.4251813450444223e-01
   3.6133607966546655e+00  -1.3510883878637298e-01
   3.6060454586947195e+00  -1.2791080351037543e-01
   3.5990025573765396e+00  -1.2091609380262962e-01
   3.5922363893586318e+00  -1.1411668647203699e-01
   3.5857510767172709e+00  -1.0750447350926967e-01
   3.5795505653071626e+00  -1.0107126561863984e-01
   3.5736386231919850e+00  -9.4808795781427729e-02
   3.5680188391454166e+00  -8.8708722849295790e-02
   3.5626946212232298e+00  -8.2762635166404488e-02
   3.5576691954069912e+00  -7.6962054218834439e-02
   3.5529456043198944e+00  -7.1298438309909007e-02
   3.5485267060152164e+00  -6.5763186260001841e-02
   3.5444151728378617e+00  -6.0347641129403946e-02
   3.5406134903594326e+00  -5.5043093962816779e-02
   3.5371239563872434e+00  -4.9840787554028661e-02
   3.5339486800476423e+00  -4.4731920229325019e-02
   3.5310895809440073e+00  -3.9707649648175011e-02
   3.5285483883897424e+00  -3.4759096619730770e-02
   3.5263266407165577e+00  -2.9877348933669591e-02
   3.5244256846583073e+00  -2.5053465203903509e-02
   3.5228466748106295e+00  -2.0278478723676035e-02
   3.5215905731665886e+00  -1.5543401330561226e-02
   3.5206581487284998e+00  -1.0839227279876672e-02
   3.5200499771960949e+00  -6.1569371250184586e-03
   3.5197664407311415e+00  -1.4875016032237028e-03
   3.5198077277986215e+00   3.1781144747360423e-03
   3.5201738330845180e+00   7.8489483324286659e-03
   3.5208645574902508e+00   1.2534035334701810e-02
   3.5218795082037735e+00   1.7242405095189206e-02
   3.5232180988472934e+00   2.1983077585882468e-02
   3.5248795497015712e+00   2.6765059250267020e-02
   3.5268628880067152e+00   3.1597339121519574e-02
   3.5291669483393586e+00   3.6488884947262608e-02
   3.5317903730660705e+00   4.1448639322368988e-02
   3.5347316128728492e+00   4.6485515831306841e-02
   3.5379889273704750e+00   5.1608395201511018e-02
   3.5415603857755147e+00   5.6826121469263732e-02
   3.5454438676667075e+00   6.2147498159561783e-02
   3.5496370638164527e+00   6.7581284481442905e-02
   3.5541374770970817e+00   7.3136191540237705e-02
   3.5589424234615739e+00   7.8820878568207423e-02
   3.5640490329983394e+00   8.4643949175020591e-02
   3.5694542510596765e+00   9.0613947619514537e-02
   3.5751548394634631e+00   9.6739355104179081e-02
   3.5811473777676461e+00   1.0302858609379170e-01
   3.5874282646170248e+00   1.0948998465962412e-01
   3.5939937191618259e+00   1.1613182085063040e-01
   3.6008397825475305e+00   1.2296228709301665e-01
   3.6079623194753871e+00   1.2998949461958165e-01
   3.6153570198330165e+00   1.3722146993020620e-01
   3.6230194003944876e+00   1.4466615128485766e-01
   3.6309448065892167e+00   1.5233138523046311e-01
   3.6391284143390230e+00   1.6022492316299258e-01
   3.6475652319626359e+00   1.6835441792607952e-01
   3.6562501021469256e+00   1.7672742044749293e-01
   3.6651777039841233e+00   1.8535137641475966e-01
   3.6743425550742272e+00   1.9423362299122229e-01
   3.6837390136918269e+00   2.0338138557380137e-01
   3.6933612810164917e+00   2.1280177459371516e-01
   3.7032034034258952e+00   2.2250178236139473e-01
   3.7132592748507864e+00   2.3248827995681359e-01
   3.7235226391909211e+00   2.4276801416643612e-01
   3.7339870927910290e+00   2.5334760446796878e-01
   3.7446460869758700e+00   2.6423354006408240e-01
   3.7554929306434217e+00   2.7543217696625355e-01
   3.7665207929151991e+00   2.8694973512985439e-01
   3.7777227058427063e+00   2.9879229564160142e-01
   3.7890915671689807e+00   3.1096579796045326e-01
   3.8006201431441822e+00   3.2347603721302659e-01
   3.8123010713941494e+00   3.3632866154458030e-01
   3.8241268638408328e+00   3.4952916952659513e-01
   3.8360899096734875e+00   3.6308290762195589e-01
   3.8481824783694969e+00   3.7699506770872043e-01
   3.8603967227636686e+00   3.9127068466343662e-01
   3.8727246821648396e+00   4.0591463400494976e-01
   3.8851582855185898e+00   4.2093162959961405e-01
   3.8976893546148759e+00   4.3632622142880351e-01
   3.9103096073393369e+00   4.5210279341959048e-01
   3.9230106609670581e+00   4.6826556133943836e-01
   3.9357840354975084e+00   4.8481857075572932e-01
   3.9486211570294052e+00   5.0176569506092372e-01
   3.9615133611741919e+00   5.1911063356412224e-01
   3.9744518965068512e+00   5.3685690964977839e-01
   3.9874279280527158e+00   5.5500786900428056e-01
   4.0004325408089532e+00   5.7356667791109950e-01
   4.0134567432993862e+00   5.9253632161517034e-01
   4.0264914711612771e+00   6.1191960275715052e-01
   4.0395275907627228e+00   6.3171913987817130e-01
   4.0525559028492628e+00   6.5193736599567020e-01
   4.0655671462183154e+00   6.7257652725086736e-01
   4.0785520014200509e+00   6.9363868162842002e-01
   4.0915010944832488e+00   7.1512569774876444e-01
   4.1044050006647659e+00   7.3703925373362034e-01
   4.1172542482211476e+00   7.5938083614511587e-01
   4.1300393222009513e+00   7.8215173899895118e-01
   4.1427506682563386e+00   8.0535306285199937e-01
   4.1553786964724626e+00   8.2898571396471121e-01
   4.1679137852132095e+00   8.5305040353866257e-01
   4.1803462849818089e+00   8.7754764702955390e-01
   4.1926665222948323e+00   9.0247776353594433e-01
   4.2048648035681166e+00   9.2784087526397196e-01
   4.2169314190131182e+00   9.5363690706828441e-01
   4.2288566465421962e+00   9.7986558606937402e-01
   4.2406307556813410e+00   1.0065264413474835e+00
   4.2522440114888687e+00   1.0336188037132183e+00
   4.2636866784785443e+00   1.0611418055549715e+00
   4.2749490245456645e+00   1.0890943807632423e+00
   4.2860213248945884e+00   1.1174752647318911e+00
   4.2968938659662017e+00   1.1462829944363573e+00
   4.3075569493638328e+00   1.1755159085888245e+00
   4.3180008957760982e+00   1.2051721478702944e+00
   4.3282160488951931e+00   1.2352496552395045e+00
   4.3381927793291055e+00   1.2657461763185842e+00
   4.3479214885062820e+00   1.2966592598553313e+00
   4.3573926125712257e+00   1.3279862582619435e+00
   4.3665966262695504e+00   1.3597243282300260e+00
   4.3755240468210008e+00   1.3918704314216566e+00
   4.3841654377789361e+00   1.4244213352362660e+00
   4.3925114128748399e+00   1.4573736136530608e+00
   4.4005526398463344e+00   1.4907236481486872e+00
   4.4082798442472653e+00   1.5244676286898058e+00
   4.4156838132383838e+00   1.5586015548002172e+00
   4.4227553993571789e+00   1.5931212367021566e+00
   4.4294855242654085e+00   1.6280222965313311e+00
   4.4358651824728845e+00   1.6633001696252716e+00
   4.4418854450361209e+00   1.6989501058845131e+00
   4.4475374632303639e+00   1.7349671712061119e+00
   4.4528124721936617e+00   1.7713462489889733e+00
   4.4577017945415243e+00   1.8080820417104311e+00
   4.4621968439508120e+00   1.8451690725735008e+00
   4.4662891287114723e+00   1.8826016872241964e+00
   4.4699702552447595e+00   1.9203740555382780e+00
   4.4732319315865814e+00   1.9584801734767656e+00
   4.4760659708346493e+00   1.9969138650095322e+00
   4.4784642945580888e+00   2.0356687841062624e+00
   4.4804189361682107e+00   2.0747384167940370e+00
   4.4819220442491492e+00   2.1141160832807784e+00
   4.4829658858470873e+00   2.1537949401437690e+00
   4.4835428497167866e+00   2.1937679825824206e+00
   4.4836454495242037e+00   2.2340280467344602e+00
   4.4832663270039248e+00   2.2745678120546735e+00
   4.4823982550702413e+00   2.3153798037553055e+00
   4.4810341408806327e+00   2.3564563953072142e+00
   4.4791670288505081e+00   2.3977898110008500e+00
   4.4767901036180202e+00   2.4393721285660868e+00
   4.4738966929578234e+00   2.4811952818499394e+00
   4.4704802706426516e+00   2.5232510635511587e+00
   4.4665344592516041e+00   2.5655311280106763e+00
   4.4620530329240644e+00   2.6080269940568717e+00
   4.4570299200581918e+00   2.6507300479045677e+00
   4.4514592059529221e+00   2.6936315461066940e+00
   4.4453351353924990e+00   2.7367226185574958e+00
   4.4386521151724798e+00   2.7799942715461650e+00
   4.4314047165662975e+00   2.8234373908597528e+00
   4.4235876777313861e+00   2.8670427449341918e+00
   4.4151959060539454e+00   2.9108009880522485e+00
   4.4062244804314501e+00   2.9547026635872018e+00
   4.3966686534920028e+00   2.9987382072910362e+00
   4.3865238537496847e+00   3.0428979506259020e+00
   4.3757856876950489e+00   3.0871721241376036e+00
   4.3644499418199647e+00   3.1315508608698361e+00
   4.3525125845760133e+00   3.1760241998178897e+00
   4.3399697682656697e+00   3.2205820894205281e+00
   4.3268178308655596e+00   3.2652143910887186e+00
   4.3130532977810327e+00   3.3099108827698895e+00
   4.2986728835314247e+00   3.3546612625463754e+00
   4.2836734933653009e+00   3.3994551522666892e+00
   4.2680522248050803e+00   3.4442821012082634e+00
   4.2518063691204242e+00   3.4891315897702664e+00
   4.2349334127298031e+00   3.5339930331951170e+00
   4.2174310385297114e+00   3.5788557853172867e+00
   4.1992971271509791e+00   3.6237091423379799e+00
   4.1805297581417129e+00   3.6685423466242653e+00
   4.1611272110763755e+00   3.7133445905312303e+00
   4.1410879665905780e+00   3.7581050202457194e+00
   4.1204107073411667e+00   3.8028127396501978e+00
   4.0990943188912166e+00   3.8474568142052914e+00
   4.0771378905195830e+00   3.8920262748495369e+00
   4.0545407159546896e+00   3.9365101219148659e+00
   4.0313022940322414e+00   3.9808973290563539e+00
   4.0074223292765989e+00   4.0251768471947402e+00
   3.9829007324055792e+00   4.0693376084702413e+00
   3.9577376207584667e+00   4.1133685302061567e+00
   3.9319333186470526e+00   4.1572585188807851e+00
   3.9054883576295527e+00   4.2009964741061232e+00
   3.8784034767072777e+00   4.2445712926118739e+00
   3.8506796224439572e+00   4.2879718722332445e+00
   3.8223179490076684e+00   4.3311871159010380e+00
   3.7933198181353114e+00   4.3742059356325065e+00
   3.7636867990196468e+00   4.4170172565214987e+00
   3.7334206681188999e+00   4.4596100207263492e+00
   3.7025234088889998e+00   4.5019731914540433e+00
   3.6709972114385256e+00   4.5440957569391180e+00
   3.6388444721064763e+00   4.5859667344158197e+00
   3.6060677929629961e+00   4.6275751740820050e+00
   3.5726699812332430e+00   4.6689101630532877e+00
   3.5386540486445743e+00   4.7099608293059330e+00
   3.5040232106973059e+00   4.7507163456070280e+00
   3.4687808858592759e+00   4.7911659334304089e+00
   3.4329306946845164e+00   4.8312988668568906e+00
   3.3964764588563403e+00   4.8711044764573224e+00
   3.3594222001551914e+00   4.9105721531569770e+00
   3.3217721393516233e+00   4.9496913520798449e+00
   3.2835306950248153e+00   4.9884515963713527e+00
   3.2447024823070487e+00   5.0268424809980639e+00
   3.2052923115546021e+00   5.0648536765229455e+00
   3.1653051869455551e+00   5.1024749328547392e+00
   3.1247463050050022e+00   5.1396960829700449e+00
   3.0836210530582266e+00   5.1765070466066891e+00
   3.0419350076124023e+00   5.2128978339270020e+00
   2.9996939326674110e+00   5.2488585491495847e+00
   2.9569037779564002e+00   5.2843793941482193e+00
   2.9135706771167360e+00   5.3194506720165560e+00
   2.8697009457920153e+00   5.3540627905972080e+00
   2.8253010796658424e+00   5.3882062659739418e+00
   2.7803777524281053e+00   5.4218717259256195e+00
   2.7349378136744886e+00   5.4550499133406030e+00
   2.6889882867400154e+00   5.4877316895903183e+00
   2.6425363664674122e+00   5.5199080378606968e+00
   2.5955894169111269e+00   5.5515700664402408e+00
   2.5481549689778573e+00   5.5827090119634644e+00
   2.5002407180044584e+00   5.6133162426084748e+00
   2.4518545212741318e+00   5.6433832612474975e+00
   2.4030043954718256e+00   5.6729017085491291e+00
   2.3536985140797855e+00   5.7018633660311648e+00
   2.3039452047142248e+00   5.7302601590628299e+00
   2.2537529464041195e+00   5.7580841598152697e+00
   2.2031303668131175e+00   5.7853275901592136e+00
   2.1520862394056288e+00   5.8119828245086653e+00
   2.1006294805581209e+00   5.8380423926095846e+00
   2.0487691466167268e+00   5.8634989822724695e+00
   1.9965144309022373e+00   5.8883454420478385e+00
   1.9438746606636217e+00   5.9125747838435592e+00
   1.8908592939811888e+00   5.9361801854830549e+00
   1.8374779166205655e+00   5.9591549932034136e+00
   1.7837402388386581e+00   5.9814927240924556e+00
   1.7296560921427915e+00   6.0031870684638156e+00
   1.6752354260042408e+00   6.0242318921691691e+00
   1.6204883045273824e+00   6.0446212388466938e+00
   1.5654249030757088e+00   6.0643493321049400e+00
   1.5100555048559756e+00   6.0834105776412537e+00
   1.4543904974617496e+00   6.1017995652939794e+00
   1.3984403693776608e+00   6.1195110710276337e+00
   1.3422157064456615e+00   6.1365400588503087e+00
   1.2857271882946182e+00   6.1528816826625823e+00
   1.2289855847345723e+00   6.1685312880372223e+00
   1.1720017521170201e+00   6.1834844139290155e+00
   1.1147866296625770e+00   6.1977367943140678e+00
   1.0573512357574011e+00   6.2112843597579417e+00
   9.9970666421976362e-01   6.2241232389120720e+00
   9.4186408053816617e-01   6.2362497599378388e+00
   8.8383471808241654e-01   6.2476604518577918e+00
   8.2562987428907852e-01   6.2583520458335054e+00
   7.6726090682273318e-01   6.2683214763695663e+00
   7.0873922971448455e-01   6.2775658824432465e+00
   6.5007630947916251e-01   6.2860826085594299e+00
   5.9128366121267684e-01   6.2938692057303793e+00
   5.3237284467098700e-01   6.3009234323799896e+00
   4.7335546033215919e-01   6.3072432551721587e+00
   4.1424314544298735e-01   6.3128268497629900e+00
   3.5504757005166160e-01   6.3176726014764917e+00
   2.9578043302797413e-01   6.3217791059035688e+00
   2.3645345807255377e-01   6.3251451694240464e+00
   1.7707838971662937e-01   6.3277698096515200e+00
   1.1766698931382173e-01   6.3296522558008803e+00
   5.8231031025469344e-02   6.3307919489783577e+00
  -1.2177021990051320e-03   6.3311885423939751e+00
  -6.0667422645178867e-02   6.3308419014963375e+00
  -1.2010634185865296e-01   6.3297521040296783e+00
  -1.7952267467050534e-01   6.3279194400131704e+00
  -2.3890464322166152e-01   6.3253444116424786e+00
  -2.9824048098467187e-01   6.3220277331136083e+00
  -3.5751843678138534e-01   6.3179703303691008e+00
  -4.1672677879501191e-01   6.3131733407666726e+00
  -4.7585379857506532e-01   6.3076381126704257e+00
  -5.3488781503368488e-01   6.3013662049647756e+00
  -5.9381717843183390e-01   6.2943593864912772e+00
  -6.5263027435387799e-01   6.2866196354085604e+00
  -7.1131552766905215e-01   6.2781491384756238e+00
  -7.6986140647832702e-01   6.2689502902587355e+00
  -8.2825642604519412e-01   6.2590256922622549e+00
  -8.8648915270889328e-01   6.2483781519837009e+00
  -9.4454820777861237e-01   6.2370106818934090e+00
  -1.0024222714071980e+00   6.2249264983391690e+00
  -1.0601000864429226e+00   6.2121290203762651e+00
  -1.1175704622578599e+00   6.1986218685233343e+00
  -1.1748222785514353e+00   6.1844088634445367e+00
  -1.2318444891277178e+00   6.1694940245585164e+00
  -1.2886261256450411e+00   6.1538815685746826e+00
  -1.3451563013365393e+00   6.1375759079573688e+00
  -1.4014242147002101e+00   6.1205816493184315e+00
  -1.4574191531571092e+00   6.1029035917389178e+00
  -1.5131304966763131e+00   6.0845467250204175e+00
  -1.5685477213652799e+00   6.0655162278667580e+00
  -1.6236604030242714e+00   6.0458174659967412e+00
  -1.6784582206634933e+00   6.0254559901886227e+00
  -1.7329309599816365e+00   6.0044375342570815e+00
  -1.7870685168045208e+00   5.9827680129634206e+00
  -1.8408609004825389e+00   5.9604535198598247e+00
  -1.8942982372456372e+00   5.9375003250684477e+00
  -1.9473707735145660e+00   5.9139148729962017e+00
  -2.0000688791671704e+00   5.8897037799860907e+00
  -2.0523830507584773e+00   5.8648738319059808e+00
  -2.1043039146933915e+00   5.8394319816757196e+00
  -2.1558222303507990e+00   5.8133853467335301e+00
  -2.2069288931579063e+00   5.7867412064426533e+00
  -2.2576149376136763e+00   5.7595069994391990e+00
  -2.3078715402602095e+00   5.7316903209222128e+00
  -2.3576900226009747e+00   5.7032989198869970e+00
  -2.4070618539647799e+00   5.6743406963027088e+00
  -2.4559786543144302e+00   5.6448236982353119e+00
  -2.5044321969989971e+00   5.6147561189169730e+00
  -2.5524144114486975e+00   5.5841462937630073e+00
  -2.5999173858113451e+00   5.5530026973374778e+00
  -2.6469333695294113e+00   5.5213339402686445e+00
  -2.6934547758567198e+00   5.4891487661153846e+00
  -2.7394741843138366e+00   5.4564560481857711e+00
  -2.7849843430812351e+00   5.4232647863090495e+00
  -2.8299781713293530e+00   5.3895841035621794e+00
  -2.8744487614846546e+00   5.3554232429522237e+00
  -2.9183893814308668e+00   5.3207915640558099e+00
  -2.9617934766445608e+00   5.2856985396169458e+00
  -3.0046546722642855e+00   5.2501537521044703e+00
  -3.0469667750924754e+00   5.2141668902304534e+00
  -3.0887237755293997e+00   5.1777477454308336e+00
  -3.1299198494384206e+00   5.1409062083096542e+00
  -3.1705493599418761e+00   5.1036522650482130e+00
  -3.2106068591469081e+00   5.0659959937805148e+00
  -3.2500870898006111e+00   5.0279475609363704e+00
  -3.2889849868738699e+00   4.9895172175535194e+00
  -3.3272956790733157e+00   4.9507152955602081e+00
  -3.3650144902808288e+00   4.9115522040295865e+00
  -3.4021369409200584e+00   4.8720384254073563e+00
  -3.4386587492494587e+00   4.8321845117141127e+00
  -3.4745758325813618e+00   4.7920010807237672e+00
  -3.5098843084266349e+00   4.7514988121195634e+00
  -3.5445804955645102e+00   4.7106884436290724e+00
  -3.5786609150371880e+00   4.6695807671396770e+00
  -3.6121222910688493e+00   4.6281866247959762e+00
  -3.6449615519087484e+00   4.5865169050806234e+00
  -3.6771758305980753e+00   4.5445825388800420e+00
  -3.7087624656603113e+00   4.5023944955365263e+00
  -3.7397190017148292e+00   4.4599637788882172e+00
  -3.7700431900135198e+00   4.4173014232984471e+00
  -3.7997329889002605e+00   4.3744184896759508e+00
  -3.8287865641930461e+00   4.3313260614874523e+00
  -3.8572022894886819e+00   4.2880352407641320e+00
  -3.8849787463899048e+00   4.2445571441034797e+00
  -3.9121147246548804e+00   4.2009028986680521e+00
  -3.9386092222690294e+00   4.1570836381826357e+00
  -3.9644614454391633e+00   4.1131104989313441e+00
  -3.9896708085099521e+00   4.0689946157561367e+00
  -4.0142369338027688e+00   4.0247471180583050e+00
  -4.0381596513769793e+00   3.9803791258043941e+00
  -4.0614389987137942e+00   3.9359017455381133e+00
  -4.0840752203227968e+00   3.8913260663997100e+00
  -4.1060687672713332e+00   3.8466631561543201e+00
  -4.1274202966369442e+00   3.8019240572307997e+00
  -4.1481306708830497e+00   3.7571197827725338e+00
  -4.1682009571581746e+00   3.7122613127017048e+00
  -4.1876324265189364e+00   3.6673595897985147e+00
  -4.2064265530771658e+00   3.6224255157968424e+00
  -4.2245850130714535e+00   3.5774699474978049e+00
  -4.2421096838635011e+00   3.5325036929026932e+00
  -4.2590026428596879e+00   3.4875375073667443e+00
  -4.2752661663582510e+00   3.4425820897752000e+00
  -4.2909027283225427e+00   3.3976480787430936e+00
  -4.3059149990808487e+00   3.3527460488402028e+00
  -4.3203058439532587e+00   3.3078865068425918e+00
  -4.3340783218061443e+00   3.2630798880121583e+00
  -4.3472356835347927e+00   3.2183365524055869e+00
  -4.3597813704747859e+00   3.1736667812141062e+00
  -4.3717190127427408e+00   3.1290807731354273e+00
  -4.3830524275070815e+00   3.0845886407792320e+00
  -4.3937856171894571e+00   3.0402004071075686e+00
  -4.4039227675975576e+00   2.9959260019114997e+00
  -4.4134682459900221e+00   2.9517752583253238e+00
  -4.4224265990741864e+00   2.9077579093796930e+00
  -4.4308025509374556e+00   2.8638835845949249e+00
  -4.4386010009130867e+00   2.8201618066157845e+00
  -4.4458270213812243e+00   2.7766019878890202e+00
  -4.4524858555060112e+00   2.7332134273848920e+00
  -4.4585829149096750e+00   2.6900053073639336e+00
  -4.4641237772844597e+00   2.6469866901901642e+00
  -4.4691141839433417e+00   2.6041665151919586e+00
  -4.4735600373104702e+00   2.5615535955717403e+00
  -4.4774673983522861e+00   2.5191566153656848e+00
  -4.4808424839503216e+00   2.4769841264545533e+00
  -4.4836916642166837e+00   2.4350445456268024e+00
  -4.4860214597532613e+00   2.3933461516950643e+00
  -4.4878385388557014e+00   2.3518970826670795e+00
  -4.4891497146632302e+00   2.3107053329721587e+00
  -4.4899619422554151e+00   2.2697787507442069e+00
  -4.4902823156969944e+00   2.2291250351623280e+00
  -4.4901180650318882e+00   2.1887517338500229e+00
  -4.4894765532275667e+00   2.1486662403339447e+00
  -4.4883652730709276e+00   2.1088757915631766e+00
  -4.4867918440168930e+00   2.0693874654899496e+00
  -4.4847640089909255e+00   2.0302081787127237e+00
  -4.4822896311466955e+00   1.9913446841825087e+00
  -4.4793766905801364e+00   1.9528035689732817e+00
  -4.4760332810011514e+00   1.9145912521173454e+00
  -4.4722676063642588e+00   1.8767139825064325e+00
  -4.4680879774594473e+00   1.8391778368593417e+00
  -4.4635028084645665e+00   1.8019887177568679e+00
  -4.4585206134605704e+00   1.7651523517447634e+00
  -4.4531500029109372e+00   1.7286742875054339e+00
  -4.4473996801066376e+00   1.6925598940990558e+00
  -4.4412784375779912e+00   1.6568143592747699e+00
  -4.4347951534748011e+00   1.6214426878525829e+00
  -4.4279587879161513e+00   1.5864497001765772e+00
  -4.4207783793112565e+00   1.5518400306400026e+00
  -4.4132630406527831e+00   1.5176181262828057e+00
  -4.4054219557840639e+00   1.4837882454621090e+00
  -4.3972643756416279e+00   1.4503544565961375e+00
  -4.3887996144744745e+00   1.4173206369820550e+00
  -4.3800370460415810e+00   1.3846904716881483e+00
  -4.3709860997890466e+00   1.3524674525207692e+00
  -4.3616562570083701e+00   1.3206548770664077e+00
  -4.3520570469773308e+00   1.2892558478092557e+00
  -4.3421980430849327e+00   1.2582732713245777e+00
  -4.3320888589419146e+00   1.2277098575481848e+00
  -4.3217391444782978e+00   1.1975681191222771e+00
  -4.3111585820294884e+00   1.1678503708178851e+00
  -4.3003568824123990e+00   1.1385587290341244e+00
  -4.2893437809931338e+00   1.1096951113744327e+00
  -4.2781290337476996e+00   1.0812612362999423e+00
  -4.2667224133172761e+00   1.0532586228601040e+00
  -4.2551337050595635e+00   1.0256885905006505e+00
  -4.2433727030976840e+00   9.9855225894896016e-01
  -4.2314492063681746e+00   9.7185054817685246e-01
  -4.2193730146695883e+00   9.4558417844081111e-01
  -4.2071539247132055e+00   9.1975367039960843e-01
  -4.1948017261773503e+00   8.9435934530927397e-01
  -4.1823261977668595e+00   8.6940132529531522e-01
  -4.1697371032791786e+00   8.4487953370207658e-01
  -4.1570441876786104e+00   8.2079369551908721e-01
  -4.1442571731802005e+00   7.9714333788422265e-01
  -4.1313857553447813e+00   7.7392779066347417e-01
  -4.1184395991866385e+00   7.5114618710709180e-01
  -4.1054283352953274e+00   7.2879746458183603e-01
  -4.0923615559730786e+00   7.0688036537904619e-01
  -4.0792488113893102e+00   6.8539343759820404e-01
  -4.0660996057536982e+00   6.6433503610564060e-01
  -4.0529233935092615e+00   6.4370332356800830e-01
  -4.0397295755469411e+00   6.2349627156011089e-01
  -4.0265274954431050e+00   6.0371166174665425e-01
  -4.0133264357214173e+00   5.8434708713745454e-01
  -4.0001356141405155e+00   5.6539995341561022e-01
  -3.9869641800089015e+00   5.4686748033812105e-01
  -3.9738212105284614e+00   5.2874670320840289e-01
  -3.9607157071680152e+00   5.1103447442012440e-01
  -3.9476565920682827e+00   4.9372746507176563e-01
  -3.9346527044796380e+00   4.7682216665126553e-01
  -3.9217127972340204e+00   4.6031489279010607e-01
  -3.9088455332523457e+00   4.4420178108614788e-01
  -3.8960594820887602e+00   4.2847879499451041e-01
  -3.8833631165130549e+00   4.1314172578576164e-01
  -3.8707648091325462e+00   3.9818619457065679e-01
  -3.8582728290547235e+00   3.8360765439064137e-01
  -3.8458953385919337e+00   3.6940139237330688e-01
  -3.8336403900093630e+00   3.5556253195196436e-01
  -3.8215159223175643e+00   3.4208603514847574e-01
  -3.8095297581107590e+00   3.2896670491845886e-01
  -3.7976896004521103e+00   3.1619918755795912e-01
  -3.7860030298071830e+00   3.0377797517065525e-01
  -3.7744775010267353e+00   2.9169740819464618e-01
  -3.7631203403800235e+00   2.7995167798784104e-01
  -3.7519387426397350e+00   2.6853482947095308e-01
  -3.7409397682196803e+00   2.5744076382707676e-01
  -3.7301303403663235e+00   2.4666324125680408e-01
  -3.7195172424052472e+00   2.3619588378781692e-01
  -3.7091071150435835e+00   2.2603217813786949e-01
  -3.6989064537294585e+00   2.1616547863005645e-01
  -3.6889216060694570e+00   2.0658901015924105e-01
  -3.6791587693050993e+00   1.9729587120849817e-01
  -3.6696239878492847e+00   1.8827903691440903e-01
  -3.6603231508836611e+00   1.7953136218002466e-01
  -3.6512619900178311e+00   1.7104558483429716e-01
  -3.6424460770112908e+00   1.6281432883676070e-01
  -3.6338808215589786e+00   1.5483010752622664e-01
  -3.6255714691412790e+00   1.4708532691223933e-01
  -3.6175230989393041e+00   1.3957228900802496e-01
  -3.6097406218162589e+00   1.3228319520364720e-01
  -3.6022287783656486e+00   1.2521014967807118e-01
  -3.5949921370270959e+00   1.1834516284881952e-01
  -3.5880350922704753e+00   1.1168015485789169e-01
  -3.5813618628490618e+00   1.0520695909260346e-01
  -3.5749764901223764e+00   9.8917325739989667e-02
  -3.5688828364493559e+00   9.2802925373401166e-02
  -3.5630845836524685e+00   8.6855352569914251e-02
  -3.5575852315533747e+00   8.1066129557158750e-02
  -3.5523880965806778e+00   7.5426709888160734e-02
  -3.5474963104503128e+00   6.9928482142783466e-02
  -3.5429128189190724e+00   6.4562773654341862e-02
  -3.5386403806117541e+00   5.9320854259954502e-02
  -3.5346815659223729e+00   5.4193940073189339e-02
  -3.5310387559898726e+00   4.9173197277549811e-02
  -3.5277141417487115e+00   4.4249745939340591e-02
  -3.5247097230547135e+00   3.9414663838444754e-02
  -3.5220273078864945e+00   3.4658990315536937e-02
  -3.5196685116227928e+00   2.9973730134251093e-02
  -3.5176347563959687e+00   2.5349857356815515e-02
  -3.5159272705219333e+00   2.0778319231662724e-02
  -3.5145470880067196e+00   1.6250040091517017e-02
  -3.5134950481298892e+00   1.1755925260458652e-02
  -3.5127717951049378e+00   7.2868649684600540e-03
  -3.5123777778168361e+00   2.8337382718864579e-03


==> A1_2500_0_C2.txt <==
  -5.1210000000000004e+00   0.0000000000000000e+00
  -5.1209026331295711e+00  -3.3286331209514977e-02
  -5.1205888990563420e+00  -6.6571396498195032e-02
  -5.1200588101275617e+00  -9.9853789334997750e-02
  -5.1193123878360716e+00  -1.3313210329600911e-01
  -5.1183496628194280e+00  -1.6640493212395427e-01
  -5.1171706748586434e+00  -1.9967086978770113e-01
  -5.1157754728765390e+00  -2.3292851054175487e-01
  -5.1141641149357007e+00  -2.6617644898574033e-01
  -5.1123366682360585e+00  -2.9941328012386970e-01
  -5.1102932091120721e+00  -3.3263759942439342e-01
  -5.1080338230295350e+00  -3.6584800287903135e-01
  -5.1055586045819776e+00  -3.9904308706238167e-01
  -5.1028676574866960e+00  -4.3222144919130540e-01
  -5.0999610945803919e+00  -4.6538168718428324e-01
  -5.0968390378144166e+00  -4.9852239972074314e-01
  -5.0935016182496380e+00  -5.3164218630035465e-01
  -5.0899489760509189e+00  -5.6473964730229009e-01
  -5.0861812604812000e+00  -5.9781338404444606e-01
  -5.0821986298952169e+00  -6.3086199884262673e-01
  -5.0780012517328075e+00  -6.6388409506968460e-01
  -5.0735893025118477e+00  -6.9687827721461448e-01
  -5.0689629678208021e+00  -7.2984315094160290e-01
  -5.0641224423108859e+00  -7.6277732314902458e-01
  -5.0590679296878438e+00  -7.9567940202838816e-01
  -5.0537996427033374e+00  -8.2854799712322635e-01
  -5.0483178031459683e+00  -8.6138171938792774e-01
  -5.0426226418318949e+00  -8.9417918124650919e-01
  -5.0367143985950831e+00  -9.2693899665132617e-01
  -5.0305933222771628e+00  -9.5965978114171691e-01
  -5.0242596707169067e+00  -9.9234015190257907e-01
  -5.0177137107393337e+00  -1.0249787278228759e+00
  -5.0109557181444213e+00  -1.0575741295540713e+00
  -5.0039859776954447e+00  -1.0901249795684880e+00
  -4.9968047831069287e+00  -1.1226299022175883e+00
  -4.9894124370322244e+00  -1.1550875237901765e+00
  -4.9818092510507102e+00  -1.1874964725705150e+00
  -4.9739955456546046e+00  -1.2198553788963600e+00
  -4.9659716502354074e+00  -1.2521628752169056e+00
  -4.9577379030699698e+00  -1.2844175961506394e+00
  -4.9492946513061709e+00  -1.3166181785431057e+00
  -4.9406422509482306e+00  -1.3487632615245748e+00
  -4.9317810668416522e+00  -1.3808514865676109e+00
  -4.9227114726577685e+00  -1.4128814975445443e+00
  -4.9134338508779383e+00  -1.4448519407848397e+00
  -4.9039485927773523e+00  -1.4767614651323600e+00
  -4.8942560984084791e+00  -1.5086087220025204e+00
  -4.8843567765841245e+00  -1.5403923654393366e+00
  -4.8742510448601326e+00  -1.5721110521723580e+00
  -4.8639393295177067e+00  -1.6037634416734889e+00
  -4.8534220655453710e+00  -1.6353481962136893e+00
  -4.8426996966205529e+00  -1.6668639809195587e+00
  -4.8317726750908019e+00  -1.6983094638297982e+00
  -4.8206414619546418e+00  -1.7296833159515470e+00
  -4.8093065268420538e+00  -1.7609842113165937e+00
  -4.7977683479945972e+00  -1.7922108270374562e+00
  -4.7860274122451614e+00  -1.8233618433633341e+00
  -4.7740842149973561e+00  -1.8544359437359235e+00
  -4.7619392602045414e+00  -1.8854318148450977e+00
  -4.7495930603484879e+00  -1.9163481466844490e+00
  -4.7370461364176828e+00  -1.9471836326066885e+00
  -4.7242990178852757e+00  -1.9779369693789044e+00
  -4.7113522426866581e+00  -2.0086068572376745e+00
  -4.6982063571966917e+00  -2.0391919999440278e+00
  -4.6848619162065761e+00  -2.0696911048382614e+00
  -4.6713194829003646e+00  -2.1001028828945989e+00
  -4.6575796288311135e+00  -2.1304260487756985e+00
  -4.6436429338966931e+00  -2.1606593208869986e+00
  -4.6295099863152309e+00  -2.1908014214309124e+00
  -4.6151813826002144e+00  -2.2208510764608485e+00
  -4.6006577275352312e+00  -2.2508070159350799e+00
  -4.5859396341483727e+00  -2.2806679737704396e+00
  -4.5710277236862700e+00  -2.3104326878958465e+00
  -4.5559226255878098e+00  -2.3400999003056655e+00
  -4.5406249774574743e+00  -2.3696683571128876e+00
  -4.5251354250383553e+00  -2.3991368086021430e+00
  -4.5094546221848146e+00  -2.4285040092825270e+00
  -4.4935832308348092e+00  -2.4577687179402559e+00
  -4.4775219209818617e+00  -2.4869296976911297e+00
  -4.4612713706467089e+00  -2.5159857160328225e+00
  -4.4448322658485919e+00  -2.5449355448969730e+00
  -4.4282053005762236e+00  -2.5737779607010984e+00
  -4.4113911767584035e+00  -2.6025117444003092e+00
  -4.3943906042343137e+00  -2.6311356815388347e+00
  -4.3772043007234709e+00  -2.6596485623013510e+00
  -4.3598329917953480e+00  -2.6880491815641139e+00
  -4.3422774108386513e+00  -2.7163363389458866e+00
  -4.3245382990302970e+00  -2.7445088388586747e+00
  -4.3066164053040312e+00  -2.7725654905582480e+00
  -4.2885124863187274e+00  -2.8005051081944616e+00
  -4.2702273064263752e+00  -2.8283265108613658e+00
  -4.2517616376397189e+00  -2.8560285226471067e+00
  -4.2331162595995862e+00  -2.8836099726836175e+00
  -4.2142919595418995e+00  -2.9110696951960890e+00
  -4.1952895322643560e+00  -2.9384065295522266e+00
  -4.1761097800927898e+00  -2.9656193203112897e+00
  -4.1567535128472271e+00  -2.9927069172729115e+00
  -4.1372215478076075e+00  -3.0196681755256867e+00
  -4.1175147096792069e+00  -3.0465019554955473e+00
  -4.0976338305577364e+00  -3.0732071229939044e+00
  -4.0775797498941362e+00  -3.0997825492655586e+00
  -4.0573533144590535e+00  -3.1262271110363846e+00
  -4.0369553783070149e+00  -3.1525396905607819e+00
  -4.0163868027402918e+00  -3.1787191756688888e+00
  -3.9956484562724568e+00  -3.2047644598135583e+00
  -3.9747412145916416e+00  -3.2306744421170981e+00
  -3.9536659605234843e+00  -3.2564480274177692e+00
  -3.9324235839937858e+00  -3.2820841263160401e+00
  -3.9110149819908560e+00  -3.3075816552205968e+00
  -3.8894410585275732e+00  -3.3329395363941066e+00
  -3.8677027246031384e+00  -3.3581566979987305e+00
  -3.8458008981645393e+00  -3.3832320741413908e+00
  -3.8237365040677229e+00  -3.4081646049187833e+00
  -3.8015104740384698e+00  -3.4329532364621276e+00
  -3.7791237466329912e+00  -3.4575969209816777e+00
  -3.7565772671982254e+00  -3.4820946168109583e+00
  -3.7338719878318574e+00  -3.5064452884507520e+00
  -3.7110088673420489e+00  -3.5306479066128178e+00
  -3.6879888712068891e+00  -3.5547014482633505e+00
  -3.6648129715335620e+00  -3.5786048966661732e+00
  -3.6414821470172360e+00  -3.6023572414256599e+00
  -3.6179973828996750e+00  -3.6259574785293953e+00
  -3.5943596709275760e+00  -3.6494046103905582e+00
  -3.5705700093106305e+00  -3.6726976458900338e+00
  -3.5466294026793159e+00  -3.6958356004182535e+00
  -3.5225388620424143e+00  -3.7188174959167570e+00
  -3.4982994047442664e+00  -3.7416423609194758e+00
  -3.4739120544217559e+00  -3.7643092305937387e+00
  -3.4493778409610298e+00  -3.7868171467809981e+00
  -3.4246978004539552e+00  -3.8091651580372670e+00
  -3.3998729751543189e+00  -3.8313523196732775e+00
  -3.3749044134337605e+00  -3.8533776937943527e+00
  -3.3497931697374588e+00  -3.8752403493399843e+00
  -3.3245403045395507e+00  -3.8969393621231294e+00
  -3.2991468842983074e+00  -3.9184738148692109e+00
  -3.2736139814110499e+00  -3.9398427972548227e+00
  -3.2479426741688235e+00  -3.9610454059461482e+00
  -3.2221340467108175e+00  -3.9820807446370776e+00
  -3.1961891889785425e+00  -4.0029479240870272e+00
  -3.1701091966697650e+00  -4.0236460621584600e+00
  -3.1438951711921970e+00  -4.0441742838541073e+00
  -3.1175482196169462e+00  -4.0645317213538874e+00
  -3.0910694546317332e+00  -4.0847175140515191e+00
  -3.0644599944938644e+00  -4.1047308085908307e+00
  -3.0377209629829793e+00  -4.1245707589017657e+00
  -3.0108534893535612e+00  -4.1442365262360701e+00
  -2.9838587082872161e+00  -4.1637272792026838e+00
  -2.9567377598447293e+00  -4.1830421938028053e+00
  -2.9294917894178938e+00  -4.2021804534646598e+00
  -2.9021219476811129e+00  -4.2211412490779407e+00
  -2.8746293905427858e+00  -4.2399237790279436e+00
  -2.8470152790964667e+00  -4.2585272492293749e+00
  -2.8192807795718116e+00  -4.2769508731598478e+00
  -2.7914270632853091e+00  -4.2951938718930611e+00
  -2.7634553065907963e+00  -4.3132554741316502e+00
  -2.7353666908297636e+00  -4.3311349162397210e+00
  -2.7071624022814489e+00  -4.3488314422750536e+00
  -2.6788436321127307e+00  -4.3663443040209886e+00
  -2.6504115763278078e+00  -4.3836727610179844e+00
  -2.6218674357176832e+00  -4.4008160805948409e+00
  -2.5932124158094405e+00  -4.4177735378995990e+00
  -2.5644477268153270e+00  -4.4345444159301177e+00
  -2.5355745835816426e+00  -4.4511280055642990e+00
  -2.5065942055374273e+00  -4.4675236055900003e+00
  -2.4775078166429587e+00  -4.4837305227346045e+00
  -2.4483166453380631e+00  -4.4997480716942526e+00
  -2.4190219244902358e+00  -4.5155755751627433e+00
  -2.3896248913425784e+00  -4.5312123638600932e+00
  -2.3601267874615495e+00  -4.5466577765607585e+00
  -2.3305288586845347e+00  -4.5619111601215208e+00
  -2.3008323550672416e+00  -4.5769718695090207e+00
  -2.2710385308309124e+00  -4.5918392678269626e+00
  -2.2411486443093667e+00  -4.6065127263429675e+00
  -2.2111639578958697e+00  -4.6209916245150851e+00
  -2.1810857379898323e+00  -4.6352753500179533e+00
  -2.1509152549433379e+00  -4.6493632987686251e+00
  -2.1206537830075121e+00  -4.6632548749520302e+00
  -2.0903026002787208e+00  -4.6769494910461047e+00
  -2.0598629886446171e+00  -4.6904465678465561e+00
  -2.0293362337300174e+00  -4.7037455344912891e+00
  -1.9987236248426299e+00  -4.7168458284844723e+00
  -1.9680264549186282e+00  -4.7297468957202584e+00
  -1.9372460204680673e+00  -4.7424481905061393e+00
  -1.9063836215201562e+00  -4.7549491755859652e+00
  -1.8754405615683802e+00  -4.7672493221625851e+00
  -1.8444181475154791e+00  -4.7793481099201474e+00
  -1.8133176896182819e+00  -4.7912450270460409e+00
  -1.7821405014324023e+00  -4.8029395702524731e+00
  -1.7508878997567945e+00  -4.8144312447976834e+00
  -1.7195612045781754e+00  -4.8257195645068141e+00
  -1.6881617390153114e+00  -4.8368040517924022e+00
  -1.6566908292631755e+00  -4.8476842376745202e+00
  -1.6251498045369752e+00  -4.8583596618005469e+00
  -1.5935399970160540e+00  -4.8688298724645875e+00
  -1.5618627417876698e+00  -4.8790944266265033e+00
  -1.5301193767906480e+00  -4.8891528899306094e+00
  -1.4983112427589220e+00  -4.8990048367239858e+00
  -1.4664396831649495e+00  -4.9086498500744229e+00
  -1.4345060441630202e+00  -4.9180875217880118e+00
  -1.4025116745324466e+00  -4.9273174524263466e+00
  -1.3704579256206484e+00  -4.9363392513233810e+00
  -1.3383461512861281e+00  -4.9451525366018938e+00
  -1.3061777078413410e+00  -4.9537569351896051e+00
  -1.2739539539954634e+00  -4.9621520828349022e+00
  -1.2416762507970611e+00  -4.9703376241222088e+00
  -1.2093459615766591e+00  -4.9783132124869729e+00
  -1.1769644518892139e+00  -4.9860785102302909e+00
  -1.1445330894564982e+00  -4.9936331885331455e+00
  -1.1120532441093904e+00  -5.0009769274702860e+00
  -1.0795262877300751e+00  -5.0081094160237178e+00
  -1.0469535941941628e+00  -5.0150303520958293e+00
  -1.0143365393127208e+00  -5.0217394425221418e+00
  -9.8167650077422786e-01  -5.0282364030836755e+00
  -9.4897485808644566e-01  -5.0345209585189439e+00
  -9.1623299251821821e-01  -5.0405928425355793e+00
  -8.8345228704119438e-01  -5.0464517978215619e+00
  -8.5063412627148161e-01  -5.0520975760560907e+00
  -8.1777989641122972e-01  -5.0575299379200631e+00
  -7.8489098519014799e-01  -5.0627486531061843e+00
  -7.5196878180695881e-01  -5.0677535003286867e+00
  -7.1901467687079024e-01  -5.0725442673326828e+00
  -6.8603006234250830e-01  -5.0771207509031289e+00
  -6.5301633147599392e-01  -5.0814827568734122e+00
  -6.1997487875936430e-01  -5.0856301001335540e+00
  -5.8690709985614498e-01  -5.0895626046380373e+00
  -5.5381439154639012e-01  -5.0932801034132504e+00
  -5.2069815166775690e-01  -5.0967824385645430e+00
  -4.8755977905653625e-01  -5.1000694612829136e+00
  -4.5440067348864044e-01  -5.1031410318513002e+00
  -4.2122223562055278e-01  -5.1059970196504985e+00
  -3.8802586693023905e-01  -5.1086373031646941e+00
  -3.5481296965802500e-01  -5.1110617699866108e+00
  -3.2158494674744176e-01  -5.1132703168222804e+00
  -2.8834320178604173e-01  -5.1152628494954193e+00
  -2.5508913894618768e-01  -5.1170392829514331e+00
  -2.2182416292581628e-01  -5.1185995412610295e+00
  -1.8854967888918045e-01  -5.1199435576234560e+00
  -1.5526709240757172e-01  -5.1210712743693394e+00
  -1.2197780940002506e-01  -5.1219826429631548e+00
  -8.8683236074009603e-02  -5.1226776240053038e+00
  -5.5384778866106432e-02  -5.1231561872338114e+00
  -2.2083844382676986e-02  -5.1234183115256382e+00
   1.1218160659475916e-02  -5.1234639848976009e+00
   4.4519829492452069e-02  -5.1232932045069246e+00
   7.7819755356600004e-02  -5.1229059766513929e+00
   1.1111653155986333e-01  -5.1223023167691260e+00
   1.4440875153712410e-01  -5.1214822494379648e+00
   1.7769500890954154e-01  -5.1204458083744839e+00
   2.1097389754388302e-01  -5.1191930364326019e+00
   2.4424401161184506e-01  -5.1177239856018266e+00
   2.7750394564936193e-01  -5.1160387170050985e+00
   3.1075229461589926e-01  -5.1141373008962656e+00
   3.4398765395373054e-01  -5.1120198166571624e+00
   3.7720861964719304e-01  -5.1096863527943093e+00
   4.1041378828192215e-01  -5.1071370069352344e+00
   4.4360175710406041e-01  -5.1043718858243992e+00
   4.7677112407943961e-01  -5.1013911053187462e+00
   5.0992048795273270e-01  -5.0981947903828715e+00
   5.4304844830657428e-01  -5.0947830750838010e+00
   5.7615360562064510e-01  -5.0911561025853889e+00
   6.0923456133072063e-01  -5.0873140251423408e+00
   6.4228991788767953e-01  -5.0832570040938423e+00
   6.7531827881647022e-01  -5.0789852098568105e+00
   7.0831824877503269e-01  -5.0744988219187670e+00
   7.4128843361317320e-01  -5.0697980288303217e+00
   7.7422744043138980e-01  -5.0648830281972899e+00
   8.0713387763964639e-01  -5.0597540266724037e+00
   8.4000635501609144e-01  -5.0544112399466696e+00
   8.7284348376572063e-01  -5.0488548927403265e+00
   9.0564387657898004e-01  -5.0430852187934345e+00
   9.3840614769030772e-01  -5.0371024608560759e+00
   9.7112891293661086e-01  -5.0309068706781881e+00
   1.0038107898156763e+00  -5.0244987089990030e+00
   1.0364503975445127e+00  -5.0178782455361253e+00
   1.0690463571176216e+00  -5.0110457589742143e+00
   1.1015972913651921e+00  -5.0040015369533020e+00
   1.1341018250112220e+00  -4.9967458760567336e+00
   1.1665585847315587e+00  -4.9892790817987187e+00
   1.1989661992118610e+00  -4.9816014686115242e+00
   1.2313232992054728e+00  -4.9737133598322796e+00
   1.2636285175912154e+00  -4.9656150876894083e+00
   1.2958804894310902e+00  -4.9573069932886922e+00
   1.3280778520278889e+00  -4.9487894265989532e+00
   1.3602192449827120e+00  -4.9400627464373690e+00
   1.3923033102523903e+00  -4.9311273204544106e+00
   1.4243286922068104e+00  -4.9219835251184083e+00
   1.4562940376861382e+00  -4.9126317456997546e+00
   1.4881979960579399e+00  -4.9030723762547206e+00
   1.5200392192741972e+00  -4.8933058196089192e+00
   1.5518163619282164e+00  -4.8833324873403878e+00
   1.5835280813114261e+00  -4.8731527997623072e+00
   1.6151730374700624e+00  -4.8627671859053470e+00
   1.6467498932617410e+00  -4.8521760834996543e+00
   1.6782573144119097e+00  -4.8413799389564609e+00
   1.7096939695701840e+00  -4.8303792073493392e+00
   1.7410585303665584e+00  -4.8191743523950823e+00
   1.7723496714674962e+00  -4.8077658464342301e+00
   1.8035660706318897e+00  -4.7961541704112154e+00
   1.8347064087668927e+00  -4.7843398138541708e+00
   1.8657693699836235e+00  -4.7723232748543500e+00
   1.8967536416527322e+00  -4.7601050600452046e+00
   1.9276579144598320e+00  -4.7476856845810911e+00
   1.9584808824607940e+00  -4.7350656721156241e+00
   1.9892212431368990e+00  -4.7222455547796747e+00
   2.0198776974498496e+00  -4.7092258731589949e+00
   2.0504489498966332e+00  -4.6960071762715057e+00
   2.0809337085642405e+00  -4.6825900215442120e+00
   2.1113306851842322e+00  -4.6689749747897809e+00
   2.1416385951871586e+00  -4.6551626101827503e+00
   2.1718561577568138e+00  -4.6411535102353865e+00
   2.2019820958843468e+00  -4.6269482657732031e+00
   2.2320151364222025e+00  -4.6125474759101133e+00
   2.2619540101379094e+00  -4.5979517480232452e+00
   2.2917974517676991e+00  -4.5831616977273946e+00
   2.3215442000699600e+00  -4.5681779488491401e+00
   2.3511929978785253e+00  -4.5530011334006133e+00
   2.3807425921557908e+00  -4.5376318915529152e+00
   2.4101917340456591e+00  -4.5220708716091931e+00
   2.4395391789263083e+00  -4.5063187299773695e+00
   2.4687836864627837e+00  -4.4903761311425390e+00
   2.4979240206594149e+00  -4.4742437476390098e+00
   2.5269589499120442e+00  -4.4579222600220172e+00
   2.5558872470600780e+00  -4.4414123568390949e+00
   2.5847076894383481e+00  -4.4247147346010962e+00
   2.6134190589287853e+00  -4.4078300977529041e+00
   2.6420201420119076e+00  -4.3907591586437826e+00
   2.6705097298181091e+00  -4.3735026374974071e+00
   2.6988866181787596e+00  -4.3560612623815524e+00
   2.7271496076771058e+00  -4.3384357691774609e+00
   2.7552975036989720e+00  -4.3206269015488701e+00
   2.7833291164832659e+00  -4.3026354109107174e+00
   2.8112432611722715e+00  -4.2844620563975102e+00
   2.8390387578617449e+00  -4.2661076048313769e+00
   2.8667144316507995e+00  -4.2475728306897906e+00
   2.8942691126915845e+00  -4.2288585160729646e+00
   2.9217016362387453e+00  -4.2099654506709312e+00
   2.9490108426986792e+00  -4.1908944317302979e+00
   2.9761955776785687e+00  -4.1716462640206791e+00
   3.0032546920351972e+00  -4.1522217598008169e+00
   3.0301870419235479e+00  -4.1326217387843771e+00
   3.0569914888451821e+00  -4.1128470281054392e+00
   3.0836668996963885e+00  -4.0928984622836593e+00
   3.1102121468161070e+00  -4.0727768831891371e+00
   3.1366261080336284e+00  -4.0524831400069523e+00
   3.1629076667160629e+00  -4.0320180892014070e+00
   3.1890557118155720e+00  -4.0113825944799490e+00
   3.2150691379163714e+00  -3.9905775267568000e+00
   3.2409468452814982e+00  -3.9696037641162634e+00
   3.2666877398993308e+00  -3.9484621917757430e+00
   3.2922907335298817e+00  -3.9271537020484470e+00
   3.3177547437508408e+00  -3.9056791943058018e+00
   3.3430786940033741e+00  -3.8840395749395578e+00
   3.3682615136376790e+00  -3.8622357573236057e+00
   3.3933021379582899e+00  -3.8402686617754878e+00
   3.4181995082691361e+00  -3.8181392155176228e+00
   3.4429525719183456e+00  -3.7958483526382318e+00
   3.4675602823427969e+00  -3.7733970140519810e+00
   3.4920215991124133e+00  -3.7507861474603228e+00
   3.5163354879741995e+00  -3.7280167073115607e+00
   3.5405009208960254e+00  -3.7050896547606222e+00
   3.5645168761101362e+00  -3.6820059576285447e+00
   3.5883823381564102e+00  -3.6587665903616866e+00
   3.6120962979253477e+00  -3.6353725339906480e+00
   3.6356577527007938e+00  -3.6118247760889179e+00
   3.6590657062023895e+00  -3.5881243107312422e+00
   3.6823191686277541e+00  -3.5642721384517153e+00
   3.7054171566944016e+00  -3.5402692662015953e+00
   3.7283586936813720e+00  -3.5161167073068511e+00
   3.7511428094705916e+00  -3.4918154814254336e+00
   3.7737685405879602e+00  -3.4673666145042841e+00
   3.7962349302441543e+00  -3.4427711387360684e+00
   3.8185410283751451e+00  -3.4180300925156506e+00
   3.8406858916824422e+00  -3.3931445203963029e+00
   3.8626685836730492e+00  -3.3681154730456484e+00
   3.8844881746991295e+00  -3.3429440072013525e+00
   3.9061437419973890e+00  -3.3176311856265497e+00
   3.9276343697281657e+00  -3.2921780770650142e+00
   3.9489591490142315e+00  -3.2665857561960832e+00
   3.9701171779792959e+00  -3.2408553035893171e+00
   3.9911075617862202e+00  -3.2149878056589190e+00
   4.0119294126749301e+00  -3.1889843546178973e+00
   4.0325818500000352e+00  -3.1628460484319905e+00
   4.0530640002681464e+00  -3.1365739907733357e+00
   4.0733749971748887e+00  -3.1101692909739067e+00
   4.0935139816416211e+00  -3.0836330639787031e+00
   4.1134801018518417e+00  -3.0569664302987007e+00
   4.1332725132872907e+00  -3.0301705159635715e+00
   4.1528903787637450e+00  -3.0032464524741567e+00
   4.1723328684665111e+00  -2.9761953767547209e+00
   4.1915991599855902e+00  -2.9490184311049648e+00
   4.2106884383505507e+00  -2.9217167631518151e+00
   4.2295998960650731e+00  -2.8942915258009818e+00
   4.2483327331411909e+00  -2.8667438771882958e+00
   4.2668861571332020e+00  -2.8390749806308198e+00
   4.2852593831712671e+00  -2.8112860045777430e+00
   4.3034516339947011e+00  -2.7833781225610505e+00
   4.3214621399849236e+00  -2.7553525131459833e+00
   4.3392901391980958e+00  -2.7272103598812754e+00
   4.3569348773974363e+00  -2.6989528512491878e+00
   4.3743956080852131e+00  -2.6705811806153270e+00
   4.3916715925343945e+00  -2.6420965461782511e+00
   4.4087620998199935e+00  -2.6135001509188789e+00
   4.4256664068500626e+00  -2.5847932025496898e+00
   4.4423837983963734e+00  -2.5559769134637200e+00
   4.4589135671247586e+00  -2.5270525006833644e+00
   4.4752550136251097e+00  -2.4980211858089745e+00
   4.4914074464410607e+00  -2.4688841949672673e+00
   4.5073701820993239e+00  -2.4396427587595388e+00
   4.5231425451386844e+00  -2.4102981122096812e+00
   4.5387238681386659e+00  -2.3808514947120196e+00
   4.5541134917478514e+00  -2.3513041499789589e+00
   4.5693107647118660e+00  -2.3216573259884421e+00
   4.5843150439010119e+00  -2.2919122749312324e+00
   4.5991256943375660e+00  -2.2620702531580137e+00
   4.6137420892227281e+00  -2.2321325211263114e+00
   4.6281636099632291e+00  -2.2021003433472393e+00
   4.6423896461975902e+00  -2.1719749883320731e+00
   4.6564195958220234e+00  -2.1417577285386526e+00
   4.6702528650160060e+00  -2.1114498403176154e+00
   4.6838888682674797e+00  -2.0810526038584642e+00
   4.6973270283977158e+00  -2.0505673031354736e+00
   4.7105667765858232e+00  -2.0199952258534242e+00
   4.7236075523928927e+00  -1.9893376633931921e+00
   4.7364488037858017e+00  -1.9585959107571689e+00
   4.7490899871606604e+00  -1.9277712665145339e+00
   4.7615305673658899e+00  -1.8968650327463705e+00
   4.7737700177249573e+00  -1.8658785149906338e+00
   4.7858078200587402e+00  -1.8348130221869694e+00
   4.7976434647075434e+00  -1.8036698666213880e+00
   4.8092764505527423e+00  -1.7724503638707940e+00
   4.8207062850380717e+00  -1.7411558327473775e+00
   4.8319324841905553e+00  -1.7097875952428634e+00
   4.8429545726410650e+00  -1.6783469764726282e+00
   4.8537720836445155e+00  -1.6468353046196809e+00
   4.8643845590997064e+00  -1.6152539108785113e+00
   4.8747915495687772e+00  -1.5836041293988141e+00
   4.8849926142963138e+00  -1.5518872972290811e+00
   4.8949873212280810e+00  -1.5201047542600714e+00
   4.9047752470293817e+00  -1.4882578431681623e+00
   4.9143559771030541e+00  -1.4563479093585765e+00
   4.9237291056070962e+00  -1.4243763009084953e+00
   4.9328942354719123e+00  -1.3923443685100554e+00
   4.9418509784172029e+00  -1.3602534654132372e+00
   4.9505989549684655e+00  -1.3281049473686390e+00
   4.9591377944731372e+00  -1.2959001725701456e+00
   4.9674671351163546e+00  -1.2636405015974934e+00
   4.9755866239363380e+00  -1.2313272973587337e+00
   4.9834959168394004e+00  -1.1989619250325929e+00
   4.9911946786145940e+00  -1.1665457520107372e+00
   4.9986825829479651e+00  -1.1340801478399443e+00
   5.0059593124364286e+00  -1.1015664841641786e+00
   5.0130245586012849e+00  -1.0690061346665807e+00
   5.0198780219013388e+00  -1.0364004750113653e+00
   5.0265194117456478e+00  -1.0037508827856378e+00
   5.0329484465058902e+00  -9.7105873744112692e-01
   5.0391648535283569e+00  -9.3832542023583487e-01
   5.0451683691455509e+00  -9.0555231417561421e-01
   5.0509587386874193e+00  -8.7274080395566711e-01
   5.0565357164921974e+00  -8.3989227590197213e-01
   5.0618990659168670e+00  -8.0700811791264182e-01
   5.0670485593472385e+00  -7.7408971939921256e-01
   5.0719839782076503e+00  -7.4113847122786847e-01
   5.0767051129702834e+00  -7.0815576566060401e-01
   5.0812117631640810e+00  -6.7514299629632624e-01
   5.0855037373833101e+00  -6.4210155801189883e-01
   5.0895808532957068e+00  -6.0903284690313231e-01
   5.0934429376502628e+00  -5.7593826022572114e-01
   5.0970898262846118e+00  -5.4281919633613085e-01
   5.1005213641320370e+00  -5.0967705463243795e-01
   5.1037374052280917e+00  -4.7651323549512542e-01
   5.1067378127168253e+00  -4.4332914022783487e-01
   5.1095224588566346e+00  -4.1012617099808030e-01
   5.1120912250257255e+00  -3.7690573077792311e-01
   5.1144440017271862e+00  -3.4366922328461363e-01
   5.1165806885936673e+00  -3.1041805292119984e-01
   5.1185011943916860e+00  -2.7715362471710664e-01
   5.1202054370255334e+00  -2.4387734426868821e-01
   5.1216933435408016e+00  -2.1059061767975543e-01
   5.1229648501275120e+00  -1.7729485150208177e-01
   5.1240199021228667e+00  -1.4399145267588934e-01
   5.1248584540136060e+00  -1.1068182847031836e-01
   5.1254804694379832e+00  -7.7367386423882259e-02
   5.1258859211873373e+00  -4.4049534284910763e-02
   5.1260747912072988e+00  -1.0729679951983939e-02
   5.1260470705985819e+00   2.2590768585640505e-02
   5.1258027596174074e+00   5.5910403307604072e-02
   5.1253418676755356e+00   8.9227816222025871e-02
   5.1246644133398984e+00   1.2254159942508011e-01
   5.1237704243318509e+00   1.5585034516057009e-01
   5.1226599375260378e+00   1.8915264587949593e-01
   5.1213329989488621e+00   2.2244709429961410e-01
   5.1197896637765723e+00   2.5573228346498517e-01
   5.1180299963329654e+00   2.8900680680550839e-01
   5.1160540700866877e+00   3.2226925819643992e-01
   5.1138619676481589e+00   3.5551823201789196e-01
   5.1114537807661033e+00   3.8875232321431047e-01
   5.1088296103236974e+00   4.2197012735392958e-01
   5.1059895663343271e+00   4.5517024068819900e-01
   5.1029337679369551e+00   4.8835126021118253e-01
   5.0996623433911017e+00   5.2151178371892526e-01
   5.0961754300714492e+00   5.5465040986878611e-01
   5.0924731744620395e+00   5.8776573823873457e-01
   5.0885557321501018e+00   6.2085636938660782e-01
   5.0844232678194921e+00   6.5392090490932564e-01
   5.0800759552437338e+00   6.8695794750206240e-01
   5.0755139772786890e+00   7.1996610101737102e-01
   5.0707375258548355e+00   7.5294397052425821e-01
   5.0657468019691576e+00   7.8589016236720799e-01
   5.0605420156766598e+00   8.1880328422515058e-01
   5.0551233860814868e+00   8.5168194517037377e-01
   5.0494911413276666e+00   8.8452475572737699e-01
   5.0436455185894715e+00   9.1733032793166125e-01
   5.0375867640613814e+00   9.5009727538845601e-01
   5.0313151329476833e+00   9.8282421333137815e-01
   5.0248308894516835e+00   1.0155097586810222e+00
   5.0181343067645283e+00   1.0481525301034780e+00
   5.0112256670536492e+00   1.0807511480687750e+00
   5.0041052614508343e+00   1.1133042349092495e+00
   4.9967733900399116e+00   1.1458104148778296e+00
   4.9892303618440508e+00   1.1782683142062429e+00
   4.9814764948126911e+00   1.2106765611631358e+00
   4.9735121158080968e+00   1.2430337861121086e+00
   4.9653375605915153e+00   1.2753386215696589e+00
   4.9569531738089738e+00   1.3075897022630349e+00
   4.9483593089766993e+00   1.3397856651879947e+00
   4.9395563284661561e+00   1.3719251496664666e+00
   4.9305446034887046e+00   1.4040067974041119e+00
   4.9213245140798971e+00   1.4360292525477856e+00
   4.9118964490833914e+00   1.4679911617428927e+00
   4.9022608061344917e+00   1.4998911741906387e+00
   4.8924179916433141e+00   1.5317279417051692e+00
   4.8823684207775937e+00   1.5635001187706012e+00
   4.8721125174451032e+00   1.5952063625979362e+00
   4.8616507142757079e+00   1.6268453331818606e+00
   4.8509834526030540e+00   1.6584156933574268e+00
   4.8401111824458907e+00   1.6899161088566093e+00
   4.8290343624890077e+00   1.7213452483647442e+00
   4.8177534600638250e+00   1.7527017835768357e+00
   4.8062689511286107e+00   1.7839843892537381e+00
   4.7945813202483238e+00   1.8151917432782072e+00
   4.7826910605741046e+00   1.8463225267108154e+00
   4.7705986738223976e+00   1.8773754238457347e+00
   4.7583046702537031e+00   1.9083491222663811e+00
   4.7458095686509827e+00   1.9392423129009151e+00
   4.7331138962976924e+00   1.9700536900776064e+00
   4.7202181889554558e+00   2.0007819515800458e+00
   4.7071229908413885e+00   2.0314257987022168e+00
   4.6938288546050506e+00   2.0619839363034100e+00
   4.6803363413050505e+00   2.0924550728629963e+00
   4.6666460203852900e+00   2.1228379205350314e+00
   4.6527584696508626e+00   2.1531311952027168e+00
   4.6386742752435817e+00   2.1833336165326958e+00
   4.6243940316171690e+00   2.2134439080291868e+00
   4.6099183415120866e+00   2.2434607970879559e+00
   4.5952478159300192e+00   2.2733830150501224e+00
   4.5803830741080125e+00   2.3032092972557971e+00
   4.5653247434922442e+00   2.3329383830975505e+00
   4.5500734597114745e+00   2.3625690160737043e+00
   4.5346298665501275e+00   2.3920999438414516e+00
   4.5189946159210388e+00   2.4215299182698038e+00
   4.5031683678378629e+00   2.4508576954923464e+00
   4.4871517903871254e+00   2.4800820359598239e+00
   4.4709455596999428e+00   2.5092017044925381e+00
   4.4545503599234042e+00   2.5382154703325570e+00
   4.4379668831916046e+00   2.5671221071957393e+00
   4.4211958295963525e+00   2.5959203933235626e+00
   4.4042379071575271e+00   2.6246091115347689e+00
   4.3870938317931119e+00   2.6531870492768039e+00
   4.3697643272888937e+00   2.6816529986770683e+00
   4.3522501252678216e+00   2.7100057565939624e+00
   4.3345519651590401e+00   2.7382441246677351e+00
   4.3166705941665953e+00   2.7663669093711269e+00
   4.2986067672378079e+00   2.7943729220598064e+00
   4.2803612470313119e+00   2.8222609790226016e+00
   4.2619348038847855e+00   2.8500299015315171e+00
   4.2433282157823466e+00   2.8776785158915432e+00
   4.2245422683216249e+00   2.9052056534902500e+00
   4.2055777546805135e+00   2.9326101508471627e+00
   4.1864354755836031e+00   2.9598908496629237e+00
   4.1671162392682959e+00   2.9870465968682272e+00
   4.1476208614506049e+00   3.0140762446725371e+00
   4.1279501652906312e+00   3.0409786506125793e+00
   4.1081049813577293e+00   3.0677526776006041e+00
   4.0880861475953694e+00   3.0943971939724260e+00
   4.0678945092856695e+00   3.1209110735352259e+00
   4.0475309190136448e+00   3.1472931956151275e+00
   4.0269962366311152e+00   3.1735424451045331e+00
   4.0062913292203373e+00   3.1996577125092265e+00
   3.9854170710573134e+00   3.2256378939952386e+00
   3.9643743435748031e+00   3.2514818914354651e+00
   3.9431640353250321e+00   3.2771886124560532e+00
   3.9217870419421015e+00   3.3027569704825304e+00
   3.9002442661040972e+00   3.3281858847857015e+00
   3.8785366174949059e+00   3.3534742805272839e+00
   3.8566650127657267e+00   3.3786210888052999e+00
   3.8346303754963040e+00   3.4036252466992178e+00
   3.8124336361558542e+00   3.4284856973148354e+00
   3.7900757320637095e+00   3.4532013898289078e+00
   3.7675576073496724e+00   3.4777712795335192e+00
   3.7448802129140799e+00   3.5021943278801952e+00
   3.7220445063875887e+00   3.5264695025237534e+00
   3.6990514520906688e+00   3.5505957773658876e+00
   3.6759020209928241e+00   3.5745721325984934e+00
   3.6525971906715280e+00   3.5983975547467186e+00
   3.6291379452708785e+00   3.6220710367117528e+00
   3.6055252754599834e+00   3.6455915778133408e+00
   3.5817601783910651e+00   3.6689581838320273e+00
   3.5578436576572967e+00   3.6921698670511263e+00
   3.5337767232503641e+00   3.7152256462984123e+00
   3.5095603915177600e+00   3.7381245469875393e+00
   3.4851956851198116e+00   3.7608656011591726e+00
   3.4606836329864392e+00   3.7834478475218525e+00
   3.4360252702736562e+00   3.8058703314925606e+00
   3.4112216383198040e+00   3.8281321052370099e+00
   3.3862737846015247e+00   3.8502322277096486e+00
   3.3611827626894812e+00   3.8721697646933739e+00
   3.3359496322038180e+00   3.8939437888389588e+00
   3.3105754587693657e+00   3.9155533797041855e+00
   3.2850613139705978e+00   3.9369976237926889e+00
   3.2594082753063325e+00   3.9582756145925013e+00
   3.2336174261441895e+00   3.9793864526143090e+00
   3.2076898556747997e+00   4.0003292454294019e+00
   3.1816266588657660e+00   4.0211031077073320e+00
   3.1554289364153849e+00   4.0417071612532682e+00
   3.1290977947061291e+00   4.0621405350450486e+00
   3.1026343457578882e+00   4.0824023652699264e+00
   3.0760397071809731e+00   4.1024917953610220e+00
   3.0493150021288882e+00   4.1224079760334522e+00
   3.0224613592508653e+00   4.1421500653201653e+00
   2.9954799126441722e+00   4.1617172286074533e+00
   2.9683718018061911e+00   4.1811086386701710e+00
   2.9411381715862688e+00   4.2003234757066217e+00
   2.9137801721373440e+00   4.2193609273731436e+00
   2.8862989588673500e+00   4.2382201888183753e+00
   2.8586956923903992e+00   4.2569004627172085e+00
   2.8309715384777485e+00   4.2754009593044140e+00
   2.8031276680085462e+00   4.2937208964079563e+00
   2.7751652569203662e+00   4.3118594994819839e+00
   2.7470854861595342e+00   4.3298160016394949e+00
   2.7188895416312326e+00   4.3475896436846870e+00
   2.6905786141494112e+00   4.3651796741449704e+00
   2.6621538993864808e+00   4.3825853493026639e+00
   2.6336165978228108e+00   4.3998059332263582e+00
   2.6049679146960187e+00   4.4168406978019572e+00
   2.5762090599500658e+00   4.4336889227633796e+00
   2.5473412481841518e+00   4.4503498957229324e+00
   2.5183656986014182e+00   4.4668229122013559e+00
   2.4892836349574532e+00   4.4831072756575248e+00
   2.4600962855086088e+00   4.4992022975178303e+00
   2.4308048829601319e+00   4.5151072972052102e+00
   2.4014106644141049e+00   4.5308216021678431e+00
   2.3719148713172018e+00   4.5463445479075171e+00
   2.3423187494082667e+00   4.5616754780076434e+00
   2.3126235486657083e+00   4.5768137441609342e+00
   2.2828305232547197e+00   4.5917587061967389e+00
   2.2529409314743192e+00   4.6065097321080408e+00
   2.2229560357042200e+00   4.6210661980780996e+00
   2.1928771023515323e+00   4.6354274885067550e+00
   2.1627054017972918e+00   4.6495929960363860e+00
   2.1324422083428218e+00   4.6635621215775140e+00
   2.1020888001559355e+00   4.6773342743340676e+00
   2.0716464592169714e+00   4.6909088718282845e+00
   2.0411164712646754e+00   4.7042853399252733e+00
   2.0105001257419164e+00   4.7174631128572262e+00
   1.9797987157412567e+00   4.7304416332472634e+00
   1.9490135379503615e+00   4.7432203521329352e+00
   1.9181458925972645e+00   4.7557987289893742e+00
   1.8871970833954810e+00   4.7681762317520713e+00
   1.8561684174889748e+00   4.7803523368393215e+00
   1.8250612053969861e+00   4.7923265291742947e+00
   1.7938767609587123e+00   4.8040983022067474e+00
   1.7626164012778562e+00   4.8156671579343868e+00
   1.7312814466670297e+00   4.8270326069238614e+00
   1.6998732205920322e+00   4.8381941683313991e+00
   1.6683930496159900e+00   4.8491513699230859e+00
   1.6368422633433686e+00   4.8599037480947711e+00
   1.6052221943638594e+00   4.8704508478916173e+00
   1.5735341781961383e+00   4.8807922230272842e+00
   1.5417795532315051e+00   4.8909274359027402e+00
   1.5099596606774002e+00   4.9008560576247220e+00
   1.4780758445008035e+00   4.9105776680238176e+00
   1.4461294513715208e+00   4.9200918556721822e+00
   1.4141218306053545e+00   4.9293982179008902e+00
   1.3820543341071621e+00   4.9384963608169112e+00
   1.3499283163138114e+00   4.9473858993197286e+00
   1.3177451341370261e+00   4.9560664571175748e+00
   1.2855061469061273e+00   4.9645376667433023e+00
   1.2532127163106772e+00   4.9727991695698854e+00
   1.2208662063430213e+00   4.9808506158255419e+00
   1.1884679832407350e+00   4.9886916646084885e+00
   1.1560194154289771e+00   4.9963219839013204e+00
   1.1235218734627508e+00   5.0037412505850209e+00
   1.0909767299690754e+00   5.0109491504525829e+00
   1.0583853595890724e+00   5.0179453782222811e+00
   1.0257491389199680e+00   5.0247296375505357e+00
   9.9306944645701078e-01   5.0313016410444318e+00
   9.6034766253531290e-01   5.0376611102738345e+00
   9.2758516927161261e-01   5.0438077757831516e+00
   8.9478335050596303e-01   5.0497413771026958e+00
   8.6194359174334922e-01   5.0554616627596873e+00
   8.2906728009523456e-01   5.0609683902888642e+00
   7.9615580422104038e-01   5.0662613262427252e+00
   7.6321055426956042e-01   5.0713402462013848e+00
   7.3023292182031418e-01   5.0762049347820515e+00
   6.9722429982483880e-01   5.0808551856481241e+00
   6.6418608254792422e-01   5.0852908015179130e+00
   6.3111966550879417e-01   5.0895115941729729e+00
   5.9802644542223238e-01   5.0935173844660611e+00
   5.6490782013966112e-01   5.0973080023287043e+00
   5.3176518859017063e-01   5.1008832867783953e+00
   4.9859995072150454e-01   5.1042430859254075e+00
   4.6541350744100102e-01   5.1073872569792114e+00
   4.3220726055649483e-01   5.1103156662545244e+00
   3.9898261271718166e-01   5.1130281891769664e+00
   3.6574096735444661e-01   5.1155247102883514e+00
   3.3248372862265968e-01   5.1178051232515624e+00
   2.9921230133994198e-01   5.1198693308550807e+00
   2.6592809092890252e-01   5.1217172450171011e+00
   2.3263250335735089e-01   5.1233487867892764e+00
   1.9932694507898602e-01   5.1247638863600811e+00
   1.6601282297406506e-01   5.1259624830577826e+00
   1.3269154429005395e-01   5.1269445253530330e+00
   9.9364516582262447e-02   5.1277099708610709e+00
   6.6033147654466107e-02   5.1282587863435483e+00
   3.2698845499517758e-02   5.1285909477099603e+00
  -6.3698176004928653e-04   5.1287064400187043e+00
  -3.3972925931423578e-02   5.1286052574777417e+00
  -6.7307578810921115e-02   5.1282874034448813e+00
  -1.0063953224339163e-01   5.1277528904276766e+00
  -1.3396737818162299e-01   5.1270017400829362e+00
  -1.6728970874574151e-01   5.1260339832158577e+00
  -2.0060511628260544e-01   5.1248496597787625e+00
  -2.3391219342518924e-01   5.1234488188694600e+00
  -2.6720953315195628e-01   5.1218315187292180e+00
  -3.0049572884621717e-01   5.1199978267403541e+00
  -3.3376937435547194e-01   5.1179478194234367e+00
  -3.6702906405073232e-01   5.1156815824341066e+00
  -4.0027339288582342e-01   5.1131992105595163e+00
  -4.3350095645666048e-01   5.1105008077143754e+00
  -4.6671035106049985e-01   5.1075864869366239e+00
  -4.9990017375516033e-01   5.1044563703827128e+00
  -5.3306902241821352e-01   5.1011105893225084e+00
  -5.6621549580614028e-01   5.0975492841338044e+00
  -5.9933819361345009e-01   5.0937726042964568e+00
  -6.3243571653176256e-01   5.0897807083861411e+00
  -6.6550666630884725e-01   5.0855737640677159e+00
  -6.9854964580761925e-01   5.0811519480882081e+00
  -7.3156325906508879e-01   5.0765154462694175e+00
  -7.6454611135126327e-01   5.0716644535001425e+00
  -7.9749680922799548e-01   5.0665991737280116e+00
  -8.3041396060778139e-01   5.0613198199509535e+00
  -8.6329617481249921e-01   5.0558266142082706e+00
  -8.9614206263209206e-01   5.0501197875713393e+00
  -9.2895023638318774e-01   5.0441995801339230e+00
  -9.6171930996765675e-01   5.0380662410021175e+00
  -9.9444789893110341e-01   5.0317200282839050e+00
  -1.0271346205212895e+00   5.0251612090783366e+00
  -1.0597780937464856e+00   5.0183900594643340e+00
  -1.0923769394337512e+00   5.0114068644891141e+00
  -1.1249297802871387e+00   5.0042119181562299e+00
  -1.1574352409458180e+00   4.9968055234132489e+00
  -1.1898919480421228e+00   4.9891879921390405e+00
  -1.2222985302595109e+00   4.9813596451306887e+00
  -1.2546536183904438e+00   4.9733208120900443e+00
  -1.2869558453941738e+00   4.9650718316098823e+00
  -1.3192038464544447e+00   4.9566130511596995e+00
  -1.3513962590370967e+00   4.9479448270711259e+00
  -1.3835317229475790e+00   4.9390675245229758e+00
  -1.4156088803883631e+00   4.9299815175259187e+00
  -1.4476263760162589e+00   4.9206871889067791e+00
  -1.4795828569996246e+00   4.9111849302924648e+00
  -1.5114769730754762e+00   4.9014751420935294e+00
  -1.5433073766064875e+00   4.8915582334873511e+00
  -1.5750727226378818e+00   4.8814346224009650e+00
  -1.6067716689542098e+00   4.8711047354935060e+00
  -1.6384028761360183e+00   4.8605690081382882e+00
  -1.6699650076163961e+00   4.8498278844045268e+00
  -1.7014567297374059e+00   4.8388818170386845e+00
  -1.7328767118063924e+00   4.8277312674454533e+00
  -1.7642236261521689e+00   4.8163767056683762e+00
  -1.7954961481810763e+00   4.8048186103700941e+00
  -1.8266929564329129e+00   4.7930574688122460e+00
  -1.8578127326367366e+00   4.7810937768349930e+00
  -1.8888541617665322e+00   4.7689280388361794e+00
  -1.9198159320967434e+00   4.7565607677501482e+00
  -1.9506967352576663e+00   4.7439924850261797e+00
  -1.9814952662907066e+00   4.7312237206065859e+00
  -2.0122102237034913e+00   4.7182550129044261e+00
  -2.0428403095248333e+00   4.7050869087808911e+00
  -2.0733842293595575e+00   4.6917199635223099e+00
  -2.1038406924431681e+00   4.6781547408168151e+00
  -2.1342084116963731e+00   4.6643918127306447e+00
  -2.1644861037794429e+00   4.6504317596840874e+00
  -2.1946724891464329e+00   4.6362751704270950e+00
  -2.2247662920992228e+00   4.6219226420145194e+00
  -2.2547662408414153e+00   4.6073747797810132e+00
  -2.2846710675320629e+00   4.5926321973155764e+00
  -2.3144795083392307e+00   4.5776955164357549e+00
  -2.3441903034933911e+00   4.5625653671614907e+00
  -2.3738021973406527e+00   4.5472423876886339e+00
  -2.4033139383958111e+00   4.5317272243620934e+00
  -2.4327242793952317e+00   4.5160205316486559e+00
  -2.4620319773495520e+00   4.5001229721094660e+00
  -2.4912357935962057e+00   4.4840352163721438e+00
  -2.5203344938517702e+00   4.4677579431025896e+00
  -2.5493268482641218e+00   4.4512918389764202e+00
  -2.5782116314644190e+00   4.4346375986500881e+00
  -2.6069876226188824e+00   4.4177959247316601e+00
  -2.6356536054804023e+00   4.4007675277512481e+00
  -2.6642083684399411e+00   4.3835531261311189e+00
  -2.6926507045777437e+00   4.3661534461554625e+00
  -2.7209794117143602e+00   4.3485692219398313e+00
  -2.7491932924614613e+00   4.3308011954002446e+00
  -2.7772911542724557e+00   4.3128501162219646e+00
  -2.8052718094929072e+00   4.2947167418279504e+00
  -2.8331340754107450e+00   4.2764018373469739e+00
  -2.8608767743062686e+00   4.2579061755814180e+00
  -2.8884987335019399e+00   4.2392305369747465e+00
  -2.9159987854119707e+00   4.2203757095786534e+00
  -2.9433757675916894e+00   4.2013424890198765e+00
  -2.9706285227867020e+00   4.1821316784667264e+00
  -2.9977558989818229e+00   4.1627440885952458e+00
  -3.0247567494498000e+00   4.1431805375550956e+00
  -3.0516299327998078e+00   4.1234418509350981e+00
  -3.0783743130257215e+00   4.1035288617284733e+00
  -3.1049887595541676e+00   4.0834424102977689e+00
  -3.1314721472923410e+00   4.0631833443394614e+00
  -3.1578233566755953e+00   4.0427525188482640e+00
  -3.1840412737148043e+00   4.0221507960811174e+00
  -3.2101247900434848e+00   4.0013790455208662e+00
  -3.2360728029646872e+00   3.9804381438396410e+00
  -3.2618842154976457e+00   3.9593289748619345e+00
  -3.2875579364241920e+00   3.9380524295273660e+00
  -3.3130928803349229e+00   3.9166094058531513e+00
  -3.3384879676751291e+00   3.8950008088962722e+00
  -3.3637421247904755e+00   3.8732275507153404e+00
  -3.3888542839724325e+00   3.8512905503321782e+00
  -3.4138233835034626e+00   3.8291907336930886e+00
  -3.4386483677019530e+00   3.8069290336298449e+00
  -3.4633281869668897e+00   3.7845063898203795e+00
  -3.4878617978222870e+00   3.7619237487491821e+00
  -3.5122481629613502e+00   3.7391820636674189e+00
  -3.5364862512903850e+00   3.7162822945527543e+00
  -3.5605750379724417e+00   3.6932254080688884e+00
  -3.5845135044707024e+00   3.6700123775248192e+00
  -3.6083006385915981e+00   3.6466441828338110e+00
  -3.6319354345276595e+00   3.6231218104720915e+00
  -3.6554168929001061e+00   3.5994462534372627e+00
  -3.6787440208011555e+00   3.5756185112064460e+00
  -3.7019158318360659e+00   3.5516395896941391e+00
  -3.7249313461649081e+00   3.5275105012098074e+00
  -3.7477895905440555e+00   3.5032322644152019e+00
  -3.7704895983673987e+00   3.4788059042814066e+00
  -3.7930304097072844e+00   3.4542324520456194e+00
  -3.8154110713551694e+00   3.4295129451676662e+00
  -3.8376306368619932e+00   3.4046484272862476e+00
  -3.8596881665782670e+00   3.3796399481749275e+00
  -3.8815827276938757e+00   3.3544885636978568e+00
  -3.9033133942775922e+00   3.3291953357652431e+00
  -3.9248792473163046e+00   3.3037613322885577e+00
  -3.9462793747539480e+00   3.2781876271354902e+00
  -3.9675128715301455e+00   3.2524753000846518e+00
  -3.9885788396185577e+00   3.2266254367800218e+00
  -4.0094763880649298e+00   3.2006391286851494e+00
  -4.0302046330248444e+00   3.1745174730371080e+00
  -4.0507626978011775e+00   3.1482615728001968e+00
  -4.0711497128812475e+00   3.1218725366194082e+00
  -4.0913648159736686e+00   3.0953514787736478e+00
  -4.1114071520448938e+00   3.0686995191287156e+00
  -4.1312758733554542e+00   3.0419177830900495e+00
  -4.1509701394958887e+00   3.0150074015552311e+00
  -4.1704891174223748e+00   2.9879695108662645e+00
  -4.1898319814920324e+00   2.9608052527616109e+00
  -4.2089979134979325e+00   2.9335157743280078e+00
  -4.2279861027037802e+00   2.9061022279520490e+00
  -4.2467957458782859e+00   2.8785657712715413e+00
  -4.2654260473292220e+00   2.8509075671266428e+00
  -4.2838762189371664e+00   2.8231287835107746e+00
  -4.3021454801889130e+00   2.7952305935213131e+00
  -4.3202330582105715e+00   2.7672141753100639e+00
  -4.3381381878003449e+00   2.7390807120335250e+00
  -4.3558601114609816e+00   2.7108313918029339e+00
  -4.3733980794318965e+00   2.6824674076340997e+00
  -4.3907513497209774e+00   2.6539899573970294e+00
  -4.4079191881360549e+00   2.6254002437653514e+00
  -4.4249008683160378e+00   2.5966994741655243e+00
  -4.4416956717617380e+00   2.5678888607258523e+00
  -4.4583028878663447e+00   2.5389696202252927e+00
  -4.4747218139455676e+00   2.5099429740420716e+00
  -4.4909517552674565e+00   2.4808101481020972e+00
  -4.5069920250818667e+00   2.4515723728271825e+00
  -4.5228419446496142e+00   2.4222308830830741e+00
  -4.5385008432712626e+00   2.3927869181272978e+00
  -4.5539680583155882e+00   2.3632417215568045e+00
  -4.5692429352477060e+00   2.3335965412554400e+00
  -4.5843248276568422e+00   2.3038526293412303e+00
  -4.5992130972837693e+00   2.2740112421134842e+00
  -4.6139071140478958e+00   2.2440736399997170e+00
  -4.6284062560740127e+00   2.2140410875024008e+00
  -4.6427099097186924e+00   2.1839148531455379e+00
  -4.6568174695963354e+00   2.1536962094210641e+00
  -4.6707283386048681e+00   2.1233864327350789e+00
  -4.6844419279510996e+00   2.0929868033539143e+00
  -4.6979576571757162e+00   2.0624986053500329e+00
  -4.7112749541779291e+00   2.0319231265477669e+00
  -4.7243932552397645e+00   2.0012616584688931e+00
  -4.7373120050500042e+00   1.9705154962780564e+00
  -4.7500306567277644e+00   1.9396859387280305e+00
  -4.7625486718457299e+00   1.9087742881048264e+00
  -4.7748655204530115e+00   1.8777818501726544e+00
  -4.7869806810976598e+00   1.8467099341187312e+00
  -4.7988936408488145e+00   1.8155598524979455e+00
  -4.8106038953184926e+00   1.7843329211773760e+00
  -4.8221109486830187e+00   1.7530304592806696e+00
  -4.8334143137040817e+00   1.7216537891322798e+00
  -4.8445135117494464e+00   1.6902042362015677e+00
  -4.8554080728132814e+00   1.6586831290467676e+00
  -4.8660975355361336e+00   1.6270917992588236e+00
  -4.8765814472245355e+00   1.5954315814050912e+00
  -4.8868593638702391e+00   1.5637038129729168e+00
  -4.8969308501690882e+00   1.5319098343130879e+00
  -4.9067954795395252e+00   1.5000509885831632e+00
  -4.9164528341407152e+00   1.4681286216906810e+00
  -4.9259025048903107e+00   1.4361440822362515e+00
  -4.9351440914818427e+00   1.4040987214565308e+00
  -4.9441772024017423e+00   1.3719938931670850e+00
  -4.9530014549459827e+00   1.3398309537051425e+00
  -4.9616164752363545e+00   1.3076112618722375e+00
  -4.9700218982363644e+00   1.2753361788767488e+00
  -4.9782173677667592e+00   1.2430070682763350e+00
  -4.9862025365206764e+00   1.2106252959202697e+00
  -4.9939770660784131e+00   1.1781922298916767e+00
  -5.0015406269218277e+00   1.1457092404496714e+00
  -5.0088928984483552e+00   1.1131776999714078e+00
  -5.0160335689846418e+00   1.0805989828940343e+00
  -5.0229623357998250e+00   1.0479744656565624e+00
  -5.0296789051183977e+00   1.0153055266416480e+00
  -5.0361829921327175e+00   9.8259354611728977e-01
  -5.0424743210151375e+00   9.4983990617844782e-01
  -5.0485526249297381e+00   9.1704599068858150e-01
  -5.0544176460436923e+00   8.8421318522111370e-01
  -5.0600691355382477e+00   8.5134287700081979e-01
  -5.0655068536193175e+00   8.1843645484514782e-01
  -5.0707305695276963e+00   7.8549530910546728e-01
  -5.0757400615488937e+00   7.5252083160825534e-01
  -5.0805351170225803e+00   7.1951441559621621e-01
  -5.0851155323516481e+00   6.8647745566934282e-01
  -5.0894811130108888e+00   6.5341134772591802e-01
  -5.0936316735552962e+00   6.2031748890346095e-01
  -5.0975670376279618e+00   5.8719727751961959e-01
  -5.1012870379676087e+00   5.5405211301301271e-01
  -5.1047915164157214e+00   5.2088339588402377e-01
  -5.1080803239232973e+00   4.8769252763554871e-01
  -5.1111533205572153e+00   4.5448091071370134e-01
  -5.1140103755062114e+00   4.2124994844847669e-01
  -5.1166513670864671e+00   3.8800104499437760e-01
  -5.1190761827468130e+00   3.5473560527100501e-01
  -5.1212847190735493e+00   3.2145503490361599e-01
  -5.1232768817948635e+00   2.8816074016365012e-01
  -5.1250525857848803e+00   2.5485412790922879e-01
  -5.1266117550673069e+00   2.2153660552562915e-01
  -5.1279543228187041e+00   1.8820958086573492e-01
  -5.1290802313713497e+00   1.5487446219046686e-01
  -5.1299894322157327e+00   1.2153265810919570e-01
  -5.1306818860026508e+00   8.8185577520140015e-02
  -5.1311575625449191e+00   5.4834629550751059e-02
  -5.1314164408186862e+00   2.1481223498088054e-02


==> A1_CIRC_ED_2.txt <==
-1.024	0
-1.024	-0.0033277
-1.024	-0.0066555
-1.024	-0.0099831
-1.0239	-0.013311
-1.0239	-0.016638
-1.0238	-0.019965
-1.0237	-0.023292
-1.0237	-0.026619
-1.0236	-0.029946
-1.0235	-0.033272
-1.0234	-0.036598
-1.0232	-0.039923
-1.0231	-0.043248
-1.023	-0.046573
-1.0228	-0.049897
-1.0226	-0.053221
-1.0225	-0.056544
-1.0223	-0.059866
-1.0221	-0.063188
-1.0219	-0.06651
-1.0216	-0.06983
-1.0214	-0.07315
-1.0212	-0.076469
-1.0209	-0.079787
-1.0206	-0.083104
-1.0204	-0.086421
-1.0201	-0.089737
-1.0198	-0.093051
-1.0195	-0.096365
-1.0192	-0.099678
-1.0188	-0.10299
-1.0185	-0.1063
-1.0182	-0.10961
-1.0178	-0.11292
-1.0174	-0.11622
-1.017	-0.11953
-1.0166	-0.12284
-1.0162	-0.12614
-1.0158	-0.12944
-1.0154	-0.13274
-1.015	-0.13604
-1.0145	-0.13934
-1.0141	-0.14263
-1.0136	-0.14593
-1.0131	-0.14922
-1.0126	-0.15251
-1.0121	-0.1558
-1.0116	-0.15909
-1.0111	-0.16238
-1.0106	-0.16566
-1.01	-0.16895
-1.0095	-0.17223
-1.0089	-0.17551
-1.0083	-0.17879
-1.0077	-0.18206
-1.0071	-0.18534
-1.0065	-0.18861
-1.0059	-0.19188
-1.0053	-0.19515
-1.0047	-0.19841
-1.004	-0.20168
-1.0033	-0.20494
-1.0027	-0.2082
-1.002	-0.21146
-1.0013	-0.21471
-1.0006	-0.21797
-0.99989	-0.22122
-0.99917	-0.22447
-0.99843	-0.22771
-0.99769	-0.23096
-0.99694	-0.2342
-0.99617	-0.23744
-0.99539	-0.24067
-0.99461	-0.24391
-0.99381	-0.24714
-0.993	-0.25037
-0.99219	-0.25359
-0.99136	-0.25681
-0.99052	-0.26004
-0.98967	-0.26325
-0.98881	-0.26647
-0.98794	-0.26968
-0.98706	-0.27289
-0.98617	-0.2761
-0.98527	-0.2793
-0.98435	-0.2825
-0.98343	-0.2857
-0.9825	-0.28889
-0.98156	-0.29208
-0.9806	-0.29527
-0.97964	-0.29846
-0.97867	-0.30164
-0.97768	-0.30482
-0.97669	-0.308
-0.97568	-0.31117
-0.97467	-0.31434
-0.97364	-0.3175
-0.9726	-0.32067
-0.97156	-0.32383
-0.9705	-0.32698
-0.96943	-0.33013
-0.96836	-0.33328
-0.96727	-0.33643
-0.96617	-0.33957
-0.96506	-0.34271
-0.96395	-0.34584
-0.96282	-0.34898
-0.96168	-0.3521
-0.96053	-0.35523
-0.95937	-0.35835
-0.9582	-0.36146
-0.95703	-0.36458
-0.95584	-0.36768
-0.95464	-0.37079
-0.95343	-0.37389
-0.95221	-0.37699
-0.95098	-0.38008
-0.94974	-0.38317
-0.94849	-0.38625
-0.94723	-0.38933
-0.94596	-0.39241
-0.94468	-0.39548
-0.94339	-0.39855
-0.9421	-0.40161
-0.94079	-0.40467
-0.93947	-0.40773
-0.93814	-0.41078
-0.9368	-0.41383
-0.93545	-0.41687
-0.93409	-0.41991
-0.93272	-0.42294
-0.93134	-0.42597
-0.92996	-0.429
-0.92856	-0.43202
-0.92715	-0.43503
-0.92573	-0.43804
-0.9243	-0.44105
-0.92287	-0.44405
-0.92142	-0.44705
-0.91996	-0.45004
-0.9185	-0.45303
-0.91702	-0.45601
-0.91553	-0.45899
-0.91404	-0.46196
-0.91253	-0.46493
-0.91102	-0.4679
-0.90949	-0.47085
-0.90796	-0.47381
-0.90642	-0.47676
-0.90486	-0.4797
-0.9033	-0.48264
-0.90173	-0.48557
-0.90015	-0.4885
-0.89855	-0.49142
-0.89695	-0.49434
-0.89534	-0.49725
-0.89372	-0.50016
-0.89209	-0.50306
-0.89046	-0.50596
-0.88881	-0.50885
-0.88715	-0.51174
-0.88548	-0.51462
-0.88381	-0.5175
-0.88212	-0.52037
-0.88043	-0.52323
-0.87872	-0.52609
-0.87701	-0.52894
-0.87529	-0.53179
-0.87355	-0.53463
-0.87181	-0.53747
-0.87006	-0.5403
-0.8683	-0.54312
-0.86653	-0.54594
-0.86476	-0.54876
-0.86297	-0.55157
-0.86117	-0.55437
-0.85937	-0.55716
-0.85755	-0.55995
-0.85573	-0.56274
-0.8539	-0.56552
-0.85205	-0.56829
-0.8502	-0.57106
-0.84834	-0.57382
-0.84648	-0.57657
-0.8446	-0.57932
-0.84271	-0.58206
-0.84082	-0.5848
-0.83891	-0.58753
-0.837	-0.59025
-0.83508	-0.59297
-0.83315	-0.59568
-0.83121	-0.59839
-0.82926	-0.60108
-0.8273	-0.60378
-0.82534	-0.60646
-0.82336	-0.60914
-0.82138	-0.61181
-0.81939	-0.61448
-0.81739	-0.61714
-0.81538	-0.6198
-0.81336	-0.62244
-0.81133	-0.62508
-0.8093	-0.62772
-0.80726	-0.63034
-0.8052	-0.63296
-0.80314	-0.63558
-0.80107	-0.63819
-0.799	-0.64079
-0.79691	-0.64338
-0.79482	-0.64597
-0.79271	-0.64855
-0.7906	-0.65112
-0.78848	-0.65369
-0.78635	-0.65625
-0.78422	-0.6588
-0.78207	-0.66135
-0.77992	-0.66388
-0.77776	-0.66642
-0.77559	-0.66894
-0.77341	-0.67146
-0.77123	-0.67397
-0.76903	-0.67647
-0.76683	-0.67897
-0.76462	-0.68146
-0.76241	-0.68394
-0.76018	-0.68641
-0.75795	-0.68888
-0.7557	-0.69134
-0.75345	-0.69379
-0.7512	-0.69624
-0.74893	-0.69868
-0.74666	-0.70111
-0.74437	-0.70353
-0.74208	-0.70595
-0.73979	-0.70836
-0.73748	-0.71076
-0.73517	-0.71315
-0.73285	-0.71554
-0.73052	-0.71792
-0.72818	-0.72029
-0.72584	-0.72265
-0.72349	-0.72501
-0.72113	-0.72735
-0.71876	-0.72969
-0.71639	-0.73203
-0.714	-0.73435
-0.71161	-0.73667
-0.70922	-0.73898
-0.70681	-0.74128
-0.7044	-0.74357
-0.70198	-0.74586
-0.69955	-0.74814
-0.69712	-0.75041
-0.69468	-0.75267
-0.69223	-0.75492
-0.68977	-0.75717
-0.68731	-0.75941
-0.68484	-0.76164
-0.68236	-0.76386
-0.67987	-0.76608
-0.67738	-0.76828
-0.67488	-0.77048
-0.67237	-0.77267
-0.66986	-0.77485
-0.66734	-0.77702
-0.66481	-0.77919
-0.66228	-0.78135
-0.65973	-0.7835
-0.65718	-0.78564
-0.65463	-0.78777
-0.65207	-0.78989
-0.6495	-0.79201
-0.64692	-0.79412
-0.64434	-0.79621
-0.64174	-0.7983
-0.63915	-0.80039
-0.63654	-0.80246
-0.63393	-0.80453
-0.63132	-0.80658
-0.62869	-0.80863
-0.62606	-0.81067
-0.62342	-0.8127
-0.62078	-0.81472
-0.61813	-0.81674
-0.61547	-0.81874
-0.61281	-0.82074
-0.61014	-0.82273
-0.60746	-0.82471
-0.60478	-0.82668
-0.60209	-0.82864
-0.59939	-0.83059
-0.59669	-0.83254
-0.59398	-0.83447
-0.59127	-0.8364
-0.58855	-0.83832
-0.58582	-0.84022
-0.58309	-0.84212
-0.58035	-0.84402
-0.5776	-0.8459
-0.57485	-0.84777
-0.57209	-0.84964
-0.56933	-0.85149
-0.56656	-0.85334
-0.56379	-0.85518
-0.561	-0.857
-0.55822	-0.85882
-0.55542	-0.86063
-0.55262	-0.86243
-0.54982	-0.86423
-0.54701	-0.86601
-0.54419	-0.86778
-0.54137	-0.86955
-0.53854	-0.8713
-0.5357	-0.87305
-0.53287	-0.87479
-0.53002	-0.87652
-0.52717	-0.87823
-0.52431	-0.87994
-0.52145	-0.88164
-0.51858	-0.88333
-0.51571	-0.88502
-0.51283	-0.88669
-0.50995	-0.88835
-0.50706	-0.89
-0.50416	-0.89165
-0.50126	-0.89328
-0.49836	-0.89491
-0.49545	-0.89652
-0.49253	-0.89813
-0.48961	-0.89973
-0.48668	-0.90131
-0.48375	-0.90289
-0.48082	-0.90446
-0.47788	-0.90602
-0.47493	-0.90757
-0.47198	-0.90911
-0.46902	-0.91064
-0.46606	-0.91216
-0.46309	-0.91367
-0.46012	-0.91517
-0.45715	-0.91666
-0.45416	-0.91814
-0.45118	-0.91961
-0.44819	-0.92107
-0.44519	-0.92253
-0.44219	-0.92397
-0.43919	-0.9254
-0.43618	-0.92683
-0.43316	-0.92824
-0.43015	-0.92964
-0.42712	-0.93104
-0.42409	-0.93242
-0.42106	-0.93379
-0.41803	-0.93516
-0.41498	-0.93651
-0.41194	-0.93786
-0.40889	-0.93919
-0.40584	-0.94052
-0.40278	-0.94183
-0.39971	-0.94314
-0.39665	-0.94443
-0.39358	-0.94572
-0.3905	-0.94699
-0.38742	-0.94826
-0.38434	-0.94951
-0.38125	-0.95076
-0.37816	-0.95199
-0.37506	-0.95321
-0.37196	-0.95443
-0.36886	-0.95563
-0.36575	-0.95683
-0.36264	-0.95801
-0.35953	-0.95919
-0.35641	-0.96035
-0.35329	-0.96151
-0.35016	-0.96265
-0.34703	-0.96378
-0.3439	-0.96491
-0.34076	-0.96602
-0.33762	-0.96712
-0.33447	-0.96822
-0.33132	-0.9693
-0.32817	-0.97037
-0.32502	-0.97143
-0.32186	-0.97249
-0.3187	-0.97353
-0.31553	-0.97456
-0.31236	-0.97558
-0.30919	-0.97659
-0.30602	-0.97759
-0.30284	-0.97858
-0.29966	-0.97956
-0.29647	-0.98053
-0.29328	-0.98149
-0.29009	-0.98244
-0.2869	-0.98338
-0.2837	-0.9843
-0.2805	-0.98522
-0.2773	-0.98613
-0.27409	-0.98703
-0.27088	-0.98791
-0.26767	-0.98879
-0.26446	-0.98965
-0.26124	-0.99051
-0.25802	-0.99135
-0.25479	-0.99219
-0.25157	-0.99301
-0.24834	-0.99382
-0.24511	-0.99463
-0.24188	-0.99542
-0.23864	-0.9962
-0.2354	-0.99697
-0.23216	-0.99773
-0.22892	-0.99848
-0.22567	-0.99922
-0.22242	-0.99995
-0.21917	-1.0007
-0.21592	-1.0014
-0.21266	-1.0021
-0.20941	-1.0028
-0.20615	-1.0034
-0.20288	-1.0041
-0.19962	-1.0048
-0.19635	-1.0054
-0.19308	-1.006
-0.18981	-1.0067
-0.18654	-1.0073
-0.18327	-1.0079
-0.17999	-1.0085
-0.17671	-1.009
-0.17343	-1.0096
-0.17015	-1.0102
-0.16687	-1.0107
-0.16358	-1.0113
-0.16029	-1.0118
-0.157	-1.0123
-0.15371	-1.0128
-0.15042	-1.0133
-0.14713	-1.0138
-0.14383	-1.0143
-0.14054	-1.0147
-0.13724	-1.0152
-0.13394	-1.0156
-0.13064	-1.016
-0.12733	-1.0165
-0.12403	-1.0169
-0.12072	-1.0173
-0.11742	-1.0177
-0.11411	-1.018
-0.1108	-1.0184
-0.10749	-1.0188
-0.10418	-1.0191
-0.10087	-1.0194
-0.097552	-1.0198
-0.094238	-1.0201
-0.090922	-1.0204
-0.087605	-1.0207
-0.084288	-1.021
-0.080969	-1.0212
-0.07765	-1.0215
-0.07433	-1.0217
-0.071009	-1.022
-0.067687	-1.0222
-0.064365	-1.0224
-0.061042	-1.0226
-0.057718	-1.0228
-0.054394	-1.023
-0.051069	-1.0232
-0.047743	-1.0233
-0.044417	-1.0235
-0.041091	-1.0236
-0.037764	-1.0237
-0.034437	-1.0239
-0.031109	-1.024
-0.027781	-1.0241
-0.024453	-1.0241
-0.021124	-1.0242
-0.017795	-1.0243
-0.014466	-1.0243
-0.011137	-1.0244
-0.0078079	-1.0244
-0.0044785	-1.0244
-0.0011491	-1.0244
0.0021804	-1.0244
0.0055098	-1.0244
0.0088392	-1.0244
0.012168	-1.0244
0.015498	-1.0243
0.018827	-1.0243
0.022155	-1.0242
0.025484	-1.0241
0.028812	-1.024
0.03214	-1.0239
0.035468	-1.0238
0.038795	-1.0237
0.042122	-1.0236
0.045449	-1.0234
0.048775	-1.0233
0.0521	-1.0231
0.055425	-1.023
0.05875	-1.0228
0.062074	-1.0226
0.065397	-1.0224
0.068719	-1.0222
0.072041	-1.0219
0.075362	-1.0217
0.078682	-1.0214
0.082001	-1.0212
0.08532	-1.0209
0.088637	-1.0206
0.091954	-1.0203
0.09527	-1.02
0.098584	-1.0197
0.1019	-1.0194
0.10521	-1.0191
0.10852	-1.0187
0.11183	-1.0184
0.11514	-1.018
0.11845	-1.0176
0.12176	-1.0172
0.12506	-1.0168
0.12837	-1.0164
0.13167	-1.016
0.13497	-1.0156
0.13827	-1.0151
0.14157	-1.0147
0.14487	-1.0142
0.14816	-1.0137
0.15145	-1.0132
0.15475	-1.0127
0.15804	-1.0122
0.16133	-1.0117
0.16461	-1.0112
0.1679	-1.0106
0.17118	-1.0101
0.17447	-1.0095
0.17775	-1.009
0.18102	-1.0084
0.1843	-1.0078
0.18758	-1.0072
0.19085	-1.0066
0.19412	-1.0059
0.19739	-1.0053
0.20065	-1.0047
0.20392	-1.004
0.20718	-1.0033
0.21044	-1.0027
0.2137	-1.002
0.21695	-1.0013
0.22021	-1.0006
0.22346	-0.99984
0.22671	-0.99911
0.22995	-0.99836
0.2332	-0.99761
0.23644	-0.99685
0.23968	-0.99608
0.24291	-0.99529
0.24615	-0.9945
0.24938	-0.9937
0.2526	-0.99288
0.25583	-0.99205
0.25905	-0.99122
0.26227	-0.99037
0.26549	-0.98952
0.26871	-0.98865
0.27192	-0.98777
0.27513	-0.98688
0.27833	-0.98598
0.28154	-0.98508
0.28474	-0.98416
0.28793	-0.98323
0.29113	-0.98229
0.29432	-0.98134
0.29751	-0.98037
0.30069	-0.9794
0.30387	-0.97842
0.30705	-0.97743
0.31023	-0.97643
0.3134	-0.97541
0.31657	-0.97439
0.31974	-0.97336
0.3229	-0.97231
0.32606	-0.97126
0.32921	-0.9702
0.33236	-0.96912
0.33551	-0.96804
0.33866	-0.96694
0.3418	-0.96584
0.34493	-0.96472
0.34807	-0.9636
0.3512	-0.96246
0.35432	-0.96132
0.35745	-0.96016
0.36057	-0.95899
0.36368	-0.95782
0.36679	-0.95663
0.3699	-0.95544
0.373	-0.95423
0.3761	-0.95301
0.3792	-0.95179
0.38229	-0.95055
0.38538	-0.9493
0.38846	-0.94805
0.39154	-0.94678
0.39462	-0.9455
0.39769	-0.94422
0.40076	-0.94292
0.40382	-0.94161
0.40688	-0.9403
0.40993	-0.93897
0.41298	-0.93763
0.41603	-0.93629
0.41907	-0.93493
0.4221	-0.93356
0.42514	-0.93219
0.42816	-0.9308
0.43119	-0.92941
0.43421	-0.928
0.43722	-0.92659
0.44023	-0.92516
0.44324	-0.92373
0.44624	-0.92228
0.44923	-0.92083
0.45222	-0.91936
0.45521	-0.91789
0.45819	-0.9164
0.46117	-0.91491
0.46414	-0.91341
0.4671	-0.9119
0.47007	-0.91037
0.47302	-0.90884
0.47597	-0.9073
0.47892	-0.90575
0.48186	-0.90419
0.4848	-0.90262
0.48773	-0.90104
0.49066	-0.89945
0.49358	-0.89785
0.49649	-0.89624
0.4994	-0.89463
0.50231	-0.893
0.50521	-0.89136
0.5081	-0.88972
0.51099	-0.88806
0.51388	-0.8864
0.51676	-0.88472
0.51963	-0.88304
0.5225	-0.88135
0.52536	-0.87964
0.52822	-0.87793
0.53107	-0.87621
0.53391	-0.87448
0.53675	-0.87274
0.53959	-0.87099
0.54242	-0.86924
0.54524	-0.86747
0.54806	-0.86569
0.55087	-0.86391
0.55367	-0.86211
0.55647	-0.86031
0.55926	-0.8585
0.56205	-0.85668
0.56483	-0.85485
0.56761	-0.85301
0.57038	-0.85116
0.57314	-0.8493
0.5759	-0.84743
0.57865	-0.84556
0.5814	-0.84367
0.58414	-0.84178
0.58687	-0.83988
0.5896	-0.83797
0.59232	-0.83605
0.59503	-0.83412
0.59774	-0.83218
0.60045	-0.83023
0.60314	-0.82828
0.60583	-0.82632
0.60851	-0.82434
0.61119	-0.82236
0.61386	-0.82037
0.61652	-0.81837
0.61918	-0.81637
0.62183	-0.81435
0.62448	-0.81232
0.62711	-0.81029
0.62974	-0.80825
0.63237	-0.8062
0.63498	-0.80414
0.6376	-0.80207
0.6402	-0.8
0.6428	-0.79791
0.64539	-0.79582
0.64797	-0.79372
0.65055	-0.79161
0.65312	-0.78949
0.65568	-0.78737
0.65824	-0.78523
0.66079	-0.78309
0.66333	-0.78094
0.66586	-0.77878
0.66839	-0.77661
0.67091	-0.77443
0.67343	-0.77225
0.67593	-0.77006
0.67843	-0.76786
0.68093	-0.76565
0.68341	-0.76343
0.68589	-0.76121
0.68836	-0.75898
0.69083	-0.75674
0.69328	-0.75449
0.69573	-0.75223
0.69817	-0.74997
0.70061	-0.74769
0.70303	-0.74541
0.70545	-0.74312
0.70787	-0.74083
0.71027	-0.73852
0.71267	-0.73621
0.71506	-0.73389
0.71744	-0.73157
0.71981	-0.72923
0.72218	-0.72689
0.72454	-0.72454
0.72689	-0.72218
0.72924	-0.71981
0.73157	-0.71744
0.7339	-0.71506
0.73622	-0.71267
0.73854	-0.71028
0.74084	-0.70787
0.74314	-0.70546
0.74543	-0.70304
0.74771	-0.70062
0.74998	-0.69818
0.75225	-0.69574
0.75451	-0.69329
0.75676	-0.69084
0.759	-0.68838
0.76123	-0.68591
0.76346	-0.68343
0.76568	-0.68095
0.76789	-0.67845
0.77009	-0.67595
0.77228	-0.67345
0.77447	-0.67094
0.77664	-0.66842
0.77881	-0.66589
0.78097	-0.66335
0.78313	-0.66081
0.78527	-0.65827
0.78741	-0.65571
0.78954	-0.65315
0.79165	-0.65058
0.79377	-0.648
0.79587	-0.64542
0.79796	-0.64283
0.80005	-0.64023
0.80213	-0.63763
0.80419	-0.63502
0.80626	-0.6324
0.80831	-0.62978
0.81035	-0.62715
0.81239	-0.62452
0.81441	-0.62187
0.81643	-0.61922
0.81844	-0.61657
0.82044	-0.6139
0.82243	-0.61123
0.82441	-0.60856
0.82639	-0.60588
0.82835	-0.60319
0.83031	-0.60049
0.83226	-0.59779
0.8342	-0.59508
0.83613	-0.59237
0.83805	-0.58965
0.83996	-0.58692
0.84187	-0.58419
0.84376	-0.58145
0.84565	-0.57871
0.84752	-0.57596
0.84939	-0.5732
0.85125	-0.57044
0.8531	-0.56767
0.85494	-0.56489
0.85678	-0.56211
0.8586	-0.55932
0.86041	-0.55653
0.86222	-0.55373
0.86401	-0.55093
0.8658	-0.54812
0.86758	-0.5453
0.86935	-0.54248
0.87111	-0.53965
0.87286	-0.53682
0.8746	-0.53398
0.87633	-0.53113
0.87805	-0.52828
0.87977	-0.52542
0.88147	-0.52256
0.88316	-0.5197
0.88485	-0.51682
0.88653	-0.51394
0.88819	-0.51106
0.88985	-0.50817
0.8915	-0.50528
0.89314	-0.50238
0.89476	-0.49947
0.89638	-0.49656
0.89799	-0.49365
0.89959	-0.49073
0.90119	-0.4878
0.90277	-0.48487
0.90434	-0.48193
0.9059	-0.47899
0.90745	-0.47604
0.909	-0.47309
0.91053	-0.47014
0.91206	-0.46717
0.91357	-0.46421
0.91508	-0.46124
0.91657	-0.45826
0.91806	-0.45528
0.91953	-0.45229
0.921	-0.4493
0.92245	-0.44631
0.9239	-0.44331
0.92534	-0.4403
0.92676	-0.43729
0.92818	-0.43428
0.92959	-0.43126
0.93099	-0.42824
0.93237	-0.42521
0.93375	-0.42218
0.93512	-0.41914
0.93648	-0.4161
0.93783	-0.41305
0.93917	-0.41
0.94049	-0.40695
0.94181	-0.40389
0.94312	-0.40083
0.94442	-0.39776
0.94571	-0.39469
0.94699	-0.39161
0.94826	-0.38854
0.94952	-0.38545
0.95076	-0.38236
0.952	-0.37927
0.95323	-0.37618
0.95445	-0.37308
0.95566	-0.36997
0.95686	-0.36686
0.95804	-0.36375
0.95922	-0.36064
0.96039	-0.35752
0.96155	-0.3544
0.9627	-0.35127
0.96383	-0.34814
0.96496	-0.345
0.96608	-0.34187
0.96719	-0.33872
0.96828	-0.33558
0.96937	-0.33243
0.97045	-0.32928
0.97151	-0.32612
0.97257	-0.32296
0.97361	-0.3198
0.97465	-0.31664
0.97567	-0.31347
0.97669	-0.31029
0.97769	-0.30712
0.97869	-0.30394
0.97967	-0.30076
0.98064	-0.29757
0.98161	-0.29438
0.98256	-0.29119
0.9835	-0.288
0.98443	-0.2848
0.98535	-0.2816
0.98627	-0.27839
0.98717	-0.27519
0.98806	-0.27198
0.98894	-0.26877
0.9898	-0.26555
0.99066	-0.26233
0.99151	-0.25911
0.99235	-0.25589
0.99318	-0.25266
0.99399	-0.24943
0.9948	-0.2462
0.9956	-0.24296
0.99638	-0.23973
0.99716	-0.23649
0.99792	-0.23325
0.99868	-0.23
0.99942	-0.22675
1.0002	-0.22351
1.0009	-0.22025
1.0016	-0.217
1.0023	-0.21374
1.003	-0.21049
1.0037	-0.20722
1.0043	-0.20396
1.005	-0.2007
1.0056	-0.19743
1.0063	-0.19416
1.0069	-0.19089
1.0075	-0.18761
1.0081	-0.18434
1.0087	-0.18106
1.0093	-0.17778
1.0099	-0.1745
1.0104	-0.17122
1.011	-0.16793
1.0115	-0.16465
1.0121	-0.16136
1.0126	-0.15807
1.0131	-0.15478
1.0136	-0.15148
1.0141	-0.14819
1.0146	-0.14489
1.015	-0.14159
1.0155	-0.13829
1.0159	-0.13499
1.0164	-0.13169
1.0168	-0.12839
1.0172	-0.12508
1.0176	-0.12177
1.018	-0.11847
1.0184	-0.11516
1.0187	-0.11185
1.0191	-0.10853
1.0194	-0.10522
1.0198	-0.10191
1.0201	-0.098593
1.0204	-0.095277
1.0207	-0.09196
1.021	-0.088642
1.0213	-0.085323
1.0216	-0.082003
1.0218	-0.078682
1.0221	-0.075361
1.0223	-0.072038
1.0226	-0.068715
1.0228	-0.065391
1.023	-0.062067
1.0232	-0.058742
1.0234	-0.055416
1.0236	-0.052089
1.0237	-0.048762
1.0239	-0.045435
1.024	-0.042107
1.0241	-0.038778
1.0243	-0.035449
1.0244	-0.03212
1.0245	-0.02879
1.0246	-0.025461
1.0246	-0.02213
1.0247	-0.0188
1.0248	-0.015469
1.0248	-0.012138
1.0249	-0.0088075
1.0249	-0.0054765
1.0249	-0.0021454
1.0249	0.0011858
1.0249	0.0045169
1.0249	0.007848
1.0248	0.011179
1.0248	0.01451
1.0247	0.017841
1.0247	0.021171
1.0246	0.024502
1.0245	0.027832
1.0244	0.031162
1.0243	0.034491
1.0242	0.03782
1.0241	0.041149
1.0239	0.044477
1.0238	0.047805
1.0236	0.051133
1.0235	0.054459
1.0233	0.057786
1.0231	0.061111
1.0229	0.064436
1.0227	0.067761
1.0224	0.071084
1.0222	0.074407
1.022	0.077729
1.0217	0.081051
1.0214	0.084371
1.0212	0.087691
1.0209	0.091009
1.0206	0.094327
1.0203	0.097644
1.0199	0.10096
1.0196	0.10427
1.0193	0.10759
1.0189	0.1109
1.0185	0.11421
1.0182	0.11752
1.0178	0.12083
1.0174	0.12414
1.017	0.12744
1.0166	0.13075
1.0161	0.13405
1.0157	0.13735
1.0152	0.14066
1.0148	0.14395
1.0143	0.14725
1.0138	0.15055
1.0133	0.15384
1.0128	0.15714
1.0123	0.16043
1.0118	0.16372
1.0113	0.167
1.0107	0.17029
1.0101	0.17357
1.0096	0.17686
1.009	0.18014
1.0084	0.18342
1.0078	0.18669
1.0072	0.18997
1.0066	0.19324
1.0059	0.19651
1.0053	0.19978
1.0046	0.20305
1.004	0.20631
1.0033	0.20957
1.0026	0.21283
1.0019	0.21609
1.0012	0.21935
1.0005	0.2226
0.99978	0.22585
0.99904	0.2291
0.99829	0.23235
0.99753	0.23559
0.99676	0.23883
0.99598	0.24207
0.99519	0.24531
0.99439	0.24854
0.99357	0.25177
0.99275	0.255
0.99192	0.25822
0.99108	0.26145
0.99022	0.26467
0.98936	0.26789
0.98848	0.2711
0.9876	0.27431
0.9867	0.27752
0.9858	0.28073
0.98488	0.28393
0.98395	0.28713
0.98301	0.29033
0.98207	0.29352
0.98111	0.29671
0.98014	0.2999
0.97916	0.30308
0.97817	0.30626
0.97717	0.30944
0.97616	0.31262
0.97514	0.31579
0.97411	0.31896
0.97307	0.32212
0.97202	0.32528
0.97096	0.32844
0.96989	0.33159
0.96881	0.33475
0.96771	0.33789
0.96661	0.34104
0.9655	0.34418
0.96438	0.34731
0.96324	0.35045
0.9621	0.35358
0.96095	0.3567
0.95978	0.35982
0.95861	0.36294
0.95743	0.36606
0.95623	0.36917
0.95503	0.37227
0.95382	0.37537
0.95259	0.37847
0.95136	0.38157
0.95011	0.38466
0.94886	0.38775
0.9476	0.39083
0.94632	0.39391
0.94504	0.39698
0.94374	0.40005
0.94244	0.40312
0.94112	0.40618
0.9398	0.40923
0.93847	0.41229
0.93712	0.41534
0.93577	0.41838
0.93441	0.42142
0.93303	0.42445
0.93165	0.42749
0.93025	0.43051
0.92885	0.43353
0.92744	0.43655
0.92602	0.43956
0.92458	0.44257
0.92314	0.44557
0.92169	0.44857
0.92023	0.45157
0.91876	0.45456
0.91727	0.45754
0.91578	0.46052
0.91428	0.46349
0.91277	0.46646
0.91125	0.46943
0.90972	0.47239
0.90818	0.47534
0.90664	0.47829
0.90508	0.48124
0.90351	0.48418
0.90193	0.48711
0.90035	0.49004
0.89875	0.49297
0.89714	0.49589
0.89553	0.4988
0.8939	0.50171
0.89227	0.50461
0.89062	0.50751
0.88897	0.5104
0.88731	0.51329
0.88564	0.51617
0.88396	0.51905
0.88227	0.52192
0.88057	0.52478
0.87886	0.52764
0.87714	0.5305
0.87541	0.53335
0.87367	0.53619
0.87193	0.53903
0.87017	0.54186
0.86841	0.54468
0.86663	0.54751
0.86485	0.55032
0.86306	0.55313
0.86126	0.55593
0.85945	0.55873
0.85763	0.56152
0.8558	0.5643
0.85396	0.56708
0.85211	0.56986
0.85026	0.57262
0.84839	0.57539
0.84652	0.57814
0.84464	0.58089
0.84275	0.58363
0.84084	0.58637
0.83894	0.5891
0.83702	0.59182
0.83509	0.59454
0.83315	0.59725
0.83121	0.59996
0.82926	0.60266
0.82729	0.60535
0.82532	0.60804
0.82334	0.61072
0.82136	0.61339
0.81936	0.61606
0.81735	0.61872
0.81534	0.62137
0.81332	0.62402
0.81128	0.62666
0.80924	0.62929
0.8072	0.63192
0.80514	0.63454
0.80307	0.63716
0.801	0.63977
0.79892	0.64237
0.79683	0.64496
0.79473	0.64755
0.79262	0.65013
0.7905	0.6527
0.78838	0.65527
0.78624	0.65783
0.7841	0.66038
0.78195	0.66293
0.7798	0.66546
0.77763	0.668
0.77545	0.67052
0.77327	0.67304
0.77108	0.67555
0.76888	0.67805
0.76668	0.68055
0.76446	0.68304
0.76224	0.68552
0.76001	0.68799
0.75777	0.69046
0.75552	0.69292
0.75327	0.69538
0.751	0.69782
0.74873	0.70026
0.74645	0.70269
0.74417	0.70511
0.74187	0.70753
0.73957	0.70994
0.73726	0.71234
0.73494	0.71473
0.73261	0.71712
0.73028	0.71949
0.72794	0.72187
0.72559	0.72423
0.72323	0.72658
0.72087	0.72893
0.7185	0.73127
0.71612	0.7336
0.71373	0.73593
0.71133	0.73824
0.70893	0.74055
0.70652	0.74285
0.7041	0.74515
0.70168	0.74743
0.69925	0.74971
0.69681	0.75198
0.69436	0.75424
0.69191	0.7565
0.68945	0.75874
0.68698	0.76098
0.6845	0.76321
0.68202	0.76543
0.67953	0.76764
0.67703	0.76985
0.67452	0.77205
0.67201	0.77424
0.66949	0.77642
0.66697	0.77859
0.66443	0.78076
0.66189	0.78291
0.65935	0.78506
0.65679	0.7872
0.65423	0.78933
0.65166	0.79145
0.64909	0.79357
0.64651	0.79568
0.64392	0.79777
0.64132	0.79986
0.63872	0.80194
0.63611	0.80402
0.63349	0.80608
0.63087	0.80814
0.62824	0.81018
0.62561	0.81222
0.62296	0.81425
0.62032	0.81627
0.61766	0.81829
0.615	0.82029
0.61233	0.82229
0.60965	0.82427
0.60697	0.82625
0.60429	0.82822
0.60159	0.83018
0.59889	0.83213
0.59618	0.83408
0.59347	0.83601
0.59075	0.83794
0.58803	0.83985
0.58529	0.84176
0.58255	0.84366
0.57981	0.84555
0.57706	0.84743
0.5743	0.8493
0.57154	0.85117
0.56877	0.85302
0.566	0.85487
0.56322	0.8567
0.56043	0.85853
0.55764	0.86035
0.55484	0.86216
0.55203	0.86396
0.54922	0.86575
0.54641	0.86753
0.54359	0.8693
0.54076	0.87106
0.53793	0.87282
0.53509	0.87456
0.53224	0.8763
0.52939	0.87802
0.52654	0.87974
0.52367	0.88145
0.52081	0.88315
0.51794	0.88484
0.51506	0.88652
0.51217	0.88819
0.50929	0.88985
0.50639	0.8915
0.50349	0.89314
0.50059	0.89477
0.49768	0.8964
0.49476	0.89801
0.49184	0.89962
0.48892	0.90121
0.48598	0.9028
0.48305	0.90437
0.48011	0.90594
0.47716	0.9075
0.47421	0.90904
0.47125	0.91058
0.46829	0.91211
0.46532	0.91363
0.46235	0.91514
0.45938	0.91663
0.4564	0.91812
0.45341	0.9196
0.45042	0.92107
0.44742	0.92253
0.44442	0.92398
0.44142	0.92542
0.43841	0.92686
0.4354	0.92828
0.43238	0.92969
0.42935	0.93109
0.42633	0.93248
0.42329	0.93386
0.42026	0.93524
0.41722	0.9366
0.41417	0.93795
0.41112	0.93929
0.40807	0.94062
0.40501	0.94195
0.40194	0.94326
0.39888	0.94456
0.3958	0.94585
0.39273	0.94714
0.38965	0.94841
0.38657	0.94967
0.38348	0.95093
0.38039	0.95217
0.37729	0.9534
0.37419	0.95462
0.37108	0.95584
0.36798	0.95704
0.36486	0.95823
0.36175	0.95941
0.35863	0.96058
0.35551	0.96175
0.35238	0.9629
0.34925	0.96404
0.34611	0.96517
0.34298	0.96629
0.33983	0.9674
0.33669	0.9685
0.33354	0.96959
0.33039	0.97067
0.32723	0.97174
0.32407	0.9728
0.32091	0.97385
0.31774	0.97489
0.31457	0.97592
0.3114	0.97694
0.30822	0.97795
0.30504	0.97894
0.30186	0.97993
0.29867	0.98091
0.29548	0.98188
0.29229	0.98283
0.2891	0.98378
0.2859	0.98471
0.2827	0.98564
0.27949	0.98655
0.27628	0.98746
0.27307	0.98835
0.26986	0.98924
0.26664	0.99011
0.26343	0.99097
0.2602	0.99182
0.25698	0.99266
0.25375	0.9935
0.25052	0.99432
0.24729	0.99513
0.24405	0.99593
0.24082	0.99672
0.23758	0.99749
0.23433	0.99826
0.23109	0.99902
0.22784	0.99977
0.22459	1.0005
0.22134	1.0012
0.21808	1.0019
0.21483	1.0027
0.21157	1.0033
0.2083	1.004
0.20504	1.0047
0.20177	1.0054
0.19851	1.006
0.19524	1.0067
0.19196	1.0073
0.18869	1.0079
0.18541	1.0085
0.18213	1.0091
0.17885	1.0097
0.17557	1.0103
0.17229	1.0108
0.169	1.0114
0.16571	1.0119
0.16242	1.0125
0.15913	1.013
0.15584	1.0135
0.15254	1.014
0.14925	1.0145
0.14595	1.015
0.14265	1.0155
0.13935	1.0159
0.13605	1.0164
0.13274	1.0168
0.12944	1.0172
0.12613	1.0177
0.12282	1.0181
0.11952	1.0185
0.1162	1.0188
0.11289	1.0192
0.10958	1.0196
0.10627	1.0199
0.10295	1.0203
0.099634	1.0206
0.096317	1.0209
0.092999	1.0212
0.089679	1.0215
0.086359	1.0218
0.083038	1.0221
0.079716	1.0224
0.076393	1.0226
0.073069	1.0229
0.069744	1.0231
0.066419	1.0233
0.063093	1.0235
0.059766	1.0237
0.056439	1.0239
0.053111	1.0241
0.049782	1.0243
0.046453	1.0244
0.043124	1.0246
0.039794	1.0247
0.036463	1.0248
0.033132	1.0249
0.029801	1.025
0.02647	1.0251
0.023138	1.0252
0.019806	1.0253
0.016473	1.0254
0.013141	1.0254
0.0098083	1.0254
0.0064755	1.0255
0.0031427	1.0255
-0.00019009	1.0255
-0.0035229	1.0255
-0.0068558	1.0255
-0.010189	1.0254
-0.013521	1.0254
-0.016854	1.0254
-0.020186	1.0253
-0.023518	1.0252
-0.02685	1.0252
-0.030182	1.0251
-0.033513	1.025
-0.036844	1.0248
-0.040175	1.0247
-0.043505	1.0246
-0.046834	1.0244
-0.050164	1.0243
-0.053492	1.0241
-0.056821	1.0239
-0.060148	1.0238
-0.063475	1.0236
-0.066801	1.0233
-0.070127	1.0231
-0.073452	1.0229
-0.076776	1.0226
-0.080099	1.0224
-0.083422	1.0221
-0.086743	1.0219
-0.090064	1.0216
-0.093383	1.0213
-0.096702	1.021
-0.10002	1.0206
-0.10334	1.0203
-0.10665	1.02
-0.10997	1.0196
-0.11328	1.0193
-0.11659	1.0189
-0.1199	1.0185
-0.12321	1.0181
-0.12652	1.0177
-0.12983	1.0173
-0.13313	1.0169
-0.13644	1.0164
-0.13974	1.016
-0.14304	1.0155
-0.14634	1.0151
-0.14964	1.0146
-0.15294	1.0141
-0.15623	1.0136
-0.15953	1.0131
-0.16282	1.0126
-0.16611	1.012
-0.1694	1.0115
-0.17268	1.0109
-0.17597	1.0104
-0.17925	1.0098
-0.18253	1.0092
-0.18581	1.0086
-0.18909	1.008
-0.19236	1.0074
-0.19564	1.0067
-0.19891	1.0061
-0.20218	1.0054
-0.20544	1.0048
-0.20871	1.0041
-0.21197	1.0034
-0.21523	1.0027
-0.21849	1.002
-0.22174	1.0013
-0.225	1.0006
-0.22825	0.99986
-0.2315	0.99912
-0.23474	0.99836
-0.23799	0.99759
-0.24123	0.99682
-0.24447	0.99603
-0.2477	0.99523
-0.25094	0.99442
-0.25417	0.9936
-0.25739	0.99277
-0.26062	0.99193
-0.26384	0.99108
-0.26706	0.99022
-0.27028	0.98935
-0.27349	0.98846
-0.27671	0.98757
-0.27991	0.98667
-0.28312	0.98576
-0.28632	0.98483
-0.28952	0.9839
-0.29272	0.98295
-0.29591	0.982
-0.2991	0.98103
-0.30229	0.98005
-0.30547	0.97907
-0.30865	0.97807
-0.31183	0.97706
-0.315	0.97605
-0.31818	0.97502
-0.32134	0.97398
-0.32451	0.97293
-0.32767	0.97188
-0.33082	0.97081
-0.33398	0.96973
-0.33713	0.96864
-0.34028	0.96754
-0.34342	0.96643
-0.34656	0.96531
-0.34969	0.96418
-0.35283	0.96304
-0.35595	0.96189
-0.35908	0.96073
-0.3622	0.95956
-0.36532	0.95838
-0.36843	0.95718
-0.37154	0.95598
-0.37464	0.95477
-0.37775	0.95355
-0.38084	0.95232
-0.38394	0.95108
-0.38703	0.94983
-0.39011	0.94856
-0.39319	0.94729
-0.39627	0.94601
-0.39934	0.94472
-0.40241	0.94342
-0.40548	0.94211
-0.40854	0.94078
-0.41159	0.93945
-0.41464	0.93811
-0.41769	0.93676
-0.42073	0.9354
-0.42377	0.93403
-0.4268	0.93265
-0.42983	0.93126
-0.43286	0.92986
-0.43588	0.92845
-0.43889	0.92703
-0.44191	0.9256
-0.44491	0.92416
-0.44791	0.92271
-0.45091	0.92125
-0.4539	0.91978
-0.45689	0.9183
-0.45987	0.91681
-0.46285	0.91531
-0.46582	0.9138
-0.46879	0.91229
-0.47175	0.91076
-0.47471	0.90922
-0.47766	0.90768
-0.48061	0.90612
-0.48356	0.90455
-0.48649	0.90298
-0.48943	0.90139
-0.49235	0.8998
-0.49528	0.8982
-0.49819	0.89658
-0.5011	0.89496
-0.50401	0.89333
-0.50691	0.89169
-0.50981	0.89004
-0.5127	0.88838
-0.51558	0.88671
-0.51846	0.88503
-0.52134	0.88334
-0.52421	0.88164
-0.52707	0.87993
-0.52993	0.87822
-0.53278	0.87649
-0.53562	0.87476
-0.53847	0.87301
-0.5413	0.87126
-0.54413	0.8695
-0.54695	0.86772
-0.54977	0.86594
-0.55258	0.86415
-0.55539	0.86235
-0.55819	0.86055
-0.56098	0.85873
-0.56377	0.8569
-0.56656	0.85507
-0.56933	0.85322
-0.5721	0.85137
-0.57487	0.8495
-0.57763	0.84763
-0.58038	0.84575
-0.58312	0.84386
-0.58586	0.84196
-0.5886	0.84006
-0.59133	0.83814
-0.59405	0.83622
-0.59676	0.83428
-0.59947	0.83234
-0.60217	0.83039
-0.60487	0.82843
-0.60756	0.82646
-0.61024	0.82448
-0.61292	0.82249
-0.61559	0.8205
-0.61825	0.81849
-0.62091	0.81648
-0.62356	0.81446
-0.62621	0.81243
-0.62885	0.81039
-0.63148	0.80835
-0.6341	0.80629
-0.63672	0.80423
-0.63933	0.80215
-0.64193	0.80007
-0.64453	0.79798
-0.64712	0.79589
-0.64971	0.79378
-0.65228	0.79166
-0.65485	0.78954
-0.65742	0.78741
-0.65997	0.78527
-0.66252	0.78312
-0.66506	0.78097
-0.6676	0.7788
-0.67013	0.77663
-0.67265	0.77445
-0.67516	0.77226
-0.67767	0.77006
-0.68017	0.76786
-0.68266	0.76564
-0.68515	0.76342
-0.68763	0.76119
-0.6901	0.75895
-0.69256	0.75671
-0.69502	0.75445
-0.69747	0.75219
-0.69991	0.74992
-0.70234	0.74765
-0.70477	0.74536
-0.70719	0.74307
-0.7096	0.74076
-0.71201	0.73846
-0.7144	0.73614
-0.71679	0.73381
-0.71917	0.73148
-0.72155	0.72914
-0.72391	0.72679
-0.72627	0.72444
-0.72862	0.72208
-0.73097	0.7197
-0.7333	0.71733
-0.73563	0.71494
-0.73795	0.71255
-0.74027	0.71015
-0.74257	0.70774
-0.74487	0.70532
-0.74716	0.7029
-0.74944	0.70047
-0.75171	0.69803
-0.75398	0.69558
-0.75623	0.69313
-0.75848	0.69067
-0.76073	0.6882
-0.76296	0.68573
-0.76518	0.68324
-0.7674	0.68075
-0.76961	0.67826
-0.77181	0.67575
-0.774	0.67324
-0.77619	0.67072
-0.77837	0.6682
-0.78053	0.66567
-0.78269	0.66313
-0.78485	0.66058
-0.78699	0.65803
-0.78913	0.65547
-0.79125	0.6529
-0.79337	0.65033
-0.79548	0.64775
-0.79758	0.64516
-0.79968	0.64256
-0.80176	0.63996
-0.80384	0.63735
-0.80591	0.63474
-0.80796	0.63212
-0.81002	0.62949
-0.81206	0.62685
-0.81409	0.62421
-0.81612	0.62156
-0.81813	0.61891
-0.82014	0.61625
-0.82214	0.61358
-0.82413	0.61091
-0.82611	0.60822
-0.82809	0.60554
-0.83005	0.60284
-0.83201	0.60014
-0.83395	0.59744
-0.83589	0.59473
-0.83782	0.59201
-0.83974	0.58928
-0.84165	0.58655
-0.84356	0.58381
-0.84545	0.58107
-0.84734	0.57832
-0.84921	0.57556
-0.85108	0.5728
-0.85294	0.57003
-0.85479	0.56726
-0.85663	0.56448
-0.85846	0.56169
-0.86028	0.5589
-0.86209	0.5561
-0.86389	0.5533
-0.86569	0.55049
-0.86747	0.54767
-0.86925	0.54485
-0.87102	0.54202
-0.87278	0.53919
-0.87452	0.53635
-0.87626	0.53351
-0.87799	0.53066
-0.87972	0.5278
-0.88143	0.52494
-0.88313	0.52208
-0.88482	0.5192
-0.88651	0.51633
-0.88818	0.51344
-0.88985	0.51055
-0.8915	0.50766
-0.89315	0.50476
-0.89478	0.50186
-0.89641	0.49895
-0.89803	0.49603
-0.89964	0.49311
-0.90124	0.49018
-0.90282	0.48725
-0.9044	0.48432
-0.90597	0.48138
-0.90754	0.47843
-0.90909	0.47548
-0.91063	0.47252
-0.91216	0.46956
-0.91368	0.4666
-0.91519	0.46362
-0.9167	0.46065
-0.91819	0.45767
-0.91967	0.45468
-0.92115	0.45169
-0.92261	0.4487
-0.92407	0.4457
-0.92551	0.44269
-0.92695	0.43968
-0.92837	0.43667
-0.92979	0.43365
-0.93119	0.43062
-0.93259	0.4276
-0.93397	0.42456
-0.93535	0.42153
-0.93672	0.41849
-0.93807	0.41544
-0.93942	0.41239
-0.94075	0.40934
-0.94208	0.40628
-0.9434	0.40321
-0.9447	0.40015
-0.946	0.39707
-0.94729	0.394
-0.94856	0.39092
-0.94983	0.38783
-0.95109	0.38475
-0.95233	0.38165
-0.95357	0.37856
-0.95479	0.37546
-0.95601	0.37235
-0.95722	0.36924
-0.95841	0.36613
-0.9596	0.36301
-0.96077	0.35989
-0.96194	0.35677
-0.9631	0.35364
-0.96424	0.35051
-0.96538	0.34738
-0.9665	0.34424
-0.96762	0.3411
-0.96872	0.33795
-0.96981	0.3348
-0.9709	0.33165
-0.97197	0.32849
-0.97304	0.32533
-0.97409	0.32217
-0.97513	0.319
-0.97616	0.31583
-0.97719	0.31266
-0.9782	0.30948
-0.9792	0.3063
-0.98019	0.30312
-0.98117	0.29993
-0.98214	0.29674
-0.9831	0.29355
-0.98405	0.29035
-0.98499	0.28715
-0.98592	0.28395
-0.98684	0.28074
-0.98775	0.27754
-0.98865	0.27433
-0.98953	0.27111
-0.99041	0.26789
-0.99128	0.26467
-0.99213	0.26145
-0.99298	0.25823
-0.99381	0.255
-0.99464	0.25177
-0.99545	0.24853
-0.99626	0.2453
-0.99705	0.24206
-0.99783	0.23882
-0.9986	0.23558
-0.99936	0.23233
-1.0001	0.22908
-1.0009	0.22583
-1.0016	0.22258
-1.0023	0.21932
-1.003	0.21606
-1.0037	0.2128
-1.0044	0.20954
-1.0051	0.20627
-1.0057	0.20301
-1.0064	0.19974
-1.007	0.19647
-1.0077	0.19319
-1.0083	0.18992
-1.0089	0.18664
-1.0095	0.18336
-1.0101	0.18008
-1.0107	0.17679
-1.0113	0.17351
-1.0118	0.17022
-1.0124	0.16693
-1.0129	0.16364
-1.0134	0.16035
-1.0139	0.15706
-1.0145	0.15376
-1.015	0.15046
-1.0154	0.14716
-1.0159	0.14386
-1.0164	0.14056
-1.0168	0.13726
-1.0173	0.13395
-1.0177	0.13065
-1.0181	0.12734
-1.0185	0.12403
-1.0189	0.12072
-1.0193	0.11741
-1.0197	0.11409
-1.0201	0.11078
-1.0204	0.10747
-1.0208	0.10415
-1.0211	0.10083
-1.0214	0.097512
-1.0217	0.094192
-1.022	0.090872
-1.0223	0.08755
-1.0226	0.084227
-1.0229	0.080904
-1.0231	0.077579
-1.0234	0.074254
-1.0236	0.070928
-1.0238	0.067601
-1.0241	0.064274
-1.0243	0.060945
-1.0245	0.057617
-1.0246	0.054287
-1.0248	0.050957
-1.025	0.047626
-1.0251	0.044295
-1.0253	0.040964
-1.0254	0.037632
-1.0255	0.034299
-1.0256	0.030967
-1.0257	0.027633
-1.0258	0.0243
-1.0259	0.020966
-1.0259	0.017632
-1.026	0.014298
-1.026	0.010964
-1.0261	0.0076296
-1.0261	0.0042951
-1.0261	0.00096055


==> A1_RCIRC_ED.txt <==
-1.0142	0.00099868
-1.0141	0.0009961
-1.0144	-0.0045507
-1.0143	-0.010374
-1.0144	-0.016181
-1.0144	-0.02291
-1.0143	-0.029273
-1.0143	-0.035566
-1.0142	-0.042762
-1.0139	-0.049064
-1.0137	-0.055877
-1.0134	-0.062585
-1.013	-0.069617
-1.0126	-0.076237
-1.0122	-0.083022
-1.0117	-0.089983
-1.0113	-0.097404
-1.011	-0.10477
-1.0105	-0.11202
-1.0099	-0.11943
-1.0094	-0.12687
-1.0087	-0.13478
-1.0079	-0.14195
-1.0071	-0.14972
-1.0062	-0.15724
-1.0054	-0.16547
-1.0044	-0.17268
-1.0035	-0.18078
-1.0025	-0.18843
-1.0015	-0.19564
-1.0003	-0.20407
-0.99909	-0.21193
-0.99776	-0.22025
-0.99644	-0.22843
-0.99505	-0.2368
-0.99356	-0.24491
-0.99204	-0.2534
-0.99046	-0.26132
-0.98878	-0.27
-0.98695	-0.27827
-0.98515	-0.28599
-0.98297	-0.2953
-0.9809	-0.3038
-0.97881	-0.31233
-0.97656	-0.32091
-0.9741	-0.32962
-0.97151	-0.33856
-0.96923	-0.34675
-0.96669	-0.35543
-0.96429	-0.3635
-0.96162	-0.3726
-0.95909	-0.38095
-0.9562	-0.39004
-0.95304	-0.39961
-0.94949	-0.40986
-0.94659	-0.41768
-0.94309	-0.42665
-0.9401	-0.43447
-0.93606	-0.44494
-0.93297	-0.4527
-0.92943	-0.4616
-0.92581	-0.47031
-0.92206	-0.47892
-0.91798	-0.4878
-0.91407	-0.49623
-0.90995	-0.50502
-0.90595	-0.51361
-0.90172	-0.52256
-0.89758	-0.53095
-0.89294	-0.53997
-0.88862	-0.54821
-0.88414	-0.55663
-0.87936	-0.56551
-0.87477	-0.57377
-0.8696	-0.58271
-0.86468	-0.5909
-0.85939	-0.59957
-0.85436	-0.60767
-0.84898	-0.61633
-0.84374	-0.6245
-0.83823	-0.63306
-0.833	-0.64104
-0.82784	-0.64885
-0.82198	-0.65696
-0.81617	-0.66501
-0.81021	-0.67352
-0.80454	-0.68145
-0.79822	-0.68962
-0.79216	-0.69745
-0.78574	-0.70546
-0.77948	-0.71301
-0.77317	-0.72042
-0.7664	-0.72838
-0.75993	-0.73593
-0.75277	-0.74382
-0.74614	-0.75104
-0.73892	-0.75872
-0.73213	-0.76608
-0.72492	-0.77367
-0.71781	-0.781
-0.71044	-0.78833
-0.70326	-0.79535
-0.69601	-0.80252
-0.68812	-0.80969
-0.68056	-0.8168
-0.67299	-0.82383
-0.66509	-0.83075
-0.65711	-0.83764
-0.64959	-0.84396
-0.64151	-0.85096
-0.63383	-0.85738
-0.62545	-0.86428
-0.61755	-0.87039
-0.60943	-0.87667
-0.60075	-0.88346
-0.59256	-0.88959
-0.58378	-0.89599
-0.5756	-0.90191
-0.56661	-0.90829
-0.55814	-0.91396
-0.54903	-0.91988
-0.54045	-0.92542
-0.53168	-0.93109
-0.52233	-0.93687
-0.51333	-0.94222
-0.50398	-0.94782
-0.49476	-0.95319
-0.48533	-0.95849
-0.47616	-0.9635
-0.4668	-0.96866
-0.45756	-0.97353
-0.4479	-0.97833
-0.43857	-0.98298
-0.42932	-0.98758
-0.419	-0.99238
-0.40956	-0.99647
-0.39935	-1.001
-0.3902	-1.0048
-0.3807	-1.009
-0.37125	-1.0131
-0.3608	-1.0172
-0.35097	-1.0205
-0.34111	-1.0241
-0.3314	-1.0278
-0.32161	-1.0314
-0.3113	-1.0349
-0.30109	-1.0381
-0.29095	-1.0417
-0.28096	-1.0446
-0.27102	-1.0473
-0.26087	-1.0501
-0.2503	-1.0527
-0.2397	-1.0552
-0.22901	-1.0578
-0.21883	-1.0602
-0.20868	-1.0622
-0.19791	-1.0644
-0.18776	-1.0664
-0.17705	-1.0684
-0.16676	-1.0701
-0.15585	-1.0718
-0.14541	-1.0735
-0.13446	-1.075
-0.12379	-1.0765
-0.11261	-1.0779
-0.10164	-1.0791
-0.091183	-1.0801
-0.080005	-1.081
-0.069402	-1.0819
-0.058183	-1.0825
-0.047671	-1.083
-0.036401	-1.0836
-0.025872	-1.084
-0.014668	-1.0841
-0.0045527	-1.0842
0.0060991	-1.0843
0.017189	-1.0845
0.027508	-1.0843
0.038604	-1.0841
0.048907	-1.084
0.060253	-1.0839
0.070848	-1.0835
0.082042	-1.0831
0.092386	-1.0825
0.10363	-1.0817
0.11381	-1.0809
0.12458	-1.0802
0.13543	-1.0793
0.14593	-1.0782
0.15707	-1.0769
0.16763	-1.0759
0.17853	-1.0746
0.18883	-1.0733
0.19984	-1.0718
0.21025	-1.0703
0.22107	-1.0686
0.23118	-1.0668
0.24166	-1.065
0.25278	-1.0631
0.2633	-1.0612
0.27409	-1.0589
0.28467	-1.0567
0.29521	-1.0541
0.30569	-1.0516
0.31629	-1.049
0.32645	-1.0465
0.3368	-1.0438
0.34714	-1.041
0.35753	-1.0383
0.36845	-1.0351
0.37845	-1.032
0.38885	-1.0286
0.399	-1.0253
0.40935	-1.0216
0.41908	-1.0181
0.42934	-1.0144
0.43909	-1.0108
0.44901	-1.007
0.45951	-1.0027
0.46913	-0.99881
0.47937	-0.99459
0.48895	-0.99048
0.49902	-0.98619
0.50843	-0.98193
0.51835	-0.97726
0.5275	-0.97275
0.53758	-0.96787
0.54681	-0.96299
0.55583	-0.95801
0.56637	-0.95251
0.57528	-0.94773
0.58445	-0.94252
0.59347	-0.93746
0.60277	-0.93205
0.61193	-0.92651
0.62127	-0.92065
0.63024	-0.91509
0.63962	-0.90911
0.64836	-0.90333
0.65697	-0.89754
0.66623	-0.89129
0.67483	-0.88527
0.68386	-0.87876
0.69229	-0.87273
0.70107	-0.8661
0.70936	-0.85963
0.71802	-0.85265
0.72628	-0.84604
0.73437	-0.83942
0.74262	-0.83233
0.75074	-0.82534
0.75909	-0.8181
0.767	-0.81117
0.77515	-0.80372
0.7828	-0.79678
0.79092	-0.78893
0.79845	-0.78163
0.80646	-0.77383
0.81397	-0.76628
0.82152	-0.75854
0.82898	-0.75067
0.83635	-0.74284
0.84276	-0.73568
0.85021	-0.72726
0.85719	-0.71935
0.86419	-0.71123
0.87125	-0.70285
0.87791	-0.6947
0.88491	-0.68618
0.89143	-0.67787
0.89771	-0.66963
0.90431	-0.66083
0.91051	-0.65251
0.91698	-0.64354
0.923	-0.63499
0.92946	-0.62607
0.93542	-0.61736
0.9414	-0.60823
0.94711	-0.59955
0.95308	-0.59027
0.95842	-0.58154
0.96375	-0.57267
0.96947	-0.56311
0.97463	-0.55413
0.98005	-0.54444
0.98497	-0.5355
0.99025	-0.52577
0.99503	-0.51665
0.99995	-0.50685
1.0045	-0.4977
1.0092	-0.48829
1.0136	-0.47874
1.0181	-0.46915
1.0226	-0.45936
1.0269	-0.44986
1.0311	-0.43966
1.0351	-0.43001
1.0393	-0.41978
1.0431	-0.40992
1.0469	-0.39976
1.0504	-0.39037
1.0539	-0.38068
1.0573	-0.37056
1.0605	-0.36087
1.0636	-0.35086
1.0665	-0.34049
1.0694	-0.33041
1.0722	-0.32091
1.0753	-0.3107
1.0781	-0.30083
1.0807	-0.29064
1.0834	-0.28081
1.0857	-0.27113
1.0881	-0.26039
1.0902	-0.2506
1.0922	-0.2402
1.0942	-0.23009
1.0962	-0.21965
1.0979	-0.2097
1.0995	-0.19943
1.1012	-0.18939
1.1027	-0.1793
1.104	-0.16861
1.1052	-0.15881
1.1065	-0.14821
1.1075	-0.13835
1.1084	-0.12762
1.1092	-0.1177
1.1099	-0.10743
1.1108	-0.097301
1.1115	-0.086566
1.1122	-0.076459
1.1125	-0.066282
1.1129	-0.055851
1.113	-0.045969
1.113	-0.035109
1.1129	-0.025306
1.1127	-0.014717
1.1125	-0.0049346
1.1121	0.0054761
1.1116	0.015514
1.1111	0.025963
1.1105	0.036007
1.1098	0.045998
1.1089	0.056359
1.108	0.066326
1.1069	0.076773
1.1059	0.086544
1.1048	0.096959
1.1035	0.10678
1.1019	0.1172
1.1004	0.12713
1.0989	0.13771
1.0973	0.14752
1.0955	0.15739
1.0935	0.16776
1.0915	0.17752
1.0896	0.1877
1.0874	0.19762
1.085	0.20725
1.0825	0.21735
1.0802	0.22719
1.0777	0.23703
1.0752	0.24637
1.0722	0.2565
1.0696	0.26612
1.0669	0.27577
1.0641	0.28533
1.0608	0.29513
1.0577	0.30442
1.0544	0.31449
1.0511	0.32384
1.0475	0.33382
1.044	0.34294
1.0404	0.35216
1.0366	0.36193
1.0332	0.37095
1.0293	0.38057
1.0253	0.38944
1.021	0.39884
1.0172	0.40758
1.0128	0.41724
1.0088	0.42583
1.004	0.43551
0.99965	0.44403
0.99515	0.45298
0.99053	0.46217
0.98596	0.47084
0.98092	0.47985
0.97593	0.48862
0.97043	0.49848
0.96578	0.50655
0.96033	0.51594
0.95541	0.52392
0.94978	0.53277
0.94468	0.54108
0.93953	0.54924
0.9338	0.55799
0.92845	0.56585
0.92246	0.57443
0.91697	0.58254
0.91094	0.59119
0.90522	0.59923
0.89888	0.60771
0.89307	0.61543
0.88706	0.62347
0.8808	0.63175
0.87477	0.63938
0.86812	0.64742
0.86183	0.65484
0.85525	0.66283
0.84887	0.67033
0.84186	0.67833
0.83529	0.68554
0.82815	0.69355
0.82154	0.70094
0.81461	0.70825
0.80734	0.71554
0.80047	0.72244
0.79302	0.72987
0.78597	0.73681
0.7784	0.74421
0.77104	0.75113
0.76329	0.75822
0.75605	0.76492
0.7482	0.77195
0.7408	0.7786
0.73348	0.7849
0.72534	0.79169
0.71791	0.79792
0.70954	0.80498
0.70197	0.81112
0.69361	0.81762
0.6857	0.82367
0.67715	0.83003
0.66895	0.83597
0.66033	0.84216
0.65255	0.84754
0.64427	0.85343
0.63551	0.85954
0.62763	0.86487
0.61888	0.87059
0.61058	0.87596
0.60166	0.88176
0.59323	0.88706
0.58431	0.89244
0.57585	0.89746
0.56731	0.90244
0.55842	0.90759
0.54977	0.91255
0.54073	0.91747
0.53207	0.92208
0.52246	0.92711
0.51367	0.93156
0.50422	0.93609
0.4952	0.94037
0.4857	0.94486
0.4767	0.94889
0.46746	0.95292
0.45798	0.95694
0.44855	0.96083
0.4388	0.96492
0.42933	0.96873
0.41911	0.97247
0.4098	0.97591
0.39973	0.97961
0.39041	0.98295
0.38059	0.98623
0.37098	0.9894
0.36109	0.99253
0.35128	0.9956
0.3409	0.99861
0.33092	1.0013
0.3211	1.0039
0.31105	1.0067
0.30093	1.0093
0.29088	1.0118
0.28089	1.0142
0.27103	1.0165
0.26061	1.0187
0.25047	1.0207
0.23986	1.0227
0.22987	1.0245
0.21923	1.0262
0.20911	1.0278
0.19853	1.0295
0.18854	1.0311
0.17771	1.0326
0.16752	1.0335
0.15751	1.0345
0.14701	1.0356
0.13658	1.0366
0.12625	1.0377
0.11583	1.0387
0.10509	1.0394
0.094672	1.0398
0.084126	1.0402
0.073908	1.0405
0.062983	1.0409
0.052838	1.0412
0.042179	1.0413
0.031195	1.0412
0.021207	1.0409
0.010094	1.0407
-0.0002092	1.0403
-0.01101	1.04
-0.021721	1.0395
-0.032835	1.0387
-0.043343	1.0377
-0.053947	1.0369
-0.064324	1.0357
-0.074783	1.0348
-0.085213	1.0336
-0.096137	1.0323
-0.10683	1.0307
-0.11698	1.0291
-0.12778	1.0275
-0.1381	1.0256
-0.14895	1.0238
-0.15943	1.0218
-0.16979	1.0198
-0.18058	1.0174
-0.19099	1.0151
-0.2019	1.0125
-0.21265	1.01
-0.22271	1.0074
-0.23338	1.0045
-0.24372	1.0018
-0.25413	0.99882
-0.26468	0.99574
-0.27481	0.99284
-0.28478	0.98965
-0.29544	0.98601
-0.30544	0.98254
-0.31612	0.97869
-0.32595	0.975
-0.33639	0.97088
-0.34617	0.96691
-0.35585	0.96301
-0.36546	0.95901
-0.37603	0.95463
-0.38578	0.95046
-0.39533	0.94621
-0.40531	0.94159
-0.41503	0.93714
-0.42506	0.93232
-0.43451	0.92762
-0.44454	0.92247
-0.45384	0.91754
-0.46368	0.91213
-0.47305	0.90696
-0.48268	0.90154
-0.49184	0.89611
-0.50084	0.8907
-0.51037	0.88484
-0.51927	0.87916
-0.5286	0.87305
-0.53765	0.86713
-0.54682	0.86085
-0.55544	0.85475
-0.5646	0.84831
-0.57322	0.84203
-0.58138	0.83578
-0.59031	0.82872
-0.59892	0.82227
-0.60743	0.81536
-0.61563	0.80843
-0.6243	0.80127
-0.63242	0.79431
-0.64099	0.78695
-0.64883	0.78006
-0.65718	0.77245
-0.66482	0.76518
-0.67272	0.75773
-0.68071	0.75004
-0.68832	0.74249
-0.69614	0.73453
-0.70367	0.72678
-0.71147	0.71859
-0.71871	0.71081
-0.7261	0.70266
-0.73341	0.69444
-0.74046	0.68614
-0.74762	0.67775
-0.75426	0.66974
-0.76148	0.66078
-0.7681	0.65258
-0.77515	0.64369
-0.78133	0.63553
-0.78802	0.6266
-0.79429	0.61817
-0.80092	0.60908
-0.80685	0.60067
-0.81314	0.59178
-0.81933	0.5828
-0.82514	0.57397
-0.83134	0.5645
-0.83708	0.5555
-0.84297	0.54597
-0.84859	0.53669
-0.85466	0.52663
-0.8597	0.51787
-0.8654	0.50773
-0.87034	0.49886
-0.87579	0.48884
-0.88053	0.47955
-0.88545	0.46987
-0.89016	0.46017
-0.89471	0.4505
-0.89939	0.44044
-0.90399	0.4305
-0.90826	0.42055
-0.91256	0.41066
-0.91683	0.40056
-0.92097	0.39039
-0.92479	0.38066
-0.92884	0.37006
-0.93235	0.36017
-0.93589	0.34961
-0.93931	0.33962
-0.94311	0.32919
-0.9465	0.31896
-0.94994	0.30825
-0.95303	0.29815
-0.95619	0.28707
-0.95881	0.27728
-0.96158	0.26684
-0.96429	0.25617
-0.96674	0.24586
-0.96922	0.23509
-0.97147	0.22458
-0.97362	0.21382
-0.97572	0.20329
-0.97786	0.19245
-0.97965	0.18188
-0.98142	0.17087
-0.98309	0.16058
-0.98461	0.15013
-0.98607	0.13911
-0.98733	0.12881
-0.98863	0.11775
-0.98971	0.10731
-0.9907	0.096238
-0.99164	0.085642
-0.99237	0.074688
-0.9929	0.064088
-0.99335	0.053817
-0.99389	0.042803
-0.99428	0.03258
-0.99452	0.021707


==> A1_RTROCH_ED.txt <==
-0.16101	0.0041658
-0.161	0.0042257
-0.16101	0.004172
-0.16101	0.0041739
-0.161	0.0042345
-0.16099	0.0042432
-0.16101	0.0042837
-0.16102	0.004348
-0.16109	0.0046345
-0.16112	0.0049849
-0.16111	0.0053423
-0.16128	0.0056608
-0.16137	0.0058023
-0.16165	0.0061575
-0.16204	0.0068961
-0.16262	0.0075518
-0.16327	0.0089765
-0.16383	0.010676
-0.16497	0.012753
-0.16518	0.014444
-0.16607	0.016159
-0.16689	0.017769
-0.16767	0.01979
-0.16858	0.021361
-0.16973	0.023072
-0.1704	0.024816
-0.17123	0.026573
-0.17218	0.027917
-0.17277	0.029339
-0.17346	0.030652
-0.17421	0.031822
-0.17504	0.033094
-0.17576	0.034254
-0.1763	0.03514
-0.17699	0.03601
-0.17758	0.037031
-0.17814	0.037826
-0.17869	0.038566
-0.17929	0.03927
-0.17982	0.040096
-0.18037	0.040951
-0.18092	0.041698
-0.18148	0.042415
-0.18207	0.043199
-0.18252	0.043878
-0.18307	0.044575
-0.18356	0.045114
-0.18407	0.045666
-0.18472	0.046488
-0.1853	0.047152
-0.18597	0.047823
-0.18655	0.048426
-0.18717	0.049048
-0.18793	0.04991
-0.18874	0.050683
-0.18955	0.051601
-0.19028	0.052273
-0.19127	0.053376
-0.19219	0.054317
-0.1931	0.055081
-0.1941	0.05606
-0.19514	0.056945
-0.19591	0.057598
-0.19674	0.058314
-0.19772	0.059204
-0.19857	0.059872
-0.19953	0.060568
-0.20033	0.061212
-0.20094	0.062153
-0.20231	0.06288
-0.20278	0.06356
-0.20405	0.064458
-0.20506	0.065198
-0.20608	0.065936
-0.20706	0.066701
-0.20815	0.067532
-0.20903	0.068104
-0.21003	0.068678
-0.21102	0.069229
-0.21191	0.069833
-0.2127	0.070298
-0.21362	0.070783
-0.21473	0.071411
-0.21571	0.07192
-0.21664	0.072417
-0.21768	0.072946
-0.21885	0.073384
-0.21986	0.073769
-0.22065	0.074399
-0.2223	0.074924
-0.22349	0.075336
-0.22451	0.075837
-0.22567	0.076252
-0.22685	0.07687
-0.22788	0.077253
-0.22905	0.07749
-0.23019	0.07806
-0.23132	0.078446
-0.23248	0.078853
-0.2336	0.079287
-0.23476	0.079605
-0.23581	0.079896
-0.23696	0.080239
-0.23813	0.080573
-0.23933	0.080958
-0.24023	0.081161
-0.24141	0.081474
-0.24265	0.081851
-0.24368	0.082046
-0.24436	0.082163
-0.24592	0.082586
-0.24742	0.082992
-0.24856	0.08327
-0.24923	0.083365
-0.25064	0.083653
-0.25224	0.084141
-0.25342	0.084406
-0.25442	0.084459
-0.25562	0.08469
-0.25687	0.084942
-0.25799	0.085105
-0.25929	0.085434
-0.26063	0.085557
-0.26184	0.085739
-0.26327	0.085993
-0.26454	0.086191
-0.26595	0.086397
-0.26723	0.086586
-0.26872	0.086753
-0.27016	0.08698
-0.27149	0.087054
-0.2728	0.087225
-0.27435	0.087316
-0.27572	0.087409
-0.277	0.087508
-0.27867	0.087662
-0.28024	0.087736
-0.28187	0.087869
-0.28349	0.087961
-0.28497	0.088007
-0.28654	0.08805
-0.288	0.088068
-0.28991	0.088091
-0.29139	0.088117
-0.29303	0.088037
-0.29467	0.088036
-0.29629	0.088018
-0.29786	0.088
-0.29981	0.08793
-0.30181	0.087939
-0.30373	0.087773
-0.30568	0.087672
-0.30801	0.087543
-0.31002	0.087474
-0.31199	0.087312
-0.31402	0.087104
-0.31587	0.087089
-0.31803	0.086794
-0.3195	0.08656
-0.32182	0.08639
-0.32362	0.086094
-0.3256	0.085803
-0.32759	0.085454
-0.3294	0.085131
-0.33133	0.084742
-0.33305	0.084369
-0.33476	0.083986
-0.33657	0.083576
-0.33871	0.083105
-0.34073	0.082589
-0.34283	0.08211
-0.34479	0.081618
-0.34716	0.080924
-0.34928	0.080401
-0.35135	0.079776
-0.35322	0.079114
-0.35517	0.078529
-0.35751	0.077844
-0.36	0.077123
-0.36216	0.076369
-0.3641	0.075705
-0.36629	0.074965
-0.36829	0.074266
-0.3703	0.073431
-0.37228	0.072656
-0.37451	0.071818
-0.3767	0.071047
-0.37888	0.07013
-0.38122	0.069204
-0.38325	0.06836
-0.38536	0.067419
-0.38749	0.066419
-0.38964	0.065595
-0.39212	0.064452
-0.39419	0.063505
-0.3963	0.06248
-0.39841	0.061357
-0.40048	0.060404
-0.40298	0.059068
-0.40532	0.057878
-0.40765	0.056711
-0.40986	0.055385
-0.41167	0.054329
-0.41417	0.052929
-0.41638	0.051661
-0.41855	0.050324
-0.42123	0.048763
-0.42315	0.047506
-0.42549	0.046046
-0.42764	0.044654
-0.43021	0.043056
-0.43265	0.041486
-0.43451	0.040171
-0.43665	0.038639
-0.43893	0.037102
-0.44119	0.035541
-0.44334	0.033943
-0.44558	0.032247
-0.44757	0.030799
-0.44964	0.029077
-0.45189	0.027347
-0.45409	0.025552
-0.45627	0.024087
-0.45814	0.022333
-0.46033	0.020671
-0.46234	0.018749
-0.46439	0.017014
-0.4663	0.015565
-0.46838	0.013485
-0.47053	0.011628
-0.47265	0.0098086
-0.47464	0.0078186
-0.47646	0.0062289
-0.47836	0.0043873
-0.48043	0.0023712
-0.48228	0.00056171
-0.48434	-0.0015383
-0.48618	-0.0034796
-0.48799	-0.0053599
-0.48995	-0.0074228
-0.49213	-0.0096163
-0.49394	-0.011611
-0.49583	-0.013777
-0.49768	-0.01582
-0.49965	-0.018071
-0.50178	-0.020523
-0.50329	-0.022483
-0.50531	-0.024861
-0.50702	-0.026943
-0.50899	-0.029374
-0.51073	-0.031637
-0.5125	-0.033833
-0.51421	-0.036163
-0.5161	-0.038619
-0.51795	-0.041039
-0.51954	-0.043236
-0.52115	-0.045564
-0.52281	-0.047797
-0.52465	-0.05032
-0.52622	-0.052703
-0.52784	-0.055058
-0.52972	-0.057701
-0.53126	-0.060082
-0.53298	-0.062672
-0.53427	-0.064774
-0.53603	-0.067536
-0.53753	-0.069952
-0.53926	-0.072699
-0.54061	-0.074986
-0.5422	-0.077593
-0.54385	-0.080419
-0.54539	-0.083036
-0.54681	-0.085627
-0.54831	-0.088302
-0.54994	-0.091252
-0.55143	-0.093918
-0.55281	-0.096708
-0.55421	-0.099408
-0.5556	-0.10222
-0.55694	-0.10496
-0.5582	-0.10744
-0.55961	-0.11058
-0.56091	-0.1134
-0.56229	-0.11639
-0.56333	-0.11884
-0.56475	-0.12196
-0.56602	-0.1249
-0.56725	-0.12778
-0.56835	-0.13061
-0.56949	-0.13366
-0.57079	-0.13675
-0.57175	-0.13935
-0.57292	-0.14256
-0.57403	-0.14551
-0.57531	-0.14893
-0.57601	-0.15136
-0.57713	-0.15469
-0.57797	-0.15745
-0.57904	-0.16073
-0.57981	-0.16344
-0.58061	-0.16648
-0.58154	-0.16975
-0.58237	-0.17268
-0.58311	-0.17589
-0.58397	-0.17883
-0.58486	-0.18245
-0.5856	-0.18545
-0.58636	-0.18878
-0.58708	-0.19191
-0.58805	-0.1956
-0.58888	-0.1988
-0.5894	-0.20196
-0.59037	-0.20576
-0.59094	-0.20888
-0.59168	-0.21226
-0.59226	-0.21566
-0.59295	-0.21941
-0.5935	-0.22308
-0.59423	-0.22695
-0.59472	-0.23013
-0.59524	-0.23378
-0.59571	-0.23683
-0.59635	-0.24059
-0.59686	-0.24407
-0.59715	-0.24742
-0.5977	-0.25112
-0.59802	-0.2547
-0.59836	-0.25806
-0.59868	-0.26168
-0.59891	-0.2652
-0.59931	-0.26882
-0.5994	-0.27201
-0.5997	-0.27597
-0.59989	-0.27948
-0.6	-0.28319
-0.60015	-0.28663
-0.60038	-0.29076
-0.6003	-0.29394
-0.6005	-0.29824
-0.60054	-0.30152
-0.60051	-0.3054
-0.60053	-0.30874
-0.6006	-0.31279
-0.60046	-0.31608
-0.60041	-0.32012
-0.60032	-0.32369
-0.60023	-0.32756
-0.60014	-0.33147
-0.59995	-0.3355
-0.5997	-0.33901
-0.59937	-0.34283
-0.59914	-0.34643
-0.59886	-0.34999
-0.59849	-0.35365
-0.59818	-0.35786
-0.59784	-0.36118
-0.59739	-0.36539
-0.59702	-0.36953
-0.59642	-0.37298
-0.59597	-0.37647
-0.59542	-0.38064
-0.59488	-0.38413
-0.59428	-0.38814
-0.59368	-0.39216
-0.59305	-0.39579
-0.59233	-0.39979
-0.59162	-0.40377
-0.59092	-0.40753
-0.59011	-0.41145
-0.58932	-0.41562
-0.58854	-0.41895
-0.58768	-0.42348
-0.58686	-0.42717
-0.58596	-0.43072
-0.58503	-0.43494
-0.58405	-0.4388
-0.58311	-0.44242
-0.58209	-0.44638
-0.58108	-0.45002
-0.58002	-0.45382
-0.57888	-0.45784
-0.57779	-0.46142
-0.57662	-0.46548
-0.57551	-0.46933
-0.57441	-0.47278
-0.57311	-0.47679
-0.5718	-0.48076
-0.57058	-0.48443
-0.56921	-0.48815
-0.56783	-0.49233
-0.56644	-0.49612
-0.56498	-0.49989
-0.56356	-0.50379
-0.56206	-0.50742
-0.56046	-0.51166
-0.55904	-0.51499
-0.55743	-0.51905
-0.5558	-0.52292
-0.55422	-0.52658
-0.55255	-0.53034
-0.55087	-0.53417
-0.54923	-0.53795
-0.5475	-0.54164
-0.54574	-0.54543
-0.54395	-0.54903
-0.54204	-0.553
-0.5403	-0.55647
-0.53833	-0.56052
-0.53652	-0.56425
-0.535	-0.56789
-0.53262	-0.57215
-0.53084	-0.57552
-0.52879	-0.57926
-0.5267	-0.58314
-0.52469	-0.58654
-0.52267	-0.59019
-0.5204	-0.59405
-0.51816	-0.59776
-0.51575	-0.60159
-0.514	-0.60485
-0.51172	-0.60861
-0.50944	-0.61225
-0.50733	-0.6156
-0.50501	-0.61923
-0.50268	-0.62269
-0.50035	-0.62613
-0.49799	-0.62989
-0.49582	-0.6332
-0.49325	-0.63676
-0.4906	-0.64054
-0.48851	-0.6435
-0.48572	-0.6469
-0.48327	-0.65
-0.48052	-0.65336
-0.47784	-0.65678
-0.47505	-0.66028
-0.47241	-0.6635
-0.46985	-0.66672
-0.46713	-0.6697
-0.46412	-0.67326
-0.46135	-0.67647
-0.45865	-0.67946
-0.45547	-0.68316
-0.45301	-0.68607
-0.44971	-0.68966
-0.4471	-0.69256
-0.44411	-0.69584
-0.44127	-0.69886
-0.43845	-0.70178
-0.43511	-0.70521
-0.43221	-0.70828
-0.4291	-0.71151
-0.4262	-0.71443
-0.42266	-0.71744
-0.41942	-0.72048
-0.41636	-0.72365
-0.4132	-0.72682
-0.41016	-0.72964
-0.40667	-0.73272
-0.4036	-0.73558
-0.40023	-0.73864
-0.39696	-0.74141
-0.39331	-0.74439
-0.39019	-0.74715
-0.38674	-0.75005
-0.38345	-0.7531
-0.37985	-0.75601
-0.37624	-0.75886
-0.373	-0.76144
-0.36928	-0.76444
-0.3652	-0.76759
-0.36251	-0.76955
-0.35886	-0.77222
-0.35555	-0.77478
-0.35136	-0.77785
-0.34707	-0.78097
-0.34351	-0.78354
-0.34049	-0.78643
-0.33685	-0.78878
-0.33204	-0.79108
-0.3292	-0.79385
-0.32547	-0.79657
-0.32115	-0.7989
-0.31698	-0.80112
-0.31405	-0.80424
-0.31043	-0.80618
-0.30637	-0.80876
-0.30275	-0.811
-0.29891	-0.81332
-0.29492	-0.8157
-0.29102	-0.81787
-0.28706	-0.82019
-0.28334	-0.82239
-0.27919	-0.82453
-0.27512	-0.82679
-0.27085	-0.82901
-0.26696	-0.8311
-0.26275	-0.83325
-0.25877	-0.83526
-0.25479	-0.83732
-0.25065	-0.83935
-0.24707	-0.84117
-0.24296	-0.8432
-0.23919	-0.84514
-0.23508	-0.8471
-0.23092	-0.84904
-0.22646	-0.85111
-0.22234	-0.85303
-0.21831	-0.85476
-0.21435	-0.85646
-0.21055	-0.85804
-0.20626	-0.85978
-0.20225	-0.86137
-0.19806	-0.86301
-0.19411	-0.86457
-0.18961	-0.86632
-0.18505	-0.86745
-0.18049	-0.86904
-0.17646	-0.87042
-0.17224	-0.87215
-0.16818	-0.8735
-0.1638	-0.87483
-0.15932	-0.8762
-0.15495	-0.87759
-0.15032	-0.87885
-0.14597	-0.88016
-0.1413	-0.88153
-0.13701	-0.88268
-0.13246	-0.8838
-0.12813	-0.88492
-0.12391	-0.88604
-0.11919	-0.88726
-0.11476	-0.8883
-0.11009	-0.88952
-0.10556	-0.89047
-0.1011	-0.89145
-0.096324	-0.89251
-0.09184	-0.89342
-0.086986	-0.89438
-0.08239	-0.89525
-0.077651	-0.89622
-0.072699	-0.89721
-0.068067	-0.89796
-0.062561	-0.89865
-0.058286	-0.8996
-0.053325	-0.90038
-0.048798	-0.90111
-0.044024	-0.90182
-0.0392	-0.90232
-0.034548	-0.90293
-0.02965	-0.90354
-0.025151	-0.90395
-0.020376	-0.90449
-0.01601	-0.90486
-0.011062	-0.90529
-0.0065265	-0.90564
-0.0016337	-0.90605
0.0030604	-0.90648
0.007765	-0.90654
0.012948	-0.90695
0.01714	-0.90699
0.022467	-0.90717
0.027129	-0.90715
0.032327	-0.90736
0.036859	-0.90744
0.041711	-0.90776
0.046739	-0.90774
0.051629	-0.90779
0.056667	-0.90787
0.060996	-0.90772
0.066243	-0.9076
0.070356	-0.9075
0.075484	-0.90745
0.079784	-0.90722
0.084768	-0.90699
0.089624	-0.90694
0.094088	-0.90655
0.099255	-0.90629
0.1037	-0.90604
0.10898	-0.90551
0.1134	-0.90515
0.11817	-0.90483
0.12298	-0.9043
0.12776	-0.90376
0.1328	-0.90326
0.13727	-0.90266
0.1423	-0.90198
0.14669	-0.90135
0.1517	-0.9006
0.15596	-0.89982
0.16107	-0.89904
0.16536	-0.89822
0.16971	-0.8973
0.17463	-0.89654
0.17909	-0.89557
0.1855	-0.89447
0.18931	-0.89349
0.19416	-0.89251
0.19843	-0.8915
0.2032	-0.89035
0.20668	-0.88962
0.21047	-0.88865
0.21497	-0.88768
0.21917	-0.88658
0.22422	-0.88535
0.2284	-0.88416
0.23306	-0.8828
0.23771	-0.88161
0.24201	-0.88027
0.24684	-0.87896
0.25091	-0.8774
0.25565	-0.87615
0.25995	-0.87469
0.26456	-0.8733
0.26912	-0.87189
0.27335	-0.87022
0.27792	-0.86864
0.28175	-0.86712
0.28648	-0.86554
0.29058	-0.86389
0.29499	-0.86233
0.29924	-0.86035
0.30371	-0.85864
0.30813	-0.85675
0.31261	-0.85503
0.31716	-0.85303
0.32156	-0.85123
0.326	-0.84944
0.33027	-0.84735
0.33417	-0.84541
0.33879	-0.84348
0.34284	-0.84158
0.34723	-0.83941
0.3513	-0.83743
0.35482	-0.83573
0.35846	-0.83393
0.36192	-0.83206
0.36597	-0.83013
0.37045	-0.82796
0.37496	-0.82566
0.37918	-0.82353
0.38353	-0.82116
0.38755	-0.81907
0.39162	-0.81663
0.39595	-0.81457
0.40011	-0.81231
0.40438	-0.80979
0.40849	-0.80744
0.413	-0.80457
0.41683	-0.80224
0.4212	-0.79958
0.42502	-0.79713
0.42887	-0.79453
0.43303	-0.79185
0.43672	-0.7893
0.44104	-0.78649
0.44425	-0.78395
0.44826	-0.78111
0.45233	-0.77844
0.4559	-0.77556
0.45987	-0.77281
0.46328	-0.77011
0.46718	-0.7672
0.47072	-0.7644
0.47446	-0.7614
0.47827	-0.75837
0.48201	-0.7554
0.48557	-0.75262
0.48887	-0.74961
0.49274	-0.74646
0.49621	-0.74348
0.49973	-0.74048
0.50309	-0.73753
0.50677	-0.73422
0.5104	-0.73102
0.51343	-0.72811
0.51693	-0.72482
0.52007	-0.72184
0.5235	-0.71849
0.52668	-0.71535
0.52974	-0.71197
0.5334	-0.70842
0.53614	-0.7053
0.53994	-0.70165
0.54312	-0.69846
0.54639	-0.69502
0.54961	-0.69156
0.55237	-0.68847
0.55591	-0.68443
0.55885	-0.68133
0.56207	-0.67761
0.56508	-0.6742
0.56793	-0.67071
0.57112	-0.66695
0.57392	-0.66361
0.57701	-0.6599
0.57953	-0.65667
0.58262	-0.65279
0.58555	-0.64917
0.5883	-0.64565
0.59124	-0.64193
0.5937	-0.63836
0.59663	-0.6345
0.59908	-0.63103
0.60196	-0.6272
0.60465	-0.62325
0.60713	-0.61971
0.60987	-0.61592
0.61212	-0.61227
0.61465	-0.60838
0.6171	-0.60454
0.61971	-0.60063
0.62236	-0.59662
0.62451	-0.59308
0.62716	-0.58876
0.62918	-0.58531
0.63165	-0.58112
0.63388	-0.57737
0.63618	-0.57358
0.63865	-0.5693
0.64049	-0.5657
0.643	-0.5614
0.64506	-0.55749
0.64704	-0.55345
0.64942	-0.54932
0.65114	-0.54569
0.65317	-0.54136
0.65526	-0.53739
0.65726	-0.53353
0.65935	-0.52946
0.66093	-0.52558
0.66293	-0.52144
0.66456	-0.51765
0.66638	-0.51352
0.66835	-0.50908
0.66979	-0.50552
0.67179	-0.50092
0.67324	-0.49717
0.67483	-0.49328
0.67672	-0.48879
0.67799	-0.48519
0.67972	-0.48074
0.68106	-0.47688
0.68255	-0.47281
0.68412	-0.46862
0.68538	-0.46473
0.6868	-0.46044
0.68813	-0.4566
0.68944	-0.45238
0.69087	-0.44803
0.69208	-0.44417
0.69318	-0.43989
0.69426	-0.43597
0.69583	-0.43188
0.69698	-0.42735
0.69797	-0.42364
0.69884	-0.41895
0.7001	-0.41498
0.70128	-0.41089
0.70203	-0.40675
0.70283	-0.40271
0.704	-0.39845
0.70483	-0.39414
0.70537	-0.39026
0.70609	-0.3862
0.70703	-0.38172
0.70771	-0.37787
0.70853	-0.37308
0.7089	-0.36956
0.70958	-0.36563
0.71026	-0.36105
0.71083	-0.35689
0.71149	-0.3525
0.71218	-0.34883
0.71224	-0.34446
0.71305	-0.33998
0.71362	-0.33591
0.71371	-0.33168
0.71448	-0.32725
0.71459	-0.32358
0.71512	-0.31935
0.71545	-0.31486
0.71568	-0.31131
0.71591	-0.30651
0.71624	-0.30297
0.71641	-0.2985
0.71666	-0.29425
0.71665	-0.2908
0.71691	-0.28631
0.71687	-0.28232
0.71654	-0.27866
0.71674	-0.27449
0.71676	-0.27034
0.71671	-0.2666
0.71665	-0.26201
0.71623	-0.25843
0.71602	-0.25417
0.71599	-0.2505
0.71544	-0.24682
0.71534	-0.2427
0.71488	-0.23923
0.71429	-0.23558
0.71408	-0.23185
0.7136	-0.22738
0.71334	-0.22406
0.71288	-0.21981
0.71254	-0.21604
0.71184	-0.21203
0.71147	-0.20827
0.71093	-0.20446
0.7103	-0.20099
0.70947	-0.197
0.70881	-0.19308
0.70847	-0.1895
0.70772	-0.18548
0.70691	-0.18169
0.70648	-0.17818
0.70527	-0.17431
0.7046	-0.17057
0.70384	-0.16717
0.7028	-0.16279
0.7018	-0.15937
0.70121	-0.15585
0.6999	-0.15191
0.69934	-0.14827
0.69839	-0.14494
0.69723	-0.14075
0.69621	-0.13713
0.69496	-0.13358
0.69373	-0.12991
0.69271	-0.12605
0.69163	-0.12311
0.6904	-0.11907
0.68926	-0.1155
0.6878	-0.11197
0.6868	-0.10844
0.68531	-0.10472
0.68429	-0.10148
0.68281	-0.097823
0.68136	-0.094447
0.68002	-0.090866
0.67856	-0.087599
0.67713	-0.083873
0.67562	-0.080792
0.6741	-0.077267
0.67259	-0.073613
0.67111	-0.070324
0.66938	-0.06696
0.66769	-0.063593
0.66614	-0.060132
0.66442	-0.056972
0.66289	-0.053293
0.66125	-0.050045
0.65942	-0.047198
0.65773	-0.043529
0.65575	-0.040003
0.65402	-0.037504
0.65213	-0.034257
0.65022	-0.030901
0.64833	-0.028034
0.6465	-0.024885
0.64482	-0.021575
0.64278	-0.018762
0.64108	-0.015936
0.63925	-0.012949
0.63713	-0.010021
0.63554	-0.0073192
0.63341	-0.004427
0.63166	-0.0016127
0.62967	0.0014563
0.62757	0.0039489
0.62558	0.0070404
0.62351	0.0098418
0.62159	0.012293
0.61902	0.015431
0.61718	0.018066
0.61507	0.020954
0.61288	0.023623
0.61054	0.026462
0.60834	0.029102
0.60599	0.031807
0.60375	0.034411
0.60136	0.037359
0.59937	0.039364
0.59712	0.042193
0.59472	0.044479
0.59235	0.047161
0.59025	0.049426
0.58794	0.051925
0.58548	0.054416
0.58309	0.056586
0.58083	0.059085
0.5786	0.061266
0.57601	0.063802
0.57377	0.065744
0.57131	0.067982
0.56893	0.070177
0.56628	0.07241
0.56402	0.074498
0.56144	0.076718
0.5588	0.078786
0.55626	0.080979
0.55413	0.082737
0.55142	0.084814
0.54927	0.086807
0.54654	0.089094
0.54427	0.090795
0.54172	0.092768
0.53881	0.094884
0.53615	0.096697
0.53364	0.098676
0.53062	0.10048
0.52797	0.10252
0.52546	0.10425
0.52305	0.10575
0.52064	0.10749
0.51775	0.10943
0.51513	0.11084
0.51233	0.11239
0.51001	0.11419
0.50695	0.11565
0.50475	0.11707
0.50203	0.11881
0.49981	0.1202
0.49678	0.12173
0.49392	0.12316
0.49166	0.12409
0.48865	0.12568
0.48629	0.12697
0.48329	0.1284
0.4811	0.12946
0.4783	0.13069
0.4755	0.13188
0.4727	0.13298
0.46981	0.13425
0.46733	0.13524
0.46442	0.13644
0.46203	0.13738
0.45876	0.13887
0.45619	0.13983
0.45336	0.14081
0.45043	0.14194
0.44722	0.14308
0.44447	0.14396
0.44229	0.1445
0.43946	0.14544
0.43674	0.14614
0.43346	0.14705
0.43105	0.1478
0.42824	0.14845
0.4255	0.14911
0.42264	0.14967
0.41961	0.15061
0.4169	0.15088
0.41429	0.15154
0.41178	0.15198
0.40904	0.15263
0.40585	0.15336
0.40341	0.15373
0.40078	0.15418
0.39842	0.15442
0.39535	0.15482
0.39267	0.15526
0.39031	0.15552
0.38795	0.15599
0.38547	0.15628
0.3829	0.15643
0.37998	0.15683
0.37724	0.15709
0.3748	0.1572
0.37231	0.15739
0.36958	0.15755
0.36715	0.15767
0.3643	0.15775
0.36168	0.15791
0.35918	0.15791
0.35658	0.15804
0.35383	0.15788
0.35127	0.15796
0.3487	0.15789
0.34604	0.1578
0.34334	0.15771
0.34097	0.15758
0.338	0.15746
0.33548	0.15722
0.33277	0.15703
0.33019	0.15686
0.32772	0.15657
0.3249	0.15625
0.32216	0.1561
0.31964	0.15576
0.31729	0.15535
0.31494	0.155
0.31265	0.15461
0.31025	0.15425
0.30746	0.15374
0.30526	0.15331
0.30267	0.15276
0.30112	0.15218
0.29937	0.15177
0.2973	0.15108
0.29527	0.15049
0.29269	0.14975
0.29014	0.14898
0.28829	0.14836
0.28608	0.14769
0.28424	0.14692
0.28208	0.14609
0.28012	0.14526
0.27807	0.14452
0.27583	0.14354
0.27343	0.14272
0.27125	0.14184
0.26867	0.14072
0.26676	0.13994
0.26448	0.13895
0.26269	0.13818
0.26045	0.13717
0.2579	0.13593
0.25587	0.13498
0.25362	0.13392
0.25172	0.13286
0.24971	0.13194
0.24806	0.13099
0.24606	0.12977
0.24417	0.12874
0.24225	0.12759
0.24077	0.12667
0.2388	0.12549
0.23671	0.12419
0.23504	0.12313
0.23309	0.1219
0.23111	0.12058
0.22924	0.11933
0.22704	0.11791
0.22508	0.11649
0.22295	0.11497
0.22123	0.11364
0.21935	0.11221
0.21741	0.11065
0.21586	0.10932
0.21387	0.10777
0.21246	0.10637
0.21082	0.10478
0.20909	0.10333
0.20777	0.10185
0.20648	0.10059
0.20522	0.099307
0.20366	0.097943
0.20217	0.096312
0.20099	0.095105
0.19925	0.093212
0.1978	0.091663
0.19637	0.090008
0.19489	0.088407
0.19339	0.086654
0.19202	0.085018
0.1911	0.083765
0.18989	0.082128
0.18846	0.080284
0.18754	0.07888
0.18643	0.077422
0.18529	0.075741
0.18365	0.073776
0.18273	0.072087
0.18175	0.070582
0.18069	0.068926
0.17953	0.067015
0.17864	0.06534
0.17742	0.063412
0.1765	0.061685
0.17561	0.060046
0.17474	0.05824
0.17389	0.056479
0.1731	0.054811
0.17213	0.052818
0.17125	0.050962
0.17036	0.04903
0.16975	0.046868
0.16893	0.045514
0.16803	0.043429
0.16745	0.041597
0.1667	0.039696
0.16653	0.03829
0.16544	0.036134
0.16497	0.03416
0.16461	0.03241
0.16429	0.030873
0.16326	0.028471
0.16286	0.026732
0.1626	0.024968
0.16183	0.022752
0.16133	0.020789
0.16095	0.018833
0.16071	0.01714
0.1602	0.015103
0.15987	0.013114
0.15938	0.011126
0.1588	0.0091261
0.1589	0.0072914
0.15834	0.0052723
0.15823	0.0031633
0.15803	0.0012833
0.15767	-0.00087817
0.15739	-0.0031296
0.15714	-0.0051004
0.1571	-0.0071712
0.15707	-0.0091118
0.15684	-0.011225
0.15715	-0.012938
0.1571	-0.014831
0.15692	-0.017202
0.15725	-0.018968
0.15726	-0.021036
0.1574	-0.023243
0.15729	-0.025047
0.15767	-0.026996
0.158	-0.02917
0.15787	-0.030793
0.15791	-0.032738
0.15815	-0.034495
0.15838	-0.036921
0.1586	-0.038358
0.15898	-0.040053
0.15959	-0.042034
0.15984	-0.04349
0.16006	-0.045597
0.16027	-0.047249
0.16102	-0.049305
0.16137	-0.051161
0.16171	-0.05291
0.16237	-0.054852
0.16304	-0.056846
0.16347	-0.058295
0.16363	-0.059896
0.16467	-0.061976
0.16512	-0.063701
0.16589	-0.065484
0.16607	-0.06668
0.16664	-0.068514
0.1678	-0.070621
0.16855	-0.072264
0.16902	-0.074117
0.16987	-0.075922
0.17055	-0.077478
0.17138	-0.079238
0.17224	-0.081019
0.17307	-0.082716
0.17402	-0.084725
0.17486	-0.086246
0.17592	-0.088201
0.17676	-0.089635
0.17767	-0.091351
0.17865	-0.092977
0.1797	-0.094468
0.18069	-0.096145
0.18168	-0.097509
0.18271	-0.099117
0.18404	-0.10085
0.18465	-0.10217
0.18599	-0.10394
0.18654	-0.10573
0.1877	-0.10729
0.18879	-0.10883
0.19015	-0.11055
0.19121	-0.11181
0.19254	-0.1134
0.19382	-0.11489
0.19586	-0.1162
0.19646	-0.11767
0.19753	-0.11912
0.19875	-0.12051
0.20016	-0.12198
0.20156	-0.12359
0.2031	-0.12515
0.20422	-0.12645
0.20599	-0.12787
0.20727	-0.12912
0.20879	-0.13052
0.21012	-0.13204
0.21157	-0.13327
0.21342	-0.134
0.21448	-0.13553
0.21689	-0.13661
0.21736	-0.13773
0.219	-0.13905
0.2206	-0.14025
0.22301	-0.14135
0.22424	-0.14264
0.22584	-0.14377
0.22767	-0.14518
0.22968	-0.14647
0.23217	-0.1482
0.23409	-0.14949
0.23576	-0.15053
0.23773	-0.15174
0.23941	-0.15275
0.24126	-0.1538
0.24336	-0.15502
0.24519	-0.15599
0.24695	-0.15717
0.24856	-0.158
0.25056	-0.15899
0.25249	-0.15995
0.25414	-0.16063
0.25584	-0.16142
0.25886	-0.1622
0.26104	-0.16312
0.26268	-0.16387
0.26489	-0.16475
0.26657	-0.16624
0.26867	-0.16631
0.27041	-0.16774
0.27214	-0.16855
0.27428	-0.16912
0.27661	-0.16988
0.27895	-0.17082
0.28081	-0.17144
0.28338	-0.17217
0.28515	-0.1726
0.28755	-0.17337
0.28976	-0.17402
0.29165	-0.17441
0.29385	-0.17497
0.29612	-0.17548
0.29893	-0.17623
0.30149	-0.17687
0.30384	-0.17748
0.30634	-0.17813
0.30791	-0.17849
0.31036	-0.17897
0.31299	-0.17955
0.31503	-0.17986
0.31743	-0.18032
0.31961	-0.18066
0.32143	-0.18085
0.32327	-0.18109
0.32524	-0.18129
0.32769	-0.18162
0.33042	-0.18196
0.33288	-0.18217
0.33556	-0.18245
0.33785	-0.18261
0.33996	-0.18268
0.34245	-0.18295
0.34502	-0.18318
0.34738	-0.18326
0.3493	-0.18325
0.3519	-0.18341
0.3536	-0.18318
0.35541	-0.18306
0.35815	-0.18322
0.36084	-0.1832
0.36312	-0.18312
0.36589	-0.18305
0.36809	-0.18293
0.37075	-0.18278
0.37264	-0.18261
0.37529	-0.18245
0.37789	-0.18217
0.38015	-0.18197
0.38302	-0.18174
0.38505	-0.18148
0.38739	-0.1811
0.38978	-0.18072
0.39207	-0.18043
0.39487	-0.18004
0.39763	-0.17968
0.39987	-0.17927
0.40247	-0.17874
0.40456	-0.17838
0.40683	-0.17784
0.40998	-0.17736
0.41264	-0.17689
0.41528	-0.17627
0.41734	-0.17575
0.42035	-0.17513
0.42215	-0.17447
0.42557	-0.17385
0.42819	-0.17319
0.43062	-0.17238
0.43313	-0.17175
0.43527	-0.17102
0.43845	-0.1702
0.44121	-0.16939
0.44378	-0.16844
0.44615	-0.16765
0.44844	-0.16681
0.45149	-0.16593
0.45422	-0.16494
0.45674	-0.16404
0.45891	-0.16311
0.4615	-0.16216
0.46406	-0.16112
0.46652	-0.16015
0.46883	-0.15916
0.4711	-0.1582
0.47338	-0.1572
0.47641	-0.15585
0.47888	-0.15483
0.48177	-0.15347
0.4837	-0.15255
0.48645	-0.15105
0.48903	-0.14987
0.4915	-0.14858
0.4938	-0.14723
0.49584	-0.14595
0.4987	-0.1446
0.50092	-0.14331
0.50385	-0.14163
0.50598	-0.14038
0.50837	-0.13894
0.51104	-0.13736
0.51331	-0.13578
0.51614	-0.13408
0.51802	-0.13274
0.52068	-0.13104
0.52289	-0.12952
0.52581	-0.12765
0.52824	-0.12592
0.53007	-0.12453
0.53247	-0.1227
0.5348	-0.12099
0.53806	-0.11891
0.5397	-0.11745
0.54219	-0.11557
0.54437	-0.11375
0.54742	-0.11159
0.54928	-0.10999
0.55123	-0.10813
0.55372	-0.10634
0.55642	-0.10412
0.55885	-0.10205
0.56066	-0.10031
0.56308	-0.098284
0.56509	-0.096314
0.56776	-0.093919
0.56934	-0.092266
0.57177	-0.089956
0.57445	-0.087646
0.57687	-0.085454
0.57859	-0.083488
0.58047	-0.081472
0.58314	-0.078935
0.58518	-0.076774
0.58743	-0.074466
0.58917	-0.07228
0.59172	-0.069629
0.59393	-0.067362
0.59591	-0.064921
0.59798	-0.062751
0.60022	-0.060077
0.60237	-0.05764
0.60421	-0.055276
0.60643	-0.052695
0.60834	-0.050269
0.61048	-0.047596
0.61208	-0.045269
0.61446	-0.042481
0.61613	-0.040011
0.61813	-0.037358
0.61979	-0.035074
0.6219	-0.032187
0.62366	-0.02955
0.62555	-0.026963
0.6273	-0.024304
0.62913	-0.021691
0.63109	-0.018644
0.63267	-0.016176
0.63466	-0.013061
0.63633	-0.010434
0.63845	-0.0071286
0.63972	-0.0046987
0.64168	-0.001544
0.6433	0.0013812
0.64497	0.0044735
0.64652	0.0073006
0.64815	0.010245
0.64997	0.013721
0.65157	0.016385
0.65325	0.019862
0.65483	0.022884
0.65629	0.026016
0.65782	0.028964
0.6594	0.032195
0.66097	0.035586
0.66219	0.038415
0.66364	0.041586
0.6653	0.045124
0.66659	0.04795
0.66799	0.051247
0.6696	0.054684
0.67102	0.057972
0.67197	0.061179
0.67335	0.064632
0.67497	0.068141
0.67628	0.07167
0.67759	0.074992
0.67903	0.078933
0.68006	0.081962
0.68104	0.085557
0.68228	0.089082
0.68389	0.092996
0.68446	0.096028
0.68584	0.099903
0.68673	0.10354
0.68765	0.107
0.68852	0.1105
0.68975	0.11417
0.69031	0.11738
0.69113	0.12108
0.69198	0.12482
0.69296	0.12825
0.69362	0.13192
0.6944	0.13572
0.69528	0.13905
0.69587	0.14266
0.69644	0.1465
0.69708	0.15002
0.69798	0.15379
0.69866	0.1576
0.69896	0.16118
0.6996	0.16485
0.7005	0.16883
0.70099	0.17248
0.70133	0.17615
0.70159	0.18026
0.7023	0.18388
0.70283	0.18746
0.70341	0.19165
0.70361	0.19531
0.70411	0.19951
0.70454	0.20343
0.70479	0.20721
0.70498	0.21097
0.70541	0.21524
0.70551	0.21873
0.70573	0.22293
0.70611	0.22661
0.70628	0.23032
0.70635	0.23467
0.70659	0.23956
0.707	0.24354
0.70651	0.24716
0.70673	0.25147
0.70653	0.25496
0.7064	0.25926
0.70666	0.26295
0.70643	0.26707
0.70623	0.27078
0.70614	0.27492
0.70572	0.27851
0.70559	0.28275
0.70521	0.2868
0.70495	0.29038
0.7048	0.29468
0.7043	0.29841
0.7036	0.30237
0.70343	0.30637
0.70297	0.31034
0.70258	0.31422
0.70228	0.31873
0.70183	0.32231
0.70131	0.32635
0.70065	0.3304
0.70019	0.33393
0.69955	0.33838
0.69879	0.34261
0.69803	0.34647
0.69718	0.35055
0.69652	0.35454
0.69562	0.35845
0.69479	0.36269
0.69393	0.3665
0.69291	0.37057
0.69217	0.37443
0.69102	0.37796
0.69001	0.3822
0.68917	0.38615
0.68793	0.39
0.68708	0.39387
0.68594	0.39793
0.68473	0.40171
0.68372	0.40588
0.68265	0.40939
0.68125	0.41354
0.68013	0.41773
0.67889	0.42131
0.67755	0.42576
0.6763	0.42946
0.6751	0.43334
0.6736	0.43717
0.67246	0.44074
0.67082	0.44484
0.66931	0.44881
0.66786	0.45264
0.66655	0.4564
0.66497	0.46048
0.66331	0.46386
0.66178	0.46812
0.66007	0.47137
0.65825	0.47539
0.65649	0.47917
0.65508	0.48301
0.65334	0.48698
0.65145	0.49094
0.64977	0.49488
0.64774	0.49847
0.64557	0.50236
0.64369	0.50587
0.64176	0.51016
0.63992	0.51368
0.63808	0.51772
0.63563	0.52133
0.63373	0.52489
0.63171	0.52873
0.62987	0.53255
0.62744	0.53633
0.62524	0.54002
0.62304	0.54381
0.62085	0.5475
0.61849	0.55148
0.61636	0.55495
0.61378	0.55918
0.61155	0.56262
0.60914	0.56668
0.60633	0.57007
0.60425	0.57391
0.60159	0.57787
0.59931	0.58097
0.59651	0.58488
0.59401	0.58838
0.59164	0.59168
0.58878	0.59566
0.5866	0.59863
0.58372	0.60253
0.58118	0.60607
0.57844	0.60951
0.57582	0.61328
0.57287	0.61666
0.57038	0.62044
0.56733	0.62374
0.56422	0.62718
0.56161	0.63046
0.55861	0.63371
0.55559	0.63737
0.55277	0.6406
0.54972	0.64458
0.54644	0.64784
0.54338	0.65111
0.5401	0.65478
0.53702	0.65749
0.53383	0.66137
0.53094	0.6646
0.52775	0.66777
0.52435	0.67127
0.5211	0.67412
0.51767	0.67779
0.51449	0.68079
0.51121	0.68409
0.50799	0.68711
0.50454	0.69016
0.50116	0.69338
0.49795	0.69627
0.49427	0.6995
0.49095	0.70235
0.4874	0.70543
0.48407	0.70849
0.48039	0.71155
0.47691	0.71445
0.47316	0.71762
0.46955	0.7205
0.46595	0.72346
0.4623	0.72638
0.45903	0.72893
0.4549	0.73202
0.45108	0.73455
0.44771	0.7373
0.44394	0.73999
0.44019	0.74263
0.43649	0.74538
0.43267	0.74785
0.42886	0.75057
0.42485	0.75323
0.42131	0.75564
0.4172	0.75828
0.41351	0.76066
0.40918	0.76336
0.40513	0.7657
0.40108	0.76808
0.39672	0.7708
0.39312	0.77295
0.38857	0.77551
0.38497	0.77752
0.38079	0.77995
0.37636	0.78234
0.3721	0.78458
0.3669	0.7874
0.36344	0.78924
0.35901	0.79161
0.35513	0.79338
0.3504	0.79572
0.34638	0.79773
0.34213	0.79978
0.33784	0.80181
0.33369	0.80372
0.32874	0.80599
0.32429	0.80791
0.31942	0.80995
0.31545	0.81148
0.31136	0.81349
0.3072	0.81511
0.30272	0.81687
0.29828	0.81864
0.29368	0.82001
0.28969	0.82195
0.28533	0.82315
0.28082	0.82478
0.27669	0.82647
0.27191	0.82815
0.2677	0.82964
0.26316	0.83102
0.25874	0.8325
0.25416	0.83392
0.24958	0.83534
0.24555	0.83662
0.24077	0.83803
0.23636	0.83937
0.23185	0.84068
0.22736	0.84191
0.22273	0.84305
0.21807	0.84429
0.21359	0.84543
0.20896	0.84649
0.20419	0.84763
0.19994	0.84861
0.19505	0.84975
0.19053	0.85063
0.18588	0.85166
0.18119	0.85249
0.17646	0.85347
0.17159	0.85435
0.16697	0.85526
0.16243	0.85604
0.15774	0.85681
0.1529	0.8576
0.14843	0.85822
0.14344	0.85895
0.13899	0.85959
0.13382	0.86018
0.12929	0.86077
0.12453	0.86136
0.11947	0.86197
0.115	0.86234
0.10996	0.86291
0.10562	0.86324
0.10068	0.8637
0.095971	0.86408
0.091399	0.86441
0.086789	0.86473
0.081978	0.865
0.077354	0.86518
0.072748	0.86532
0.06775	0.86557
0.063396	0.86567
0.058159	0.86576
0.053775	0.86587
0.04876	0.86579
0.043953	0.86586
0.039454	0.8658
0.034089	0.86566
0.029635	0.86551
0.02472	0.86534
0.019868	0.86512
0.014909	0.86484
0.010264	0.86456
0.0054212	0.86428
0.00072851	0.86399
-0.0037533	0.86364
-0.0090053	0.86321
-0.013389	0.86282
-0.018478	0.86238
-0.022939	0.86186
-0.02812	0.86124
-0.03268	0.86065
-0.037419	0.8601
-0.042314	0.85954
-0.046942	0.85892
-0.051952	0.85826
-0.056469	0.85754
-0.06173	0.85684
-0.066537	0.85606
-0.071686	0.85525
-0.076417	0.85442
-0.081523	0.85345
-0.086148	0.85261
-0.09114	0.85159
-0.095989	0.85066
-0.10065	0.84957
-0.10549	0.84853
-0.11001	0.84743
-0.11501	0.8463
-0.11962	0.84511
-0.12456	0.84391
-0.12927	0.84256
-0.1342	0.8413
-0.1385	0.8401
-0.14353	0.83864
-0.14809	0.83729
-0.15224	0.83598
-0.15753	0.8344
-0.16168	0.833
-0.16681	0.83136
-0.17135	0.82982
-0.17616	0.8282
-0.18051	0.82665
-0.18523	0.82498
-0.18966	0.82345
-0.19432	0.8216
-0.19892	0.81995
-0.2031	0.8183
-0.20809	0.81632
-0.21223	0.81463
-0.21719	0.81263
-0.22145	0.81089
-0.22605	0.80888
-0.23045	0.80701
-0.23459	0.80515
-0.239	0.80314
-0.24368	0.8009
-0.24773	0.79911
-0.25218	0.79706
-0.25677	0.7948
-0.26104	0.79278
-0.26561	0.79043
-0.26988	0.78834
-0.2743	0.78614
-0.27868	0.78389
-0.28308	0.78153
-0.28744	0.77925
-0.29166	0.77697
-0.29583	0.77461
-0.2997	0.77229
-0.3041	0.76974
-0.30782	0.76741
-0.31225	0.7647
-0.31613	0.76226
-0.3205	0.75953
-0.32463	0.75702
-0.32844	0.7544
-0.33276	0.75154
-0.33649	0.74911
-0.34088	0.74613
-0.34448	0.7435
-0.34877	0.74072
-0.35266	0.73779
-0.35663	0.73505
-0.36057	0.73219
-0.36436	0.72906
-0.36854	0.72611
-0.37236	0.72311
-0.37605	0.7201
-0.37972	0.71723
-0.38348	0.71416
-0.38724	0.71118
-0.39092	0.70812
-0.39446	0.70514
-0.39831	0.70195
-0.40178	0.69907
-0.40539	0.69583
-0.40889	0.69269
-0.41255	0.68942
-0.41596	0.68639
-0.41923	0.68338
-0.42284	0.67988
-0.42626	0.67678
-0.42956	0.67359
-0.43311	0.67016
-0.43647	0.66687
-0.43995	0.66341
-0.44329	0.66004
-0.44647	0.65668
-0.44987	0.65308
-0.45299	0.64978
-0.45646	0.64604
-0.45971	0.64276
-0.46262	0.63923
-0.46609	0.63529
-0.469	0.63201
-0.47228	0.62822
-0.47528	0.62491
-0.47827	0.62147
-0.48111	0.61771
-0.48398	0.61417
-0.48689	0.61066
-0.48982	0.60707
-0.4927	0.60334
-0.49543	0.59966
-0.49841	0.59579
-0.50121	0.59223
-0.50425	0.58789
-0.50657	0.58463
-0.50948	0.58051
-0.51228	0.57669
-0.51461	0.57324
-0.51746	0.56904
-0.51988	0.56549
-0.52258	0.56143
-0.52496	0.55774
-0.52757	0.5537
-0.53008	0.5499
-0.5323	0.54606
-0.53471	0.54213
-0.53711	0.53829
-0.53943	0.53426
-0.54157	0.53046
-0.54389	0.5265
-0.54617	0.52245
-0.54833	0.51852
-0.55055	0.51451
-0.55247	0.51067
-0.55448	0.50678
-0.55671	0.50254
-0.55863	0.4988
-0.56053	0.49482
-0.56249	0.49078
-0.56444	0.4868
-0.56634	0.48257
-0.56815	0.47877
-0.57012	0.47449
-0.57169	0.47071
-0.57361	0.46647
-0.57536	0.46239
-0.5771	0.45824
-0.57893	0.4539
-0.58045	0.45008
-0.582	0.44595
-0.58368	0.44181
-0.58513	0.43776
-0.58675	0.4333
-0.58838	0.42914
-0.59002	0.42463
-0.59116	0.42069
-0.5925	0.41674
-0.5941	0.41195
-0.5953	0.40818
-0.5968	0.40373
-0.59808	0.39922
-0.59927	0.39504
-0.60087	0.38965
-0.6019	0.38578
-0.60319	0.38114
-0.60433	0.37715
-0.60544	0.37254
-0.60654	0.36824
-0.60746	0.36421
-0.60845	0.35964
-0.60941	0.35564
-0.61034	0.35114
-0.61119	0.34695
-0.61192	0.34276
-0.61282	0.33817
-0.61357	0.33385
-0.61423	0.32965
-0.61506	0.32512
-0.61578	0.32105
-0.6164	0.31658
-0.61711	0.31206
-0.61758	0.30797
-0.61825	0.3033
-0.61858	0.29939
-0.61914	0.29492
-0.61972	0.29041
-0.62002	0.28624
-0.62039	0.28197
-0.62076	0.27752
-0.62092	0.27339
-0.62132	0.26884
-0.62157	0.26467
-0.62194	0.26018
-0.6224	0.25519
-0.62226	0.25151
-0.62236	0.24673
-0.62247	0.2426
-0.62257	0.23803
-0.62264	0.23346
-0.62259	0.22943
-0.62254	0.22478
-0.6225	0.22086
-0.62245	0.21621
-0.62238	0.21231
-0.6222	0.20803
-0.62206	0.20381
-0.62182	0.19968
-0.62154	0.19567
-0.62131	0.19111
-0.62087	0.18757
-0.62053	0.18315
-0.62013	0.1789
-0.61974	0.17519
-0.61923	0.1707
-0.61881	0.16657
-0.61829	0.16277
-0.61767	0.1585
-0.61717	0.15441
-0.61649	0.15023
-0.61588	0.14595
-0.61517	0.14191
-0.61451	0.13798
-0.61366	0.13341
-0.61285	0.12989
-0.61207	0.12552
-0.61135	0.12147
-0.61042	0.11776
-0.60946	0.11361
-0.6086	0.10965
-0.60764	0.10583
-0.60669	0.10174
-0.60581	0.098076
-0.60477	0.094189
-0.60373	0.090146
-0.60272	0.08633
-0.60153	0.082392
-0.60035	0.078253
-0.59917	0.074594
-0.59801	0.070516
-0.59711	0.066485
-0.59544	0.062817
-0.59454	0.058429
-0.59276	0.05498
-0.59196	0.051147
-0.59051	0.047342
-0.58906	0.043582
-0.58777	0.04018
-0.58629	0.036164
-0.58476	0.032659
-0.58327	0.028911
-0.5816	0.025382
-0.57997	0.021739
-0.57858	0.01838
-0.57673	0.014555
-0.57524	0.011302
-0.57364	0.0078715
-0.57175	0.0042452
-0.57008	0.00089478
-0.56831	-0.0025212
-0.56659	-0.0060378
-0.56474	-0.0094701
-0.56302	-0.012678
-0.56108	-0.01619
-0.55949	-0.019188
-0.55753	-0.022578
-0.55575	-0.025718
-0.55379	-0.029122
-0.55185	-0.032171
-0.54975	-0.035679
-0.54796	-0.038763
-0.54594	-0.041947
-0.544	-0.04476
-0.54194	-0.048119
-0.53993	-0.05074
-0.53773	-0.053619
-0.53558	-0.056928
-0.53372	-0.059558
-0.53162	-0.062584
-0.52962	-0.065557
-0.52727	-0.068501
-0.52515	-0.071232
-0.52291	-0.074308
-0.52056	-0.077113
-0.51848	-0.079802
-0.51625	-0.08276
-0.51376	-0.085457
-0.5116	-0.088167
-0.50909	-0.090926
-0.50693	-0.093693
-0.50437	-0.096488
-0.50208	-0.098925
-0.49962	-0.1017
-0.49701	-0.10454
-0.49456	-0.10705
-0.49205	-0.10969
-0.4892	-0.11245
-0.48711	-0.11454
-0.48424	-0.11742
-0.48189	-0.11963
-0.47919	-0.1222
-0.47673	-0.12437
-0.47391	-0.12673
-0.47138	-0.129
-0.46885	-0.13115
-0.46642	-0.13334
-0.46412	-0.13566
-0.46209	-0.13778
-0.4595	-0.13974
-0.45692	-0.14198
-0.45422	-0.14418
-0.45172	-0.14608
-0.44902	-0.14822
-0.44613	-0.15037
-0.44344	-0.15248
-0.44083	-0.15434
-0.43818	-0.15621
-0.43537	-0.15828
-0.4327	-0.16014
-0.42975	-0.16202
-0.42709	-0.16392
-0.424	-0.16593
-0.42153	-0.16754
-0.41867	-0.16932
-0.41594	-0.17115
-0.41298	-0.17282
-0.41014	-0.17451
-0.4065	-0.17612
-0.40361	-0.17773
-0.40054	-0.17944
-0.39797	-0.18087
-0.39465	-0.18259
-0.39206	-0.1843
-0.3889	-0.18582
-0.38627	-0.18707
-0.38298	-0.18879
-0.38009	-0.19019
-0.37712	-0.19168
-0.37425	-0.19308
-0.37125	-0.1945
-0.36877	-0.19553
-0.36592	-0.19675
-0.36277	-0.19794
-0.35996	-0.19911
-0.35673	-0.20039
-0.35416	-0.20145
-0.35095	-0.20253
-0.34808	-0.20362
-0.3457	-0.20506
-0.34242	-0.20558
-0.33971	-0.20699
-0.33654	-0.2078
-0.33323	-0.2088
-0.32989	-0.20984
-0.32736	-0.21046
-0.32413	-0.21126
-0.32063	-0.21228
-0.31745	-0.21315
-0.31469	-0.21369
-0.31205	-0.21434
-0.30907	-0.21502
-0.30616	-0.21562
-0.3034	-0.21619
-0.3005	-0.21681
-0.29756	-0.21727
-0.29451	-0.2179
-0.29147	-0.21839
-0.28854	-0.21892
-0.28563	-0.21944
-0.28268	-0.21985
-0.27964	-0.22027
-0.27698	-0.22062
-0.27413	-0.22097
-0.27102	-0.22134
-0.26797	-0.22187
-0.26515	-0.22203
-0.26247	-0.22212
-0.25949	-0.22245
-0.25661	-0.22253
-0.25387	-0.2228
-0.25089	-0.22277
-0.24806	-0.22289
-0.24513	-0.22287
-0.24198	-0.22297
-0.23902	-0.22298
-0.23622	-0.22293
-0.23341	-0.22288
-0.2307	-0.2228
-0.2278	-0.2227
-0.22504	-0.22249
-0.2219	-0.22239
-0.21923	-0.22217
-0.21638	-0.22194
-0.2135	-0.22165
-0.21053	-0.22143
-0.20797	-0.22109
-0.20533	-0.22078
-0.20236	-0.2204
-0.19967	-0.21998
-0.19676	-0.21965
-0.19416	-0.21918
-0.19147	-0.21868
-0.18906	-0.21831
-0.18645	-0.2178
-0.18349	-0.21713
-0.18097	-0.21669
-0.17813	-0.21611
-0.17588	-0.21543
-0.17299	-0.21471
-0.17037	-0.2141
-0.16762	-0.21338
-0.16505	-0.21253
-0.16264	-0.21195
-0.15997	-0.21113
-0.15749	-0.21023
-0.15469	-0.20941
-0.15203	-0.20853
-0.14948	-0.20759
-0.14718	-0.20667
-0.14466	-0.20579
-0.1419	-0.20474
-0.13955	-0.2037
-0.13664	-0.20263
-0.13467	-0.20164
-0.1322	-0.20045
-0.12996	-0.19948
-0.12728	-0.19834
-0.12496	-0.19711
-0.12237	-0.19591
-0.12012	-0.19487
-0.11807	-0.19364
-0.11563	-0.19243
-0.11301	-0.19105
-0.11072	-0.18981
-0.10824	-0.18844
-0.10621	-0.18719
-0.10421	-0.18603
-0.10189	-0.18461
-0.099694	-0.18311
-0.097198	-0.18162
-0.095011	-0.18026
-0.093001	-0.17885
-0.090911	-0.17742
-0.088923	-0.17603
-0.086516	-0.1743
-0.084444	-0.17277
-0.082671	-0.1714
-0.080897	-0.17001
-0.07911	-0.16843
-0.077551	-0.16705
-0.075524	-0.16545
-0.073884	-0.16389
-0.072023	-0.16225
-0.070008	-0.16037
-0.068202	-0.15867
-0.066315	-0.1568
-0.064726	-0.15536
-0.062748	-0.15346
-0.060912	-0.15172
-0.058999	-0.14989
-0.057146	-0.14797
-0.055559	-0.14623
-0.05392	-0.14456
-0.05275	-0.14303
-0.051124	-0.14122
-0.049469	-0.13944
-0.04781	-0.13736
-0.0461	-0.1355
-0.044797	-0.1336
-0.043302	-0.13183
-0.042508	-0.13027
-0.041161	-0.12862
-0.040036	-0.12674
-0.038579	-0.12472
-0.037049	-0.12264
-0.035689	-0.12062
-0.034604	-0.1189
-0.033144	-0.11676
-0.032231	-0.11505
-0.030423	-0.11282
-0.029613	-0.11121
-0.028665	-0.10929
-0.027171	-0.10686
-0.026448	-0.10532
-0.025339	-0.10306
-0.024323	-0.10104
-0.023453	-0.099124
-0.022555	-0.097076
-0.02161	-0.09507
-0.020802	-0.093191
-0.019859	-0.091016
-0.019091	-0.0889
-0.018165	-0.086714
-0.017476	-0.084885
-0.016723	-0.08263
-0.015877	-0.080465
-0.015212	-0.078408
-0.01443	-0.076157
-0.013749	-0.074308
-0.013236	-0.072141
-0.012672	-0.070102
-0.012015	-0.067921
-0.011358	-0.065637
-0.010841	-0.063726
-0.010281	-0.061386
-0.0098395	-0.059358
-0.0094207	-0.057342
-0.009046	-0.055357
-0.0083983	-0.053009
-0.0080996	-0.050979
-0.0077578	-0.048815
-0.0074105	-0.046736
-0.0070892	-0.044591
-0.0069129	-0.042574
-0.0065249	-0.040633
-0.0060292	-0.038359
-0.0059624	-0.036697
-0.0061466	-0.034512
-0.0060631	-0.032517
-0.0059584	-0.030348
-0.0059103	-0.028211
-0.0059477	-0.026128
-0.0058228	-0.023879
-0.0059898	-0.021673
-0.0060551	-0.019724
-0.0061702	-0.017611
-0.0062844	-0.015507
-0.0064345	-0.013368
-0.0065008	-0.011158
-0.0067493	-0.0091022
-0.0068741	-0.0065939


==> A1_TROCH_ED_2.txt <==
-0.16	0
-0.16004	0.0037476
-0.1602	0.0074932
-0.16047	0.011235
-0.16085	0.014969
-0.16135	0.018695
-0.16196	0.022409
-0.16267	0.02611
-0.1635	0.029795
-0.16444	0.033461
-0.16549	0.037106
-0.16666	0.040728
-0.16793	0.044325
-0.16931	0.047894
-0.1708	0.051433
-0.1724	0.054939
-0.1741	0.058411
-0.17591	0.061846
-0.17783	0.065242
-0.17985	0.068596
-0.18198	0.071907
-0.18421	0.075171
-0.18655	0.078388
-0.18898	0.081554
-0.19152	0.084668
-0.19416	0.087728
-0.19689	0.09073
-0.19973	0.093674
-0.20265	0.096557
-0.20568	0.099377
-0.2088	0.10213
-0.21201	0.10482
-0.21531	0.10744
-0.2187	0.10999
-0.22218	0.11246
-0.22575	0.11486
-0.2294	0.11719
-0.23314	0.11943
-0.23696	0.1216
-0.24086	0.12368
-0.24484	0.12568
-0.2489	0.12759
-0.25304	0.12942
-0.25725	0.13116
-0.26153	0.1328
-0.26588	0.13436
-0.2703	0.13582
-0.27479	0.13718
-0.27934	0.13845
-0.28396	0.13962
-0.28864	0.14069
-0.29338	0.14166
-0.29817	0.14253
-0.30302	0.14329
-0.30793	0.14395
-0.31288	0.1445
-0.31789	0.14495
-0.32294	0.14528
-0.32804	0.14551
-0.33318	0.14562
-0.33836	0.14563
-0.34358	0.14552
-0.34884	0.14529
-0.35413	0.14495
-0.35945	0.1445
-0.3648	0.14393
-0.37018	0.14324
-0.37558	0.14244
-0.38101	0.14151
-0.38645	0.14047
-0.39192	0.13931
-0.3974	0.13802
-0.40289	0.13662
-0.4084	0.13509
-0.41391	0.13345
-0.41943	0.13168
-0.42495	0.12978
-0.43047	0.12777
-0.43599	0.12563
-0.44151	0.12337
-0.44702	0.12099
-0.45253	0.11848
-0.45802	0.11585
-0.4635	0.11309
-0.46896	0.11021
-0.47441	0.10721
-0.47983	0.10408
-0.48523	0.10084
-0.49061	0.097464
-0.49595	0.09397
-0.50127	0.090353
-0.50655	0.086615
-0.5118	0.082755
-0.51701	0.078775
-0.52218	0.074673
-0.52731	0.070452
-0.53239	0.066111
-0.53742	0.061652
-0.54241	0.057074
-0.54734	0.052379
-0.55222	0.047568
-0.55704	0.042641
-0.56181	0.037599
-0.56651	0.032443
-0.57114	0.027175
-0.57572	0.021794
-0.58022	0.016302
-0.58465	0.010701
-0.58901	0.0049904
-0.5933	-0.00082741
-0.59751	-0.0067515
-0.60163	-0.012781
-0.60568	-0.018914
-0.60965	-0.025149
-0.61352	-0.031485
-0.61732	-0.037922
-0.62102	-0.044456
-0.62463	-0.051087
-0.62814	-0.057813
-0.63156	-0.064632
-0.63489	-0.071544
-0.63811	-0.078546
-0.64123	-0.085637
-0.64425	-0.092814
-0.64717	-0.10008
-0.64998	-0.10742
-0.65268	-0.11485
-0.65527	-0.12236
-0.65775	-0.12994
-0.66011	-0.1376
-0.66236	-0.14534
-0.66449	-0.15315
-0.66651	-0.16102
-0.66841	-0.16897
-0.67018	-0.17698
-0.67183	-0.18505
-0.67336	-0.19319
-0.67477	-0.20138
-0.67604	-0.20963
-0.67719	-0.21794
-0.67822	-0.2263
-0.67911	-0.23471
-0.67987	-0.24317
-0.68049	-0.25168
-0.68099	-0.26023
-0.68135	-0.26882
-0.68157	-0.27744
-0.68166	-0.28611
-0.68161	-0.29481
-0.68143	-0.30354
-0.6811	-0.3123
-0.68064	-0.32109
-0.68003	-0.3299
-0.67929	-0.33873
-0.6784	-0.34759
-0.67737	-0.35646
-0.6762	-0.36534
-0.67488	-0.37424
-0.67343	-0.38315
-0.67183	-0.39206
-0.67008	-0.40098
-0.66819	-0.40989
-0.66616	-0.41881
-0.66398	-0.42773
-0.66165	-0.43663
-0.65918	-0.44553
-0.65657	-0.45442
-0.65381	-0.4633
-0.65091	-0.47216
-0.64786	-0.481
-0.64466	-0.48981
-0.64133	-0.49861
-0.63784	-0.50738
-0.63422	-0.51611
-0.63045	-0.52482
-0.62653	-0.53349
-0.62248	-0.54213
-0.61828	-0.55072
-0.61394	-0.55928
-0.60945	-0.56778
-0.60483	-0.57625
-0.60007	-0.58466
-0.59517	-0.59302
-0.59012	-0.60132
-0.58495	-0.60957
-0.57963	-0.61776
-0.57418	-0.62589
-0.56859	-0.63395
-0.56287	-0.64194
-0.55702	-0.64987
-0.55103	-0.65772
-0.54492	-0.6655
-0.53867	-0.67321
-0.5323	-0.68083
-0.52579	-0.68838
-0.51917	-0.69584
-0.51241	-0.70321
-0.50554	-0.7105
-0.49854	-0.71769
-0.49142	-0.7248
-0.48418	-0.73181
-0.47683	-0.73872
-0.46936	-0.74554
-0.46178	-0.75225
-0.45408	-0.75887
-0.44627	-0.76537
-0.43835	-0.77177
-0.43033	-0.77807
-0.4222	-0.78425
-0.41397	-0.79032
-0.40563	-0.79627
-0.3972	-0.80211
-0.38866	-0.80783
-0.38004	-0.81343
-0.37131	-0.81891
-0.3625	-0.82426
-0.35359	-0.82949
-0.3446	-0.8346
-0.33552	-0.83957
-0.32636	-0.84442
-0.31712	-0.84914
-0.30779	-0.85372
-0.29839	-0.85817
-0.28892	-0.86248
-0.27937	-0.86666
-0.26976	-0.8707
-0.26007	-0.8746
-0.25032	-0.87836
-0.24051	-0.88198
-0.23064	-0.88546
-0.2207	-0.88879
-0.21072	-0.89197
-0.20068	-0.89502
-0.19059	-0.89791
-0.18045	-0.90066
-0.17026	-0.90326
-0.16003	-0.90571
-0.14976	-0.90801
-0.13946	-0.91016
-0.12911	-0.91215
-0.11874	-0.914
-0.10833	-0.91569
-0.097896	-0.91723
-0.087437	-0.91862
-0.076955	-0.91985
-0.066453	-0.92092
-0.055933	-0.92185
-0.045399	-0.92261
-0.034853	-0.92323
-0.024298	-0.92368
-0.013736	-0.92398
-0.0031696	-0.92413
0.0073979	-0.92412
0.017964	-0.92395
0.028527	-0.92363
0.039082	-0.92315
0.049629	-0.92251
0.060164	-0.92172
0.070684	-0.92078
0.081187	-0.91968
0.09167	-0.91843
0.10213	-0.91702
0.11257	-0.91545
0.12297	-0.91374
0.13335	-0.91187
0.1437	-0.90985
0.15401	-0.90768
0.16428	-0.90535
0.17451	-0.90288
0.1847	-0.90026
0.19484	-0.89749
0.20493	-0.89457
0.21497	-0.8915
0.22496	-0.88829
0.2349	-0.88493
0.24477	-0.88143
0.25459	-0.87778
0.26434	-0.874
0.27403	-0.87007
0.28365	-0.86601
0.2932	-0.8618
0.30268	-0.85746
0.31208	-0.85298
0.3214	-0.84837
0.33065	-0.84363
0.33981	-0.83875
0.3489	-0.83375
0.35789	-0.82861
0.3668	-0.82335
0.37562	-0.81797
0.38434	-0.81246
0.39297	-0.80683
0.40151	-0.80108
0.40994	-0.79521
0.41828	-0.78922
0.42651	-0.78312
0.43465	-0.77691
0.44267	-0.77058
0.45059	-0.76415
0.4584	-0.75761
0.46609	-0.75096
0.47368	-0.74421
0.48115	-0.73736
0.4885	-0.73041
0.49574	-0.72336
0.50285	-0.71622
0.50985	-0.70899
0.51672	-0.70167
0.52347	-0.69425
0.5301	-0.68675
0.5366	-0.67917
0.54297	-0.67151
0.54921	-0.66377
0.55532	-0.65595
0.5613	-0.64805
0.56715	-0.64009
0.57287	-0.63205
0.57845	-0.62395
0.58389	-0.61578
0.5892	-0.60755
0.59437	-0.59926
0.5994	-0.59091
0.6043	-0.58251
0.60905	-0.57406
0.61366	-0.56555
0.61813	-0.557
0.62246	-0.5484
0.62665	-0.53976
0.63069	-0.53108
0.63459	-0.52237
0.63835	-0.51361
0.64196	-0.50483
0.64543	-0.49602
0.64875	-0.48718
0.65192	-0.47831
0.65495	-0.46943
0.65784	-0.46052
0.66058	-0.4516
0.66317	-0.44267
0.66562	-0.43372
0.66792	-0.42477
0.67008	-0.41581
0.67209	-0.40684
0.67395	-0.39788
0.67567	-0.38891
0.67725	-0.37995
0.67868	-0.371
0.67996	-0.36206
0.6811	-0.35312
0.6821	-0.34421
0.68296	-0.33531
0.68367	-0.32643
0.68424	-0.31757
0.68467	-0.30873
0.68496	-0.29993
0.68512	-0.29115
0.68513	-0.2824
0.685	-0.27369
0.68474	-0.26502
0.68434	-0.25638
0.6838	-0.24779
0.68313	-0.23924
0.68233	-0.23074
0.68139	-0.22228
0.68033	-0.21388
0.67913	-0.20553
0.67781	-0.19723
0.67636	-0.189
0.67478	-0.18082
0.67308	-0.1727
0.67125	-0.16465
0.6693	-0.15667
0.66723	-0.14875
0.66505	-0.14091
0.66274	-0.13313
0.66032	-0.12544
0.65779	-0.11781
0.65514	-0.11027
0.65238	-0.10281
0.64951	-0.095426
0.64654	-0.088129
0.64345	-0.080918
0.64027	-0.073795
0.63698	-0.066762
0.63359	-0.059819
0.63011	-0.05297
0.62653	-0.046215
0.62285	-0.039556
0.61908	-0.032995
0.61522	-0.026532
0.61127	-0.020171
0.60724	-0.013911
0.60312	-0.0077555
0.59892	-0.0017044
0.59464	0.0042406
0.59028	0.010078
0.58585	0.015807
0.58134	0.021426
0.57676	0.026934
0.57211	0.03233
0.5674	0.037612
0.56262	0.042781
0.55778	0.047834
0.55288	0.052771
0.54792	0.057591
0.54291	0.062293
0.53784	0.066876
0.53273	0.071341
0.52756	0.075685
0.52235	0.079908
0.5171	0.084009
0.51181	0.087989
0.50648	0.091847
0.50111	0.095581
0.49571	0.099192
0.49028	0.10268
0.48482	0.10604
0.47933	0.10928
0.47383	0.11239
0.4683	0.11538
0.46275	0.11825
0.45718	0.12099
0.45161	0.1236
0.44602	0.12609
0.44042	0.12845
0.43482	0.13069
0.42921	0.13281
0.4236	0.1348
0.41799	0.13666
0.41239	0.1384
0.40679	0.14002
0.4012	0.14151
0.39562	0.14288
0.39006	0.14413
0.38451	0.14525
0.37898	0.14626
0.37347	0.14714
0.36798	0.1479
0.36252	0.14855
0.35709	0.14907
0.35169	0.14948
0.34631	0.14977
0.34098	0.14994
0.33568	0.15
0.33042	0.14994
0.3252	0.14977
0.32002	0.14948
0.31489	0.14909
0.30981	0.14858
0.30478	0.14797
0.2998	0.14725
0.29487	0.14642
0.29001	0.14548
0.28519	0.14444
0.28045	0.1433
0.27576	0.14206
0.27113	0.14072
0.26658	0.13928
0.26209	0.13774
0.25767	0.13611
0.25333	0.13438
0.24905	0.13256
0.24486	0.13065
0.24074	0.12865
0.2367	0.12657
0.23274	0.1244
0.22886	0.12214
0.22507	0.11981
0.22136	0.11739
0.21774	0.1149
0.21421	0.11233
0.21077	0.10969
0.20742	0.10697
0.20416	0.10418
0.201	0.10133
0.19793	0.098408
0.19496	0.095423
0.19209	0.092377
0.18932	0.08927
0.18665	0.086106
0.18408	0.082886
0.18161	0.079612
0.17925	0.076287
0.17699	0.072914
0.17483	0.069493
0.17279	0.066028
0.17085	0.06252
0.16901	0.058973
0.16729	0.055388
0.16568	0.051767
0.16417	0.048113
0.16278	0.044429
0.1615	0.040716
0.16033	0.036977
0.15928	0.033215
0.15833	0.029431
0.1575	0.025628
0.15679	0.021809
0.15618	0.017976
0.1557	0.01413
0.15532	0.010276
0.15506	0.0064147
0.15492	0.0025489
0.15489	-0.001319
0.15497	-0.0051865
0.15517	-0.0090513
0.15549	-0.012911
0.15592	-0.016763
0.15646	-0.020605
0.15712	-0.024435
0.15789	-0.028249
0.15878	-0.032047
0.15978	-0.035825
0.16089	-0.039581
0.16211	-0.043312
0.16345	-0.047017
0.1649	-0.050693
0.16645	-0.054337
0.16812	-0.057948
0.1699	-0.061522
0.17179	-0.065058
0.17378	-0.068554
0.17589	-0.072006
0.17809	-0.075413
0.18041	-0.078772
0.18283	-0.082082
0.18535	-0.08534
0.18798	-0.088544
0.1907	-0.091691
0.19353	-0.09478
0.19645	-0.097808
0.19948	-0.10077
0.2026	-0.10367
0.20581	-0.10651
0.20912	-0.10927
0.21253	-0.11197
0.21602	-0.11459
0.21961	-0.11713
0.22328	-0.1196
0.22704	-0.12199
0.23089	-0.1243
0.23481	-0.12653
0.23883	-0.12867
0.24292	-0.13073
0.24709	-0.1327
0.25134	-0.13458
0.25566	-0.13637
0.26006	-0.13806
0.26453	-0.13966
0.26907	-0.14117
0.27367	-0.14258
0.27835	-0.14388
0.28308	-0.14509
0.28788	-0.1462
0.29274	-0.1472
0.29766	-0.1481
0.30263	-0.14889
0.30766	-0.14957
0.31274	-0.15014
0.31787	-0.15061
0.32305	-0.15096
0.32827	-0.1512
0.33354	-0.15133
0.33884	-0.15135
0.34419	-0.15125
0.34957	-0.15103
0.35499	-0.15069
0.36043	-0.15024
0.36591	-0.14967
0.37142	-0.14898
0.37695	-0.14816
0.3825	-0.14723
0.38807	-0.14618
0.39366	-0.145
0.39927	-0.1437
0.40488	-0.14228
0.41051	-0.14073
0.41615	-0.13906
0.42179	-0.13726
0.42744	-0.13534
0.43308	-0.13329
0.43873	-0.13112
0.44437	-0.12882
0.45	-0.1264
0.45562	-0.12385
0.46124	-0.12118
0.46683	-0.11838
0.47241	-0.11545
0.47798	-0.1124
0.48352	-0.10922
0.48903	-0.10592
0.49452	-0.10249
0.49998	-0.098933
0.50541	-0.095255
0.5108	-0.091453
0.51616	-0.087528
0.52148	-0.083478
0.52676	-0.079307
0.53199	-0.075013
0.53718	-0.070598
0.54232	-0.066062
0.5474	-0.061405
0.55244	-0.05663
0.55741	-0.051736
0.56233	-0.046724
0.56719	-0.041596
0.57199	-0.036351
0.57671	-0.030992
0.58138	-0.025519
0.58597	-0.019933
0.59049	-0.014236
0.59493	-0.0084282
0.5993	-0.0025112
0.60359	0.0035138
0.6078	0.0096456
0.61193	0.015883
0.61597	0.022224
0.61992	0.028668
0.62378	0.035212
0.62755	0.041857
0.63123	0.048599
0.63481	0.055438
0.6383	0.062372
0.64168	0.0694
0.64496	0.076519
0.64814	0.083727
0.65122	0.091024
0.65419	0.098407
0.65704	0.10587
0.65979	0.11342
0.66243	0.12106
0.66495	0.12876
0.66735	0.13655
0.66964	0.14441
0.67181	0.15235
0.67386	0.16035
0.67579	0.16842
0.67759	0.17656
0.67927	0.18477
0.68083	0.19303
0.68225	0.20136
0.68355	0.20974
0.68471	0.21818
0.68575	0.22668
0.68665	0.23522
0.68742	0.24381
0.68805	0.25245
0.68855	0.26113
0.68891	0.26986
0.68914	0.27862
0.68922	0.28742
0.68917	0.29625
0.68897	0.30512
0.68864	0.31401
0.68816	0.32293
0.68754	0.33188
0.68677	0.34085
0.68586	0.34983
0.68481	0.35884
0.68361	0.36786
0.68227	0.37688
0.68078	0.38592
0.67915	0.39497
0.67736	0.40401
0.67543	0.41306
0.67336	0.42211
0.67114	0.43115
0.66877	0.44019
0.66625	0.44922
0.66358	0.45823
0.66077	0.46723
0.65781	0.47622
0.6547	0.48518
0.65145	0.49412
0.64805	0.50304
0.6445	0.51193
0.64081	0.52078
0.63696	0.52961
0.63298	0.5384
0.62885	0.54715
0.62457	0.55586
0.62015	0.56453
0.61559	0.57315
0.61088	0.58172
0.60604	0.59024
0.60105	0.59871
0.59592	0.60712
0.59065	0.61547
0.58524	0.62376
0.57969	0.63199
0.57401	0.64015
0.56819	0.64824
0.56223	0.65627
0.55614	0.66421
0.54992	0.67209
0.54357	0.67988
0.53709	0.68759
0.53048	0.69522
0.52374	0.70277
0.51687	0.71023
0.50988	0.7176
0.50277	0.72487
0.49553	0.73205
0.48817	0.73914
0.4807	0.74612
0.47311	0.75301
0.4654	0.75979
0.45758	0.76647
0.44964	0.77304
0.4416	0.7795
0.43345	0.78585
0.42519	0.79209
0.41682	0.79821
0.40836	0.80422
0.39979	0.81011
0.39112	0.81588
0.38236	0.82152
0.3735	0.82704
0.36455	0.83244
0.35551	0.83771
0.34637	0.84284
0.33716	0.84785
0.32786	0.85273
0.31847	0.85747
0.30901	0.86208
0.29947	0.86655
0.28985	0.87089
0.28016	0.87508
0.2704	0.87914
0.26058	0.88305
0.25068	0.88682
0.24073	0.89044
0.23071	0.89392
0.22064	0.89726
0.21051	0.90045
0.20032	0.90348
0.19009	0.90637
0.1798	0.90911
0.16947	0.9117
0.1591	0.91413
0.14869	0.91642
0.13824	0.91855
0.12775	0.92052
0.11723	0.92234
0.10669	0.92401
0.09611	0.92552
0.085509	0.92687
0.074886	0.92807
0.064244	0.92911
0.053586	0.92999
0.042913	0.93072
0.032229	0.93129
0.021536	0.9317
0.010838	0.93195
0.00013628	0.93204
-0.010566	0.93197
-0.021266	0.93175
-0.031961	0.93137
-0.042649	0.93083
-0.053326	0.93013
-0.06399	0.92927
-0.074638	0.92826
-0.085269	0.92709
-0.095878	0.92576
-0.10646	0.92428
-0.11702	0.92263
-0.12755	0.92084
-0.13805	0.91889
-0.14851	0.91678
-0.15894	0.91452
-0.16933	0.91211
-0.17967	0.90955
-0.18997	0.90683
-0.20023	0.90397
-0.21043	0.90095
-0.22058	0.89778
-0.23067	0.89447
-0.24071	0.89101
-0.25069	0.8874
-0.26061	0.88365
-0.27046	0.87976
-0.28024	0.87572
-0.28996	0.87154
-0.2996	0.86723
-0.30916	0.86277
-0.31865	0.85818
-0.32807	0.85345
-0.3374	0.84858
-0.34664	0.84359
-0.3558	0.83846
-0.36488	0.8332
-0.37386	0.82781
-0.38275	0.8223
-0.39155	0.81666
-0.40025	0.8109
-0.40885	0.80502
-0.41735	0.79902
-0.42575	0.7929
-0.43404	0.78667
-0.44223	0.78032
-0.45031	0.77386
-0.45828	0.76729
-0.46613	0.76061
-0.47388	0.75382
-0.48151	0.74693
-0.48902	0.73994
-0.49641	0.73285
-0.50368	0.72566
-0.51084	0.71838
-0.51786	0.711
-0.52477	0.70354
-0.53154	0.69598
-0.53819	0.68834
-0.54471	0.68061
-0.5511	0.6728
-0.55736	0.66491
-0.56349	0.65695
-0.56948	0.64891
-0.57533	0.6408
-0.58106	0.63262
-0.58664	0.62437
-0.59208	0.61605
-0.59739	0.60768
-0.60255	0.59924
-0.60758	0.59075
-0.61246	0.5822
-0.6172	0.5736
-0.6218	0.56495
-0.62625	0.55625
-0.63056	0.54751
-0.63473	0.53873
-0.63874	0.5299
-0.64262	0.52104
-0.64634	0.51215
-0.64992	0.50323
-0.65335	0.49427
-0.65663	0.48529
-0.65977	0.47629
-0.66276	0.46726
-0.66559	0.45822
-0.66829	0.44916
-0.67083	0.44009
-0.67322	0.43101
-0.67547	0.42192
-0.67757	0.41283
-0.67952	0.40373
-0.68132	0.39464
-0.68297	0.38554
-0.68448	0.37645
-0.68584	0.36737
-0.68706	0.35831
-0.68812	0.34925
-0.68905	0.34021
-0.68982	0.33119
-0.69046	0.32219
-0.69095	0.31321
-0.69129	0.30426
-0.6915	0.29534
-0.69156	0.28645
-0.69148	0.27759
-0.69126	0.26877
-0.6909	0.25999
-0.6904	0.25125
-0.68977	0.24255
-0.689	0.2339
-0.6881	0.22529
-0.68706	0.21674
-0.68589	0.20824
-0.68458	0.19979
-0.68315	0.19141
-0.68159	0.18308
-0.6799	0.17481
-0.67808	0.16661
-0.67614	0.15847
-0.67408	0.15041
-0.67189	0.14241
-0.66958	0.13449
-0.66716	0.12664
-0.66462	0.11887
-0.66196	0.11117
-0.65919	0.10356
-0.6563	0.096032
-0.65331	0.088587
-0.65021	0.081229
-0.647	0.073958
-0.64368	0.066778
-0.64026	0.05969
-0.63674	0.052696
-0.63313	0.045797
-0.62941	0.038995
-0.6256	0.032291
-0.6217	0.025687
-0.6177	0.019186
-0.61362	0.012787
-0.60945	0.0064928
-0.60519	0.00030472
-0.60086	-0.0057759
-0.59644	-0.011748
-0.59194	-0.01761
-0.58737	-0.02336
-0.58272	-0.028999
-0.57801	-0.034523
-0.57322	-0.039933
-0.56837	-0.045227
-0.56345	-0.050405
-0.55847	-0.055464
-0.55343	-0.060405
-0.54833	-0.065226
-0.54318	-0.069927
-0.53798	-0.074507
-0.53272	-0.078964
-0.52742	-0.083299
-0.52207	-0.087511
-0.51668	-0.091598
-0.51125	-0.095561
-0.50579	-0.099399
-0.50028	-0.10311
-0.49475	-0.1067
-0.48918	-0.11016
-0.48359	-0.11349
-0.47797	-0.1167
-0.47233	-0.11978
-0.46666	-0.12273
-0.46098	-0.12556
-0.45529	-0.12825
-0.44958	-0.13082
-0.44386	-0.13327
-0.43814	-0.13558
-0.43241	-0.13777
-0.42668	-0.13983
-0.42094	-0.14176
-0.41521	-0.14357
-0.40949	-0.14525
-0.40377	-0.1468
-0.39806	-0.14823
-0.39236	-0.14954
-0.38668	-0.15072
-0.38102	-0.15177
-0.37538	-0.1527
-0.36975	-0.15351
-0.36416	-0.15419
-0.35859	-0.15476
-0.35304	-0.1552
-0.34753	-0.15552
-0.34206	-0.15573
-0.33662	-0.15581
-0.33122	-0.15578
-0.32586	-0.15563
-0.32054	-0.15537
-0.31527	-0.15499
-0.31005	-0.1545
-0.30488	-0.1539
-0.29975	-0.15318
-0.29469	-0.15236
-0.28968	-0.15143
-0.28472	-0.15039
-0.27983	-0.14924
-0.275	-0.148
-0.27024	-0.14664
-0.26554	-0.14519
-0.26091	-0.14364
-0.25635	-0.14199
-0.25187	-0.14024
-0.24745	-0.1384
-0.24312	-0.13647
-0.23886	-0.13444
-0.23468	-0.13233
-0.23058	-0.13012
-0.22657	-0.12783
-0.22264	-0.12545
-0.2188	-0.123
-0.21504	-0.12046
-0.21138	-0.11784
-0.2078	-0.11515
-0.20432	-0.11238
-0.20094	-0.10954
-0.19764	-0.10662
-0.19445	-0.10364
-0.19135	-0.10059
-0.18835	-0.097481
-0.18546	-0.094306
-0.18266	-0.091071
-0.17997	-0.087777
-0.17738	-0.084428
-0.1749	-0.081024
-0.17252	-0.07757
-0.17025	-0.074066
-0.16809	-0.070515
-0.16604	-0.06692
-0.16409	-0.063283
-0.16226	-0.059605
-0.16054	-0.05589
-0.15893	-0.05214
-0.15744	-0.048356
-0.15606	-0.044542
-0.15479	-0.040701
-0.15363	-0.036833
-0.15259	-0.032942
-0.15167	-0.02903
-0.15086	-0.0251
-0.15017	-0.021154
-0.1496	-0.017194
-0.14914	-0.013223
-0.1488	-0.0092438
-0.14857	-0.0052581
-0.14847	-0.0012687


==> A2_2000_1200_C2.txt <==
  -1.8210000000000000e+00   0.0000000000000000e+00
  -1.8204114933392030e+00  -5.9174819734161256e-02
  -1.8185154012298292e+00  -1.1832578881782471e-01
  -1.8153124300276928e+00  -1.7742641473332255e-01
  -1.8108038090468979e+00  -2.3645022340249547e-01
  -1.8049912901098122e+00  -2.9537076942299711e-01
  -1.7978771468972465e+00  -3.5416164629406510e-01
  -1.7894641740990742e+00  -4.1279649662786144e-01
  -1.7797556863656139e+00  -4.7124902234249377e-01
  -1.7687555170601565e+00  -5.2949299483283185e-01
  -1.7564680168131159e+00  -5.8750226511524639e-01
  -1.7428980518783352e+00  -6.4525077394239994e-01
  -1.7280510022921709e+00  -7.0271256188424269e-01
  -1.7119327598360510e+00  -7.5986177937136357e-01
  -1.6945497258032685e+00  -8.1667269669687592e-01
  -1.6759088085708556e+00  -8.7311971397302102e-01
  -1.6560174209774576e+00  -9.2917737103869757e-01
  -1.6348834775081913e+00  -9.8482035731413953e-01
  -1.6125153912875545e+00  -1.0400235215989870e+00
  -1.5889220708815264e+00  -1.0947618818100138e+00
  -1.5641129169100625e+00  -1.1490106346548004e+00
  -1.5380978184712697e+00  -1.2027451652376659e+00
  -1.5108871493786133e+00  -1.2559410565941935e+00
  -1.4824917642125823e+00  -1.3085740991507164e+00
  -1.4529229941883057e+00  -1.3606203001051569e+00
  -1.4221926428406868e+00  -1.4120558927256424e+00
  -1.3903129815286888e+00  -1.4628573455633498e+00
  -1.3572967447604782e+00  -1.5130013715760697e+00
  -1.3231571253411956e+00  -1.5624649371590020e+00
  -1.2879077693451912e+00  -1.6112252710793502e+00
  -1.2515627709146377e+00  -1.6592598733112969e+00
  -1.2141366668864879e+00  -1.7065465237679938e+00
  -1.1756444312498149e+00  -1.7530632909272357e+00
  -1.1361014694356395e+00  -1.7987885403475254e+00
  -1.0955236124414121e+00  -1.8437009430712823e+00
  -1.0539271107923724e+00  -1.8877794839119859e+00
  -1.0113286283420886e+00  -1.9310034696220966e+00
  -9.6774523591451522e-01  -1.9733525369386269e+00
  -9.2319440478999637e-01  -2.0148066605033015e+00
  -8.7769400003767761e-01  -2.0553461606542833e+00
  -8.3126227369686223e-01  -2.0949517110864768e+00
  -7.8391785780989853e-01  -2.1336043463775041e+00
  -7.3567975730924340e-01  -2.1712854693764641e+00
  -6.8656734276140585e-01  -2.2079768584526649e+00
  -6.3660034297052159e-01  -2.2436606746015468e+00
  -5.8579883744437111e-01  -2.2783194684050958e+00
  -5.3418324872570233e-01  -2.3119361868440822e+00
  -4.8177433459176849e-01  -2.3444941799595194e+00
  -4.2859318012504616e-01  -2.3759772073608030e+00
  -3.7466118965814582e-01  -2.4063694445780368e+00
  -3.2000007859597457e-01  -2.4356554892561197e+00
  -2.6463186511825693e-01  -2.4638203671882324e+00
  -2.0857886176556947e-01  -2.4908495381864015e+00
  -1.5186366691208308e-01  -2.5167289017869110e+00
  -9.4509156128255806e-02  -2.5414448027883716e+00
  -3.6538473436757181e-02  -2.5649840366203263e+00
   2.2024977535051955e-02  -2.5873338545403466e+00
   8.1157542502721794e-02  -2.6084819686576202e+00
   1.4083532556899694e-01  -2.6284165567811111e+00
   2.0103419836134326e-01  -2.6471262670904383e+00
   2.6172980925924405e-01  -2.6646002226276777e+00
   3.2289759270775864e-01  -2.6808280256083696e+00
   3.8451277861380184e-01  -2.6957997615500764e+00
   4.4655040182157257e-01  -2.7095060032169109e+00
   5.0898531166352767e-01  -2.7219378143785184e+00
   5.7179218158327094e-01  -2.7330867533820715e+00
   6.3494551882669781e-01  -2.7429448765359004e+00
   6.9841967419770878e-01  -2.7515047413034703e+00
   7.6218885187478391e-01  -2.7587594093064656e+00
   8.2622711928468473e-01  -2.7647024491358270e+00
   8.9050841702952555e-01  -2.7693279389696719e+00
   9.5500656886344248e-01  -2.7726304689970642e+00
   1.0196952917150635e+00  -2.7746051436467263e+00
   1.0845482057519653e+00  -2.7752475836198092e+00
   1.1495388444832937e+00  -2.7745539277259450e+00
   1.2146406648966981e+00  -2.7725208345218699e+00
   1.2798270576257267e+00  -2.7691454837519758e+00
   1.3450713571438162e+00  -2.7644255775902313e+00
   1.4103468519809939e+00  -2.7583593416829895e+00
   1.4756267949594064e+00  -2.7509455259922642e+00
   1.5408844134437802e+00  -2.7421834054391510e+00
   1.6060929196029143e+00  -2.7320727803471199e+00
   1.6712255206782982e+00  -2.7206139766850113e+00
   1.7362554292559496e+00  -2.7078078461096249e+00
   1.8011558735375590e+00  -2.6936557658078648e+00
   1.8659001076070385e+00  -2.6781596381384949e+00
   1.9304614216885581e+00  -2.6613218900736264e+00
   1.9948131523921744e+00  -2.6431454724401275e+00
   2.0589286929431458e+00  -2.6236338589612465e+00
   2.1227815033910402e+00  -2.6027910450987788e+00
   2.1863451207947531e+00  -2.5806215466962228e+00
   2.2495931693795495e+00  -2.5571303984234124e+00
   2.3124993706622763e+00  -2.5323231520232166e+00
   2.3750375535408788e+00  -2.5062058743609481e+00
   2.4371816643443838e+00  -2.4787851452772172e+00
   2.4989057768395138e+00  -2.4500680552450333e+00
   2.5601841021901461e+00  -2.4200622028320216e+00
   2.6209909988657909e+00  -2.3887756919687253e+00
   2.6813009824953387e+00  -2.3562171290239973e+00
   2.7410887356623159e+00  -2.3223956196886011e+00
   2.8003291176379173e+00  -2.2873207656681740e+00
   2.8589971740481093e+00  -2.2510026611868112e+00
   2.9170681464711183e+00  -2.2134518893025805e+00
   2.9745174819616524e+00  -2.1746795180363572e+00
   3.0313208424982250e+00  -2.1346970963154361e+00
   3.0874541143499807e+00  -2.0935166497334601e+00
   3.1428934173594572e+00  -2.0511506761282465e+00
   3.1976151141377396e+00  -2.0076121409792007e+00
   3.2515958191685099e+00  -1.9629144726260390e+00
   3.3048124078175203e+00  -1.9170715573106378e+00
   3.3572420252440498e+00  -1.8700977340438738e+00
   3.4088620952109574e+00  -1.8220077892993978e+00
   3.4596503287899654e+00  -1.7728169515363508e+00
   3.5095847329588605e+00  -1.7225408855530877e+00
   3.5586436190873250e+00  -1.6711956866740483e+00
   3.6068056113081801e+00  -1.6187978747719720e+00
   3.6540496547708261e+00  -1.5653643881277182e+00
   3.7003550237737475e+00  -1.5109125771300165e+00
   3.7457013297729840e+00  -1.4554601978175288e+00
   3.7900685292634981e+00  -1.3990254052656688e+00
   3.8334369315304406e+00  -1.3416267468206859e+00
   3.8757872062673639e+00  -1.2832831551835679e+00
   3.9171003910584643e+00  -1.2240139413463880e+00
   3.9573578987220008e+00  -1.1638387873837686e+00
   3.9965415245120961e+00  -1.1027777391021911e+00
   4.0346334531761618e+00  -1.0408511985499398e+00
   4.0716162658652539e+00  -9.7807991639051528e-01
   4.1074729468947284e+00  -9.1448498414240575e-01
   4.1421868903526029e+00  -8.5008782628816038e-01
   4.1757419065531201e+00  -7.8491019225575376e-01
   4.2081222283330204e+00  -7.1897414827527972e-01
   4.2393125171881447e+00  -6.5230206911406297e-01
   4.2692978692480068e+00  -5.8491662969332114e-01
   4.2980638210860551e+00  -5.1684079658955562e-01
   4.3255963553634116e+00  -4.4809781942389404e-01
   4.3518819063039160e+00  -3.7871122214264791e-01
   4.3769073649983872e+00  -3.0870479419239610e-01
   4.4006600845360859e+00  -2.3810258159293599e-01
   4.4231278849613913e+00  -1.6692887791149247e-01
   4.4442990580538115e+00  -9.5208215141605920e-02
   4.4641623719295014e+00  -2.2965354490160676e-02
   4.4827070754625042e+00   4.9774722923951270e-02
   4.4999229025240481e+00   1.2298682545600267e-01
   4.5158000760382597e+00   1.9664556040287759e-01
   4.5303293118527401e+00   2.7072534354820005e-01
   4.5435018224225265e+00   3.4520040878152236e-01
   4.5553093203060104e+00   4.2004481778792246e-01
   4.5657440214714997e+00   4.9523246980433355e-01
   4.5747986484131120e+00   5.7073711143890171e-01
   4.5824664330748375e+00   6.4653234654964598e-01
   4.5887411195816368e+00   7.2259164617866933e-01
   4.5936169667765103e+00   7.9888835853814977e-01
   4.5970887505625697e+00   8.7539571904432290e-01
   4.5991517660492152e+00   9.5208686039564128e-01
   4.5998018295015743e+00   1.0289348226912898e+00
   4.5990352800924601e+00   1.1059125635862108e+00
   4.5968489814561577e+00   1.1829929684787857e+00
   4.5932403230434469e+00   1.2601488607273021e+00
   4.5882072212773171e+00   1.3373530118913290e+00
   4.5817481205089488e+00   1.4145781519941083e+00
   4.5738619937735416e+00   1.4917969798020660e+00
   4.5645483433457290e+00   1.5689821731175393e+00
   4.5538072010943349e+00   1.6461063990808091e+00
   4.5416391286363220e+00   1.7231423244775261e+00
   4.5280452172898675e+00   1.8000626260476118e+00
   4.5130270878265693e+00   1.8768400007917214e+00
   4.4965868900228516e+00   1.9534471762713517e+00
   4.4787273020107472e+00   2.0298569208986810e+00
   4.4594515294282688e+00   2.1060420542122333e+00
   4.4387633043696946e+00   2.1819754571344534e+00
   4.4166668841361352e+00   2.2576300822073101e+00
   4.3931670497868662e+00   2.3329789638020273e+00
   4.3682691044919455e+00   2.4079952282990638e+00
   4.3419788716867362e+00   2.4826521042344738e+00
   4.3143026930290178e+00   2.5569229324088028e+00
   4.2852474261594500e+00   2.6307811759546547e+00
   4.2548204422662312e+00   2.7042004303591218e+00
   4.2230296234548614e+00   2.7771544334372624e+00
   4.1898833599239884e+00   2.8496170752528358e+00
   4.1553905469484125e+00   2.9215624079825182e+00
   4.1195605816703642e+00   2.9929646557198568e+00
   4.0824033597002831e+00   3.0637982242152288e+00
   4.0439292715283566e+00   3.1340377105481099e+00
   4.0041491987481788e+00   3.2036579127279619e+00
   3.9630745100939500e+00   3.2726338392201066e+00
   3.9207170572927179e+00   3.3409407183929418e+00
   3.8770891707332078e+00   3.4085540078829317e+00
   3.8322036549528820e+00   3.4754494038737835e+00
   3.7860737839449445e+00   3.5416028502863091e+00
   3.7387132962870386e+00   3.6069905478754505e+00
   3.6901363900934947e+00   3.6715889632310299e+00
   3.6403577177930249e+00   3.7353748376787843e+00
   3.5893923807338401e+00   3.7983251960783146e+00
   3.5372559236182228e+00   3.8604173555145826e+00
   3.4839643287686717e+00   3.9216289338796724e+00
   3.4295340102277660e+00   3.9819378583415306e+00
   3.3739818076939989e+00   4.0413223736964774e+00
   3.3173249802958540e+00   4.0997610506023010e+00
   3.2595812002065023e+00   4.1572327936888067e+00
   3.2007685461015098e+00   4.2137168495427444e+00
   3.1409054964620493e+00   4.2691928145640343e+00
   3.0800109227261427e+00   4.3236406426903713e+00
   3.0181040822905225e+00   4.3770406529872012e+00
   2.9552046113657688e+00   4.4293735371002096e+00
   2.8913325176874198e+00   4.4806203665674937e+00
   2.8265081730858168e+00   4.5307625999886056e+00
   2.7607523059174972e+00   4.5797820900477708e+00
   2.6940859933610040e+00   4.6276610903885800e+00
   2.6265306535800197e+00   4.6743822623375477e+00
   2.5581080377568051e+00   4.7199286814739869e+00
   2.4888402219989478e+00   4.7642838440436712e+00
   2.4187495991225028e+00   4.8074316732138644e+00
   2.3478588703146168e+00   4.8493565251673365e+00
   2.2761910366788114e+00   4.8900431950330123e+00
   2.2037693906661229e+00   4.9294769226510438e+00
   2.1306175073953395e+00   4.9676433981700514e+00
   2.0567592358656439e+00   5.0045287674744596e+00
   1.9822186900649648e+00   5.0401196374398003e+00
   1.9070202399774299e+00   5.0744030810140339e+00
   1.8311885024933190e+00   5.1073666421229076e+00
   1.7547483322249615e+00   5.1389983403975092e+00
   1.6777248122320654e+00   5.1692866757221907e+00
   1.6001432446599904e+00   5.1982206326011520e+00
   1.5220291412945151e+00   5.2257896843419918e+00
   1.4434082140366786e+00   5.2519837970546455e+00
   1.3643063653013119e+00   5.2767934334641904e+00
   1.2847496783428944e+00   5.3002095565360303e+00
   1.2047644075124098e+00   5.3222236329121122e+00
   1.1243769684488931e+00   5.3428276361568399e+00
   1.0436139282093884e+00   5.3620140498114512e+00
   9.6250199534106373e-01   5.3797758702556866e+00
   8.8106800989924650e-01   5.3961066093756616e+00
   7.9933893341516660e-01   5.4110002970369093e+00
   7.1734183881721247e-01   5.4244514833616631e+00
   6.3510390030952468e-01   5.4364552408094946e+00
   5.5265238321176613e-01   5.4470071660605051e+00
   4.7001463376392305e-01   5.4561033817003608e+00
   3.8721806890000571e-01   5.4637405377065162e+00
   3.0429016599452996e-01   5.4699158127350502e+00
   2.2125845258566820e-01   5.4746269152076312e+00
   1.3815049607897112e-01   5.4778720841981601e+00
   5.4993893435566515e-02   5.4796500901187990e+00
  -2.8183739151251004e-02   5.4799602352050609e+00
  -1.1135477658712183e-01   5.4788023537998090e+00
  -1.9449159521149384e-01   5.4761768124360204e+00
  -2.7756658313234261e-01   5.4720845097183091e+00
  -3.6055215055681761e-01   5.4665268760032024e+00
  -4.4342074011389215e-01   5.4595058728783332e+00
  -5.2614483716510008e-01   5.4510239924406960e+00
  -6.0869698009944351e-01   5.4410842563742552e+00
  -6.9104977060856621e-01   5.4296902148272466e+00
  -7.7317588393828818e-01   5.4168459450895865e+00
  -8.5504807911261382e-01   5.4025560500708902e+00
  -9.3663920912632892e-01   5.3868256565796573e+00
  -1.0179222311023177e+00   5.3696604134042856e+00
  -1.0988702164097450e+00   5.3510664891966284e+00
  -1.1794563607392590e+00   5.3310505701588937e+00
  -1.2596539941313911e+00   5.3096198575347495e+00
  -1.3394365909543433e+00   5.2867820649055908e+00
  -1.4187777798273777e+00   5.2625454152929843e+00
  -1.4976513534860358e+00   5.2369186380683868e+00
  -1.5760312785854422e+00   5.2099109656712965e+00
  -1.6538917054379727e+00   5.1815321301370911e+00
  -1.7312069776815844e+00   5.1517923594358521e+00
  -1.8079516418751396e+00   5.1207023736235628e+00
  -1.8841004570170787e+00   5.0882733808071396e+00
  -1.9596284039838219e+00   5.0545170729248188e+00
  -2.0345106948843239e+00   5.0194456213434977e+00
  -2.1087227823272183e+00   4.9830716722746899e+00
  -2.1822403685970428e+00   4.9454083420108423e+00
  -2.2550394147360464e+00   4.9064692119838078e+00
  -2.3270961495281433e+00   4.8662683236473407e+00
  -2.3983870783815844e+00   4.8248201731855698e+00
  -2.4688889921069905e+00   4.7821397060494277e+00
  -2.5385789755873978e+00   4.7382423113231358e+00
  -2.6074344163370244e+00   4.6931438159228529e+00
  -2.6754330129455153e+00   4.6468604786297085e+00
  -2.7425527834044439e+00   4.5994089839594539e+00
  -2.8087720733129200e+00   4.5508064358710820e+00
  -2.8740695639591727e+00   4.5010703513167929e+00
  -2.9384242802750542e+00   4.4502186536357344e+00
  -3.0018155986604249e+00   4.3982696657940457e+00
  -3.0642232546744568e+00   4.3452421034737414e+00
  -3.1256273505909271e+00   4.2911550680130883e+00
  -3.1860083628146429e+00   4.2360280392011180e+00
  -3.2453471491561601e+00   4.1798808679290360e+00
  -3.3036249559620412e+00   4.1227337687012904e+00
  -3.3608234250979510e+00   4.0646073120091639e+00
  -3.4169246007819170e+00   4.0055224165697583e+00
  -3.4719109362651746e+00   3.9455003414333372e+00
  -3.5257653003580480e+00   3.8845626779620104e+00
  -3.5784709837983892e+00   3.8227313416827950e+00
  -3.6300117054601553e+00   3.7600285640181608e+00
  -3.6803716183997639e+00   3.6964768838971871e+00
  -3.7295353157379245e+00   3.6320991392505193e+00
  -3.7774878363747142e+00   3.5669184583923470e+00
  -3.8242146705357252e+00   3.5009582512926727e+00
  -3.8697017651471728e+00   3.4342422007431992e+00
  -3.9139355290379170e+00   3.3667942534201649e+00
  -3.9569028379664326e+00   3.2986386108475383e+00
  -3.9985910394708015e+00   3.2297997202639892e+00
  -4.0389879575398915e+00   3.1603022653971085e+00
  -4.0780818971039423e+00   3.0901711571483812e+00
  -4.1158616483428538e+00   3.0194315241924441e+00
  -4.1523164908105299e+00   2.9481087034941962e+00
  -4.1874361973737280e+00   2.8762282307473663e+00
  -4.2212110379638892e+00   2.8038158307381629e+00
  -4.2536317831405484e+00   2.7308974076376682e+00
  -4.2846897074649437e+00   2.6574990352266639e+00
  -4.3143765926825743e+00   2.5836469470565935e+00
  -4.3426847307134508e+00   2.5093675265503994e+00
  -4.3696069264489452e+00   2.4346872970470037e+00
  -4.3951365003541518e+00   2.3596329117931947e+00
  -4.4192672908747710e+00   2.2842311438867373e+00
  -4.4419936566475986e+00   2.2085088761745126e+00
  -4.4633104785137983e+00   2.1324930911095321e+00
  -4.4832131613341479e+00   2.0562108605706766e+00
  -4.5016976356056260e+00   1.9796893356490235e+00
  -4.5187603588786684e+00   1.9029557364046406e+00
  -4.5343983169745892e+00   1.8260373415977482e+00
  -4.5486090250026923e+00   1.7489614783981324e+00
  -4.5613905281766751e+00   1.6717555120767302e+00
  -4.5727414024300286e+00   1.5944468356833028e+00
  -4.5826607548301963e+00   1.5170628597141078e+00
  -4.5911482237913175e+00   1.4396310017735074e+00
  -4.5982039790854854e+00   1.3621786762334327e+00
  -4.6038287216525182e+00   1.2847332838946319e+00
  -4.6080236832083070e+00   1.2073222016536365e+00
  -4.6107906256518820e+00   1.1299727721793631e+00
  -4.6121318402714371e+00   1.0527122936032800e+00
  -4.6120501467495982e+00   9.7556800922704889e-01
  -4.6105488919683157e+00   8.9856709725155937e-01
  -4.6076319486138511e+00   8.2173666053125316e-01
  -4.6033037135823438e+00   7.4510371635763184e-01
  -4.5975691061866186e+00   6.6869518627583402e-01
  -4.5904335661648750e+00   5.9253788593814616e-01
  -4.5819030514920174e+00   5.1665851499830562e-01
  -4.5719840359944772e+00   4.4108364705043668e-01
  -4.5606835067694096e+00   3.6583971961644052e-01
  -4.5480089614092654e+00   2.9095302418564639e-01
  -4.5339684050327689e+00   2.1644969631050667e-01
  -4.5185703471234486e+00   1.4235570576210343e-01
  -4.5018237981769094e+00   6.8696846749204260e-02
  -4.4837382661581371e+00  -4.5012717954129103e-03
  -4.4643237527701451e+00  -7.7213235857675214e-02
  -4.4435907495354243e+00  -1.4941383591030505e-01
  -4.4215502336916543e+00  -2.2107807640264868e-01
  -4.3982136639032445e+00  -2.9218118516863584e-01
  -4.3735929757903396e+00  -3.6269862274929476e-01
  -4.3477005772769761e+00  -4.3260609162627833e-01
  -4.3205493437601756e+00  -5.0187954536289248e-01
  -4.2921526131017833e+00  -5.7049519764915069e-01
  -4.2625241804449905e+00  -6.3842953124741753e-01
  -4.2316782928574712e+00  -7.0565930683523936e-01
  -4.1996296438032052e+00  -7.7216157174200128e-01
  -4.1663933674450613e+00  -8.3791366857608907e-01
  -4.1319850327803209e+00  -9.0289324373927438e-01
  -4.0964206376113719e+00  -9.6707825582508899e-01
  -4.0597166023538449e+00  -1.0304469838979922e+00
  -4.0218897636845803e+00  -1.0929780356501868e+00
  -3.9829573680318018e+00  -1.1546503554329777e+00
  -3.9429370649100006e+00  -1.2154432321596236e+00
  -3.9018469001020435e+00  -1.2753363070766748e+00
  -3.8597053086911184e+00  -1.3343095814008425e+00
  -3.8165311079451416e+00  -1.3923434238184957e+00
  -3.7723434900563508e+00  -1.4494185778449331e+00
  -3.7271620147388376e+00  -1.5055161690406307e+00
  -3.6810066016868310e+00  -1.5606177120817255e+00
  -3.6338975228966013e+00  -1.6147051176820395e+00
  -3.5858553948549079e+00  -1.6677606993640155e+00
  -3.5369011705969564e+00  -1.7197671800759913e+00
  -3.4870561316368853e+00  -1.7707076986532884e+00
  -3.4363418797738530e+00  -1.8205658161206655e+00
  -3.3847803287768379e+00  -1.8693255218337370e+00
  -3.3323936959513158e+00  -1.9169712394570173e+00
  -3.2792044935910223e+00  -1.9634878327763201e+00
  -3.2252355203180456e+00  -2.0088606113433012e+00
  -3.1705098523145536e+00  -2.0530753359499987e+00
  -3.1150508344494776e+00  -2.0961182239312830e+00
  -3.0588820713035347e+00  -2.1379759542932071e+00
  -3.0020274180960036e+00  -2.1786356726652949e+00
  -2.9445109715166971e+00  -2.2180849960748983e+00
  -2.8863570604666244e+00  -2.2563120175417910e+00
  -2.8275902367108672e+00  -2.2933053104912635e+00
  -2.7682352654472142e+00  -2.3290539329840270e+00
  -2.7083171157941557e+00  -2.3635474317613325e+00
  -2.6478609512018454e+00  -2.3967758461037483e+00
  -2.5868921197896815e+00  -2.4287297115021427e+00
  -2.5254361446141798e+00  -2.4594000631394630e+00
  -2.4635187138708465e+00  -2.4887784391819916e+00
  -2.4011656710337759e+00  -2.5168568838788219e+00
  -2.3384030049367195e+00  -2.5436279504683839e+00
  -2.2752568397994013e+00  -2.5690847038908977e+00
  -2.2117534252028861e+00  -2.5932207233057332e+00
  -2.1479191260177926e+00  -2.6160301044127143e+00
  -2.0837804122892059e+00  -2.6375074615764822e+00
  -2.0193638490821191e+00  -2.6576479297531090e+00
  -1.9546960862912817e+00  -2.6764471662182272e+00
  -1.8898038484193236e+00  -2.6939013520960193e+00
  -1.8247139243270476e+00  -2.7100071936884782e+00
  -1.7594531569597907e+00  -2.7247619236044405e+00
  -1.6940484330537613e+00  -2.7381633016879516e+00
  -1.6285266728262737e+00  -2.7502096157456153e+00
  -1.5629148196537976e+00  -2.7608996820726488e+00
  -1.4972398297417548e+00  -2.7702328457774374e+00
  -1.4315286617899934e+00  -2.7782089809044708e+00
  -1.3658082666578724e+00  -2.7848284903556020e+00
  -1.3001055770328900e+00  -2.7900923056096745e+00
  -1.2344474971067871e+00  -2.7940018862406037e+00
  -1.1688608922630570e+00  -2.7965592192341058e+00
  -1.1033725787797846e+00  -2.7977668181033328e+00
  -1.0380093135517356e+00  -2.7976277218037398e+00
  -9.7279778383560889e-01  -2.7961454934476113e+00
  -9.0776459702235146e-01  -2.7933242188187126e+00
  -8.4293627044043562e-01  -2.7891685046876531e+00
  -7.7833922119397414e-01  -2.7836834769285819e+00
  -7.1399975603954513e-01  -2.7768747784379397e+00
  -6.4994406130558058e-01  -2.7687485668560616e+00
  -5.8619819285815433e-01  -2.7593115120924807e+00
  -5.2278806611699191e-01  -2.7485707936558916e+00
  -4.5973944612550205e-01  -2.7365340977897730e+00
  -3.9707793767861210e-01  -2.7232096144147633e+00
  -3.3482897551216445e-01  -2.7086060338789557e+00
  -2.7301781455761148e-01  -2.6927325435173386e+00
  -2.1166952026571945e-01  -2.6755988240216917e+00
  -1.5080895900296459e-01  -2.6572150456223280e+00
  -9.0460788524281660e-02  -2.6375918640831144e+00
  -3.0649448525789973e-02  -2.6167404165113086e+00
   2.8600848718902398e-02  -2.5946723169837953e+00
   8.7266127635251697e-02  -2.5713996519913946e+00
   1.4532265853365467e-01  -2.5469349757029631e+00
   2.0274696670114936e-01  -2.5212913050510997e+00
   2.5951584139547718e-01  -2.4944821146413085e+00
   3.1560634473808019e-01  -2.4665213314865819e+00
   3.7099582050264585e-01  -2.4374233295693708e+00
   4.2566190279585114e-01  -2.4072029242330415e+00
   4.7958252462699852e-01  -2.3758753664049324e+00
   5.3273592636327904e-01  -2.3434563366532171e+00
   5.8510066406744110e-01  -2.3099619390798294e+00
   6.3665561771468637e-01  -2.2754086950517749e+00
   6.8737999928566396e-01  -2.2398135367732142e+00
   7.3725336073247782e-01  -2.2031938007007614e+00
   7.8625560181466936e-01  -2.1655672208045034e+00
   8.3436697780219271e-01  -2.1269519216773030e+00
   8.8156810704244304e-01  -2.0873664114950037e+00
   9.2783997838845567e-01  -2.0468295748302241e+00
   9.7316395848544246e-01  -2.0053606653224643e+00
   1.0175217989128897e+00  -1.9629792982073175e+00
   1.0608956431794934e+00  -1.9197054427076350e+00
   1.1032680335682630e+00  -1.8755594142895258e+00
   1.1446219178291883e+00  -1.8305618667861525e+00
   1.1849406557169102e+00  -1.7847337843923097e+00
   1.2242080253709100e+00  -1.7380964735328339e+00
   1.2624082295357750e+00  -1.6906715546079421e+00
   1.2995259016191762e+00  -1.6424809536186356e+00
   1.3355461115852383e+00  -1.5935468936753576e+00
   1.3704543716810618e+00  -1.5438918863931397e+00
   1.4042366419942049e+00  -1.4935387231765032e+00
   1.4368793358390111e+00  -1.4425104663974415e+00
   1.4683693249697161e+00  -1.3908304404698355e+00
   1.4986939446183580e+00  -1.3385222228236986e+00
   1.5278409983555552e+00  -1.2856096347826902e+00
   1.5557987627723013e+00  -1.2321167323483686e+00
   1.5825559919809893e+00  -1.1780677968946873e+00
   1.6081019219339430e+00  -1.1234873257762816e+00
   1.6324262745578071e+00  -1.0684000228541188e+00
   1.6555192617022167e+00  -1.0128307889421182e+00
   1.6773715889012337e+00  -9.5680471217837626e-01
   1.6979744589461163e+00  -9.0034705832466588e-01
   1.7173195752680526e+00  -8.4348326099789905e-01
   1.7353991451295603e+00  -7.8623891183727390e-01
   1.7522058826233395e+00  -7.2863975061085084e-01
   1.7677330114774228e+00  -6.7071165526532006e-01
   1.7819742676655519e+00  -6.1248063192275426e-01
   1.7949239018217786e+00  -5.5397280482815126e-01
   1.8065766814583630e+00  -4.9521440625159752e-01
   1.8169278929861215e+00  -4.3623176634889382e-01
   1.8259733435364442e+00  -3.7705130298450734e-01
   1.8337093625842833e+00  -3.1769951152072434e-01
   1.8401328033714852e+00  -2.5820295457689219e-01
   1.8452410441299210e+00  -1.9858825176264955e-01
   1.8490319891039373e+00  -1.3888206938905673e-01
   1.8515040693717373e+00  -7.9111110161543555e-02
   1.8526562434653628e+00  -1.9302102858600390e-02
   1.8524879977890452e+00   4.0518207999855935e-02
   1.8509993468357451e+00   1.0032307249050632e-01
   1.8481908332018040e+00   1.6008574562710579e-01
   1.8440635273996862e+00   2.1977949769947297e-01
   1.8386190274688761e+00   2.7937762460705468e-01
   1.8318594583850716e+00   3.3885345818312773e-01
   1.8237874712678932e+00   3.9818037650570615e-01
   1.8144062423873990e+00   4.5733181419122487e-01
   1.8037194719697764e+00   5.1628127266707780e-01
   1.7917313828026611e+00   5.7500233041909610e-01
   1.7784467186406008e+00   6.3346865321006351e-01
   1.7638707424112665e+00   6.9165400426537227e-01
   1.7480092342230864e+00   7.4953225442194027e-01
   1.7308684891750483e+00   8.0707739223652286e-01
   1.7124553149695050e+00   8.6426353404956247e-01
   1.6927770293288731e+00   9.2106493400074674e-01
   1.6718414572172091e+00   9.7745599399245164e-01
   1.6496569278677060e+00   1.0334112735972769e+00
   1.6262322716172417e+00   1.0889054999058942e+00
   1.6015768165491673e+00   1.1439135773114559e+00
   1.5757003849456113e+00   1.1984105972268322e+00
   1.5486132895506419e+00   1.2523718477309762e+00
   1.5203263296456997e+00   1.3057728231407322e+00
   1.4908507869387866e+00   1.3585892335044472e+00
   1.4601984212689720e+00   1.4107970140137551e+00
   1.4283814661278385e+00   1.4623723343299533e+00
   1.3954126239995674e+00   1.5132916078214116e+00
   1.3613050615214310e+00   1.5635315007084873e+00
   1.3260724044665215e+00   1.6130689411124668e+00
   1.2897287325506233e+00   1.6618811280050734e+00
   1.2522885740651954e+00   1.7099455400551322e+00
   1.2137669003385017e+00   1.7572399443690179e+00
   1.1741791200269871e+00   1.8037424051215474e+00
   1.1335410732390676e+00   1.8494312920740270e+00
   1.0918690254935632e+00   1.8942852889762052e+00
   1.0491796615150630e+00   1.9382834018489183e+00
   1.0054900788685832e+00   1.9814049671442775e+00
   9.6081778143592855e-01   2.0236296597802741e+00
   9.1518067273623527e-01   2.0649375010467401e+00
   8.6859704909323154e-01   2.1053088663796493e+00
   8.2108559265180869e-01   2.1447244930007838e+00
   7.7266536424655430e-01   2.1831654874198536e+00
   7.2335579612495648e-01   2.2206133327962019e+00
   6.7317668452804136e-01   2.2570498961572891e+00
   6.2214818213126133e-01   2.2924574354711926e+00
   5.7029079034850538e-01   2.3268186065704253e+00
   5.1762535150215583e-01   2.3601164699244235e+00
   4.6417304086216238e-01   2.3923344972581195e+00
   4.0995535855716153e-01   2.4234565780140707e+00
   3.5499412136071135e-01   2.4534670256556677e+00
   2.9931145435576451e-01   2.4823505838090236e+00
   2.4292978248054456e-01   2.5100924322411857e+00
   1.8587182195903967e-01   2.5366781926723871e+00
   1.2816057161936870e-01   2.5620939344201159e+00
   6.9819304103319935e-02   2.5863261798728456e+00
   1.0871556970402933e-02   2.6093619097913221e+00
  -4.8658876300206162e-02   2.6311885684353920e+00
  -1.0874795540640481e-01   2.6517940685143944e+00
  -1.6937140241513257e-01   2.6711667959592353e+00
  -2.3050471104607409e-01   2.6892956145143070e+00
  -2.9212315604356642e-01   2.7061698701474906e+00
  -3.5420180263314871e-01   2.7217793952765645e+00
  -4.1671551605915885e-01   2.7361145128103832e+00
  -4.7963897119975085e-01   2.7491660400032885e+00
  -5.4294666225567578e-01   2.7609252921212577e+00
  -6.0661291250914495e-01   2.7713840859184042e+00
  -6.7061188414906181e-01   2.7805347429224714e+00
  -7.3491758815888686e-01   2.7883700925280723e+00
  -7.9950389426337665e-01   2.7948834748964781e+00
  -8.6434454093041146e-01   2.8000687436608427e+00
  -9.2941314542411035e-01   2.8039202684358160e+00
  -9.9468321390540715e-01   2.8064329371305825e+00
  -1.0601281515762475e+00   2.8076021580644297e+00
  -1.1257212728635488e+00   2.8074238618840273e+00
  -1.1914358116390438e+00   2.8058945032816758e+00
  -1.2572449314711271e+00   2.8030110625138556e+00
  -1.3231217359048002e+00   2.7987710467194877e+00
  -1.3890392787658046e+00   2.7931724910373865e+00
  -1.4549705744850217e+00   2.7862139595224713e+00
  -1.5208886084392141e+00   2.7778945458603697e+00
  -1.5867663473041680e+00   2.7682138738801281e+00
  -1.6525767494163044e+00   2.7571720978648231e+00
  -1.7182927751388086e+00   2.7447699026599386e+00
  -1.7838873972283389e+00   2.7310085035794551e+00
  -1.8493336111983631e+00   2.7158896461096731e+00
  -1.9146044456751863e+00   2.6994156054108678e+00
  -1.9796729727427180e+00   2.6815891856169527e+00
  -2.0445123182720533e+00   2.6624137189334038e+00
  -2.1090956722319225e+00   2.6418930645337744e+00
  -2.1733962989760971e+00   2.6200316072552030e+00
  -2.2373875475038245e+00   2.5968342560934041e+00
  -2.3010428616893939e+00   2.5723064424976885e+00
  -2.3643357904769298e+00   2.5464541184666620e+00
  -2.4272399980365447e+00   2.5192837544453033e+00
  -2.4897292738779693e+00   2.4908023370242098e+00
  -2.5517775429178133e+00   2.4610173664418724e+00
  -2.6133588754966306e+00   2.4299368538909158e+00
  -2.6744474973419634e+00   2.3975693186293201e+00
  -2.7350177994735771e+00   2.3639237848976991e+00
  -2.7950443480471123e+00   2.3290097786438007e+00
  -2.8545018941323996e+00   2.2928373240554643e+00
  -2.9133653834227213e+00   2.2554169399033328e+00
  -2.9716099658713118e+00   2.2167596356947019e+00
  -3.0292110052514332e+00   2.1768769076399583e+00
  -3.0861440886363742e+00   2.1357807344331228e+00
  -3.1423850357957743e+00   2.0934835728480885e+00
  -3.1979099085046783e+00   2.0499983531522279e+00
  -3.2526950197617821e+00   2.0053384743390841e+00
  -3.3067169429133516e+00   1.9595177991819597e+00
  -3.3599525206793448e+00   1.9125506491102622e+00
  -3.4123788740782910e+00   1.8644517989105502e+00
  -3.4639734112475202e+00   1.8152364712542777e+00
  -3.5147138361553933e+00   1.7649203310543047e+00
  -3.5645781572021979e+00   1.7135194796523139e+00
  -3.6135446957064437e+00   1.6610504488393250e+00
  -3.6615920942733067e+00   1.6075301947115745e+00
  -3.7086993250420437e+00   1.5529760913640802e+00
  -3.7548456978092259e+00   1.4974059244242823e+00
  -3.8000108680246885e+00   1.4408378844282039e+00
  -3.8441748446571617e+00   1.3832905600416416e+00
  -3.8873179979265631e+00   1.3247829311289512e+00
  -3.9294210669000118e+00   1.2653343616720543e+00
  -3.9704651669486712e+00   1.2049645925423436e+00
  -4.0104317970625587e+00   1.1436937341282329e+00
  -4.0493028470205408e+00   1.0815422588211354e+00
  -4.0870606044127866e+00   1.0185309933627213e+00
  -4.1236877615129695e+00   9.5468111105635634e-01
  -4.1591674219976253e+00   8.9001412384566847e-01
  -4.1934831075100796e+00   8.2455187426324816e-01
  -4.2266187640664512e+00   7.5831652725253174e-01
  -4.2585587683012651e+00   6.9133056186596897e-01
  -4.2892879335503133e+00   6.2361676284262157e-01
  -4.3187915157684236e+00   5.5519821206838615e-01
  -4.3470552192798788e+00   4.8609827992208027e-01
  -4.3740652023592768e+00   4.1634061651067078e-01
  -4.3998080826407246e+00   3.4594914279697103e-01
  -4.4242709423532727e+00   2.7494804162317038e-01
  -4.4474413333805902e+00   2.0336174863360110e-01
  -4.4693072821429602e+00   1.3121494310018555e-01
  -4.4898572942997053e+00   5.8532538654044522e-02
  -4.5090803592702686e+00  -1.4660326073217819e-02
  -4.5269659545721765e+00  -8.8338296895001014e-02
  -4.5435040499742856e+00  -1.6247581359838401e-01
  -4.5586851114636531e+00  -2.3704711955237345e-01
  -4.5725001050245568e+00  -3.1202627139207889e-01
  -4.5849405002281909e+00  -3.8738714877513913e-01
  -4.5959982736316807e+00  -4.6310346420669796e-01
  -4.6056659119850805e+00  -5.3914877292919883e-01
  -4.6139364152451519e+00  -6.1549648287324554e-01
  -4.6208032993947521e+00  -6.9211986466575193e-01
  -4.6262605990667343e+00  -7.6899206169158063e-01
  -4.6303028699713744e+00  -8.4608610020485098e-01
  -4.6329251911263665e+00  -9.2337489948607820e-01
  -4.6341231668885312e+00  -1.0008312820412866e+00
  -4.6338929287864632e+00  -1.0784279838392250e+00
  -4.6322311371533837e+00  -1.1561376645827950e+00
  -4.6291349825595898e+00  -1.2339329180107965e+00
  -4.6246021870439220e+00  -1.3117862822260715e+00
  -4.6186310051437740e+00  -1.3896702500461291e+00
  -4.6112202247232519e+00  -1.4675572793723188e+00
  -4.6023691675991278e+00  -1.5454198035736140e+00
  -4.5920776899643672e+00  -1.6232302418810607e+00
  -4.5803461826090262e+00  -1.7009610097889429e+00
  -4.5671755709384376e+00  -1.7785845294587173e+00
  -4.5525673147886740e+00  -1.8560732401217583e+00
  -4.5365234080393062e+00  -1.9333996084769685e+00
  -4.5190463780236438e+00  -2.0105361390792980e+00
  -4.5001392847366164e+00  -2.0874553847152284e+00
  -4.4798057198406216e+00  -2.1641299567612826e+00
  -4.4580498054696847e+00  -2.2405325355216141e+00
  -4.4348761928323679e+00  -2.3166358805407636e+00
  -4.4102900606139652e+00  -2.3924128408876473e+00
  -4.3842971131785564e+00  -2.4678363654068738e+00
  -4.3569035785715888e+00  -2.5428795129335073e+00
  -4.3281162063237693e+00  -2.6175154624673693e+00
  -4.2979422650570287e+00  -2.6917175233030348e+00
  -4.2663895398935026e+00  -2.7654591451116604e+00
  -4.2334663296684827e+00  -2.8387139279708129e+00
  -4.1991814439483806e+00  -2.9114556323384910e+00
  -4.1635441998548268e+00  -2.9836581889675440e+00
  -4.1265644186961055e+00  -3.0552957087567156e+00
  -4.0882524224071872e+00  -3.1263424925345773e+00
  -4.0486190297996902e+00  -3.1967730407726180e+00
  -4.0076755526231995e+00  -3.2665620632238097e+00
  -3.9654337914394207e+00  -3.3356844884829768e+00
  -3.9219060313107117e+00  -3.4041154734653318e+00
  -3.8771050373046405e+00  -3.4718304127995805e+00
  -3.8310440498162444e+00  -3.5388049481320132e+00
  -3.7837367797097694e+00  -3.6050149773380595e+00
  -3.7351974032817155e+00  -3.6704366636377843e+00
  -3.6854405570470918e+00  -3.7350464446118710e+00
  -3.6344813323508567e+00  -3.7988210411146555e+00
  -3.5823352698065638e+00  -3.8617374660808310e+00
  -3.5290183535643340e+00  -3.9237730332224539e+00
  -3.4745470054103040e+00  -3.9849053656129576e+00
  -3.4189380786997909e+00  -4.0451124041549100e+00
  -3.3622088521264626e+00  -4.1043724159282755e+00
  -3.3043770233298737e+00  -4.1626640024160269e+00
  -3.2454607023437796e+00  -4.2199661076039563e+00
  -3.1854784048877098e+00  -4.2762580259516172e+00
  -3.1244490455043419e+00  -4.3315194102313592e+00
  -3.0623919305452660e+00  -4.3857302792324644e+00
  -2.9993267510078003e+00  -4.4388710253274724e+00
  -2.9352735752255663e+00  -4.4909224218977863e+00
  -2.8702528414155895e+00  -4.5418656306157565e+00
  -2.8042853500847480e+00  -4.5916822085804574e+00
  -2.7373922562984476e+00  -4.6403541153044392e+00
  -2.6695950618144426e+00  -4.6878637195488073e+00
  -2.6009156070847927e+00  -4.7341938060040087e+00
  -2.5313760631289752e+00  -4.7793275818137886e+00
  -2.4609989232812359e+00  -4.8232486829398367e+00
  -2.3898069948153036e+00  -4.8659411803646897e+00
  -2.3178233904496426e+00  -4.9073895861305399e+00
  -2.2450715197364595e+00  -4.9475788592116254e+00
  -2.1715750803377278e+00  -4.9864944112179970e+00
  -2.0973580491915400e+00  -5.0241221119284516e+00
  -2.0224446735721258e+00  -5.0604482946505582e+00
  -1.9468594620469366e+00  -5.0954597614057020e+00
  -1.8706271753342145e+00  -5.1291437879371964e+00
  -1.7937728170645142e+00  -5.1614881285395304e+00
  -1.7163216244496839e+00  -5.1924810207069259e+00
  -1.6382990588628346e+00  -5.2221111895994206e+00
  -1.5597307963328770e+00  -5.2503678523247830e+00
  -1.4806427179572270e+00  -5.2772407220346080e+00
  -1.4010609002363132e+00  -5.3027200118330589e+00
  -1.3210116053335554e+00  -5.3267964384967295e+00
  -1.2405212712645028e+00  -5.3494612260042240e+00
  -1.1596165020188605e+00  -5.3707061088741117e+00
  -1.0783240576191411e+00  -5.3905233353099673e+00
  -9.9667084411971973e-01  -5.4089056701512916e+00
  -9.1468390355008111e-01  -5.4258463976292068e+00
  -8.3239040380607632e-01  -5.4413393239258498e+00
  -7.4981762849302280e-01  -5.4553787795364821e+00
  -6.6699296672450115e-01  -5.4679596214334385e+00
  -5.8394390288071751e-01  -5.4790772350310446e+00
  -5.0069800633031858e-01  -5.4887275359507859e+00
  -4.1728292111955950e-01  -5.4969069715860259e+00
  -3.3372635563273506e-01  -5.5036125224656853e+00
  -2.5005607222779874e-01  -5.5088417034163388e+00
  -1.6629987685110206e-01  -5.5125925645223086e+00
  -8.2485608635195787e-02  -5.5148636918833533e+00
   1.3588705163603242e-03  -5.5156542081696633e+00
   8.5205686353225618e-02  -5.5149637729739718e+00
   1.6902696270758888e-01  -5.5127925829605928e+00
   2.5279483192460217e-01  -5.5091413718113600e+00
   3.3648144528997981e-01  -5.5040114099684647e+00
   4.2005898345080328e-01  -5.4974045041742770e+00
   5.0349966682557856e-01  -5.4893229968083350e+00
   5.8677576599959158e-01  -5.4797697650217216e+00
   6.6985961210161837e-01  -5.4687482196691803e+00
   7.5272360715804831e-01  -5.4562623040393383e+00
   8.3534023442049099e-01  -5.4423164923835312e+00
   9.1768206866294610e-01  -5.4269157882437717e+00
   9.9972178644462584e-01  -5.4100657225805033e+00
   1.0814321763345329e+00  -5.3917723517008183e+00
   1.1627861490939142e+00  -5.3720422549879414e+00
   1.2437567478127223e+00  -5.3508825324328306e+00
   1.3243171579962343e+00  -5.3283008019688172e+00
   1.4044407175980009e+00  -5.3043051966102945e+00
   1.4841009269953154e+00  -5.2789043613965445e+00
   1.5632714589034107e+00  -5.2521074501418346e+00
   1.6419261682246251e+00  -5.2239241219930346e+00
   1.7200391018287915e+00  -5.1943645377960541e+00
   1.7975845082611368e+00  -5.1634393562724394e+00
   1.8745368473740081e+00  -5.1311597300076324e+00
   1.9508707998787602e+00  -5.0975373012523546e+00
   2.0265612768141854e+00  -5.0625841975387385e+00
   2.1015834289278801e+00  -5.0263130271128569e+00
   2.1759126559669912e+00  -4.9887368741853697e+00
   2.2495246158748139e+00  -4.9498692940021023e+00
   2.3223952338897376e+00  -4.9097243077364014e+00
   2.3945007115430972e+00  -4.8683163972052226e+00
   2.4658175355524987e+00  -4.8256604994109367e+00
   2.5363224866072533e+00  -4.7817720009109381e+00
   2.6059926480425704e+00  -4.7366667320171638e+00
   2.6748054143992217e+00  -4.6903609608277437e+00
   2.7427384998654207e+00  -4.6428713870930318e+00
   2.8097699465977124e+00  -4.5942151359183514e+00
   2.8758781329177081e+00  -4.5444097513058272e+00
   2.9410417813815566e+00  -4.4934731895377684e+00
   3.0052399667190781e+00  -4.4414238124040972e+00
   3.0684521236395503e+00  -4.3882803802764085e+00
   3.1306580545011808e+00  -4.3340620450312572e+00
   3.1918379368413401e+00  -4.2787883428253917e+00
   3.2519723307647146e+00  -4.2224791867256410e+00
   3.3110421861865453e+00  -4.1651548591962797e+00
   3.3690288499282244e+00  -4.1068360044466949e+00
   3.4259140726625357e+00  -4.0475436206422808e+00
   3.4816800157059067e+00  -3.9872990519814806e+00
   3.5363092576550916e+00  -3.9261239806420294e+00
   3.5897848008657576e+00  -3.8640404185994193e+00
   3.6420900777705132e+00  -3.8010706993206922e+00
   3.6932089570339852e+00  -3.7372374693367254e+00
   3.7431257495425867e+00  -3.6725636796962031e+00
   3.7918252142267197e+00  -3.6070725773045118e+00
   3.8392925637131814e+00  -3.5407876961508520e+00
   3.8855134698056402e+00  -3.4737328484268843e+00
   3.9304740687910864e+00  -3.4059321155403062e+00
   3.9741609665702380e+00  -3.3374098390267366e+00
   4.0165612436099707e+00  -3.2681906113633814e+00
   4.0576624597158588e+00  -3.1982992666879602e+00
   4.0974526586230420e+00  -3.1277608714264113e+00
   4.1359203724036462e+00  -3.0566007148329453e+00
   4.1730546256891090e+00  -2.9848442994460243e+00
   4.2088449397057728e+00  -2.9125173314638970e+00
   4.2432813361222372e+00  -2.8396457110433486e+00
   4.2763543407069946e+00  -2.7662555225253360e+00
   4.3080549867949598e+00  -2.6923730245912325e+00
   4.3383748185615714e+00  -2.6180246403534078e+00
   4.3673058941032332e+00  -2.5432369473839160e+00
   4.3948407883228953e+00  -2.4680366676850718e+00
   4.4209725956197161e+00  -2.3924506576057261e+00
   4.4456949323817394e+00  -2.3165058977070627e+00
   4.4690019392806670e+00  -2.2402294825817832e+00
   4.4908882833678563e+00  -2.1636486106305237e+00
   4.5113491599707034e+00  -2.0867905737993988e+00
   4.5303802943887481e+00  -2.0096827472825707e+00
   4.5479779433888101e+00  -1.9323525791937517e+00
   4.5641388964986058e+00  -1.8548275802105574e+00
   4.5788604770983463e+00  -1.7771353131956589e+00
   4.5921405433099016e+00  -1.6993033827986588e+00
   4.6039774886832028e+00  -1.6213594250426535e+00
   4.6143702426795912e+00  -1.5433310968994303e+00
   4.6233182709519616e+00  -1.4652460658572637e+00
   4.6308215754215682e+00  -1.3871319994852720e+00
   4.6368806941514871e+00  -1.3090165549982968e+00
   4.6414967010167389e+00  -1.2309273688262736e+00
   4.6446712051712513e+00  -1.1528920461920538e+00
   4.6464063503118149e+00  -1.0749381507016373e+00
   4.6467048137393432e+00  -9.9709319395077167e-01
   4.6455698052177627e+00  -9.1938462515186770e-01
   4.6430050656309971e+00  -8.4183982078517072e-01
   4.6390148654385337e+00  -7.6448607427812099e-01
   4.6336040029301557e+00  -6.8735058571682395e-01
   4.6267778022805190e+00  -6.1046045159354090e-01
   4.6185421114042962e+00  -5.3384265459409574e-01
   4.6089032996127113e+00  -4.5752405342907648e-01
   4.5978682550723518e+00  -3.8153137271269949e-01
   4.5854443820672097e+00  -3.0589119289317945e-01
   4.5716395980650262e+00  -2.3062994023843381e-01
   4.5564623305890031e+00  -1.5577387688092623e-01
   4.5399215138961200e+00  -8.1349090925433756e-02
   4.5220265854632817e+00  -7.3814866234963826e-03
   4.5027874822826535e+00   6.6103225381716590e-02
   4.4822146369675639e+00   1.3907953773641490e-01
   4.4603189736705016e+00   2.1152215597939139e-01
   4.4371119038146967e+00   2.8340600806377148e-01
   4.4126053216409611e+00   3.5470625379368897e-01
   4.3868115995714447e+00   4.2539829417230063e-01
   4.3597435833920883e+00   4.9545778065758633e-01
   4.3314145872555985e+00   5.6486062432241668e-01
   4.3018383885068392e+00   6.3358300491540587e-01
   4.2710292223326016e+00   7.0160137981910486e-01
   4.2390017762378145e+00   7.6889249290212902e-01
   4.2057711843502492e+00   8.3543338326185590e-01
   4.1713530215559214e+00   9.0120139385436893e-01
   4.1357632974674008e+00   9.6617418000836575e-01
   4.0990184502273230e+00   1.0303297178197930e+00
   4.0611353401494670e+00   1.0936463124240201e+00
   4.0221312431998033e+00   1.1561026061423991e+00
   3.9820238443199987e+00   1.2176775865001230e+00
   3.9408312305959137e+00   1.2783505941123234e+00
   3.8985718842736863e+00   1.3381013304354183e+00
   3.8552646756260649e+00   1.3969098653807537e+00
   3.8109288556716931e+00   1.4547566447876510e+00
   3.7655840487501249e+00   1.5116224977530146e+00
   3.7192502449553748e+00   1.5674886438147115e+00
   3.6719477924309079e+00   1.6223366999859954e+00
   3.6236973895289677e+00   1.6761486876382941e+00
   3.5745200768372483e+00   1.7289070392297474e+00
   3.5244372290759309e+00   1.7805946048769314e+00
   3.4734705468681617e+00   1.8311946587672776e+00
   3.4216420483871168e+00   1.8806909054097383e+00
   3.3689740608828083e+00   1.9290674857213259e+00
   3.3154892120918737e+00   1.9763089829472116e+00
   3.2612104215336020e+00   2.0224004284121277e+00
   3.2061608916955140e+00   2.0673273071008884e+00
   3.1503640991118451e+00   2.1110755630659073e+00
   3.0938437853383229e+00   2.1536316046596462e+00
   3.0366239478266772e+00   2.1949823095900203e+00
   2.9787288307023472e+00   2.2351150297968152e+00
   2.9201829154488959e+00   2.2740175961472806e+00
   2.8610109115026772e+00   2.3116783229490991e+00
   2.8012377467613265e+00   2.3480860122790221e+00
   2.7408885580096944e+00   2.3832299581255176e+00
   2.6799886812668539e+00   2.4170999503438622e+00
   2.6185636420578660e+00   2.4496862784221634e+00
   2.5566391456139930e+00   2.4809797350568830e+00
   2.4942410670050918e+00   2.5109716195365035e+00
   2.4313954412079433e+00   2.5396537409320414e+00
   2.3681284531142910e+00   2.5670184210931986e+00
   2.3044664274823941e+00   2.5930584974490096e+00
   2.2404358188359179e+00   2.6177673256119189e+00
   2.1760632013140002e+00   2.6411387817842957e+00
   2.1113752584763636e+00   2.6631672649664662e+00
   2.0463987730673390e+00   2.6838476989654314e+00
   1.9811606167427105e+00   2.7031755342034924e+00
   1.9156877397632819e+00   2.7211467493261048e+00
   1.8500071606590844e+00   2.7377578526083473e+00
   1.7841459558681640e+00   2.7530058831594539e+00
   1.7181312493538907e+00   2.7668884119249788e+00
   1.6519902022047344e+00   2.7794035424861789e+00
   1.5857500022204729e+00   2.7905499116563353e+00
   1.5194378534887900e+00   2.8003266898737640e+00
   1.4530809659562320e+00   2.8087335813913845e+00
   1.3867065449974914e+00   2.8157708242627537e+00
   1.3203417809869891e+00   2.8214391901245848e+00
   1.2540138388767210e+00   2.8257399837758213e+00
   1.1877498477843371e+00   2.8286750425534311e+00
   1.1215768905954182e+00   2.8302467355051548e+00
   1.0555219935839031e+00   2.8304579623595179e+00
   9.8961211605462229e-01   2.8293121522935047e+00
   9.2387414001187795e-01   2.8268132624983533e+00
   8.5833485985800195e-01   2.8229657765440175e+00
   7.9302097212581546e-01   2.8177747025429238e+00
   7.2795906524889931e-01   2.8112455711137079e+00
   6.6317560937356557e-01   2.8033844331457161e+00
   5.9869694621641423e-01   2.7941978573651096e+00
   5.3454927897133253e-01   2.7836929277035036e+00
   4.7075866226978197e-01   2.7718772404701384e+00
   4.0735099219819326e-01   2.7587589013286582e+00
   3.4435199637627273e-01   2.7443465220796401e+00
   2.8178722409999635e-01   2.7286492172501049e+00
   2.1968203655304527e-01   2.7116766004913013e+00
   1.5806159709041054e-01   2.6934387807861300e+00
   9.6950861597866977e-02   2.6739463584676524e+00
   3.6374568930987582e-02   2.6532104210501974e+00
  -2.3642768562660364e-02   2.6312425388746528e+00
  -8.3076874434527659e-02   2.6080547605695874e+00
  -1.4190371743572719e-01   2.5836596083299432e+00
  -2.0009952072376733e-01   2.5580700730150809e+00
  -2.5764077097186755e-01   2.5312996090680491e+00
  -3.1450422737738598e-01   2.5033621292580057e+00
  -3.7066693056592870e-01   2.4742719992477946e+00
  -4.2610621138774607e-01   2.4440440319887387e+00
  -4.8079969960306784e-01   2.4126934819447832e+00
  -5.3472533245306553e-01   2.3802360391481860e+00
  -5.8786136311317772e-01   2.3466878230890162e+00
  -6.4018636902557802e-01   2.3120653764407790e+00
  -6.9167926010760616e-01   2.2763856586245645e+00
  -7.4231928683304182e-01   2.2396660392141596e+00
  -7.9208604818313288e-01   2.2019242911846342e+00
  -8.4095949946435633e-01   2.1631785840069657e+00
  -8.8891995998992257e-01   2.1234474765913354e+00
  -9.3594812062210520e-01   2.0827499100817812e+00
  -9.8202505117251215e-01   2.0411052005049370e+00
  -1.0271322076574843e+00   1.9985330312756711e+00
  -1.0712514394058499e+00   1.9550534455624591e+00
  -1.1143649960163280e+00   1.9106868385154085e+00
  -1.1564555341619271e+00   1.8654539493598858e+00
  -1.1975061242387433e+00   1.8193758533587536e+00
  -1.2375002568566233e+00   1.7724739536462792e+00
  -1.2764218491692172e+00   1.7247699729368209e+00
  -1.3142552510410033e+00   1.6762859451114465e+00
  -1.3509852510489357e+00   1.6270442066856821e+00
  -1.3865970823164266e+00   1.5770673881616486e+00
  -1.4210764281774269e+00   1.5263784052678617e+00
  -1.4544094276684587e+00   1.4750004500900433e+00
  -1.4865826808464906e+00   1.4229569820963088e+00
  -1.5175832539306329e+00   1.3702717190601557e+00
  -1.5473986842656868e+00   1.3169686278846973e+00
  -1.5760169851056547e+00   1.2630719153316439e+00
  -1.6034266502153807e+00   1.2086060186585554e+00
  -1.6296166582885676e+00   1.1535955961679278e+00
  -1.6545764771804814e+00   1.0980655176717131e+00
  -1.6782960679537235e+00   1.0420408548749045e+00
  -1.7007658887355268e+00   9.8554687168184030e-01
  -1.7219768983850998e+00   9.2860901442892552e-01
  -1.7419205599696170e+00   8.7125290204748318e-01
  -1.7605888440475248e+00   8.1350431616048258e-01
  -1.7779742317579059e+00   7.5538919111691438e-01
  -1.7940697177147209e+00   6.9693360396760695e-01
  -1.8088688127048171e+00   6.3816376438630018e-01
  -1.8223655461886732e+00   5.7910600453981453e-01
  -1.8345544686029154e+00   5.1978676891117237e-01
  -1.8454306534637288e+00   4.6023260407954591e-01
  -1.8549896992703487e+00   4.0047014846092444e-01
  -1.8632277312079049e+00   3.4052612201340648e-01
  -1.8701414026489629e+00   2.8042731591103870e-01
  -1.8757278964531807e+00   2.2020058219013178e-01
  -1.8799849260645820e+00   1.5987282337199857e-01
  -1.8829107364060176e+00   9.9470982066064847e-02
  -1.8845041045704702e+00   3.9022030557313930e-02


==> A2_2400_1525_C2.txt <==
  -2.4430000000000001e+00   0.0000000000000000e+00
  -2.4422496988195266e+00  -7.6033954385756539e-02
  -2.4398323249883123e+00  -1.5203756837189311e-01
  -2.4357487764292189e+00  -2.2797714083124110e-01
  -2.4300006158522751e+00  -3.0381899407161350e-01
  -2.4225900701827756e+00  -3.7952948684524268e-01
  -2.4135200297354760e+00  -4.5507502734483080e-01
  -2.4027940471351923e+00  -5.3042208618126419e-01
  -2.3904163359842019e+00  -6.0553720933804622e-01
  -2.3763917692769367e+00  -6.8038703109751486e-01
  -2.3607258775625772e+00  -7.5493828693391685e-01
  -2.3434248468562231e+00  -8.2915782636843216e-01
  -2.3244955162994314e+00  -9.0301262578124342e-01
  -2.3039453755710064e+00  -9.7646980117577453e-01
  -2.2817825620490053e+00  -1.0494966208902308e+00
  -2.2580158577250464e+00  -1.1220605182515984e+00
  -2.2326546858720659e+00  -1.1941291041672788e+00
  -2.2057091074667987e+00  -1.2656701796495644e+00
  -2.1771898173683253e+00  -1.3366517482681739e+00
  -2.1471081402541277e+00  -1.4070420285261069e+00
  -2.1154760263152026e+00  -1.4768094661541018e+00
  -2.0823060467118455e+00  -1.5459227463190037e+00
  -2.0476113887918399e+00  -1.6143508057413956e+00
  -2.0114058510728503e+00  -1.6820628447178678e+00
  -1.9737038379909251e+00  -1.7490283390433459e+00
  -1.9345203544171001e+00  -1.8152170518289290e+00
  -1.8938709999441750e+00  -1.8805990452107331e+00
  -1.8517719629458294e+00  -1.9451446919452762e+00
  -1.8082400144103337e+00  -2.0088246868869803e+00
  -1.7632925015511858e+00  -2.0716100583434156e+00
  -1.7169473411971043e+00  -2.1334721793039533e+00
  -1.6692230129638759e+00  -2.1943827785375483e+00
  -1.6201385522106537e+00  -2.2543139515554151e+00
  -1.5697135427833746e+00  -2.3132381714344179e+00
  -1.5179681095480488e+00  -2.3711282994970366e+00
  -1.4649229107167572e+00  -2.4279575958438508e+00
  -1.4105991299692624e+00  -2.4836997297345063e+00
  -1.3550184683732320e+00  -2.5383287898132094e+00
  -1.2982031361061315e+00  -2.5918192941748517e+00
  -1.2401758439819364e+00  -2.6441462002679135e+00
  -1.1809597947858737e+00  -2.6952849146303710e+00
  -1.1205786744204873e+00  -2.7452113024548890e+00
  -1.0590566428663881e+00  -2.7939016969796548e+00
  -9.9641832496111882e-01  -2.8413329087012507e+00
  -9.3268880099963425e-01  -2.8874822344060673e+00
  -8.6789359715997427e-01  -2.9323274660167900e+00
  -8.0205867575775347e-01  -2.9758468992505942e+00
  -7.3521042533318137e-01  -3.0180193420857293e+00
  -6.6737565057436965e-01  -3.0588241230332671e+00
  -5.9858156208075897e-01  -3.0982410992108469e+00
  -5.2885576597055228e-01  -3.1362506642153347e+00
  -4.5822625333610412e-01  -3.1728337557913848e+00
  -3.8672138955127083e-01  -3.2079718632929750e+00
  -3.1436990343478677e-01  -3.2416470349350597e+00
  -2.4120087627378189e-01  -3.2738418848325681e+00
  -1.6724373071161378e-01  -3.3045395998240559e+00
  -9.2528219504236286e-02  -3.3337239460773955e+00
  -1.7084414149378065e-02  -3.3613792754749845e+00
   5.9057306607146753e-02  -3.3874905317760207e+00
   1.3586626838362750e-01  -3.4120432565534848e+00
   2.1331151288873135e-01  -3.4350235949035621e+00
   2.9136180975740505e-01  -3.4564183009253093e+00
   3.6998566849190540e-01  -3.4762147429684678e+00
   4.4915135050341787e-01  -3.4944009086474179e+00
   5.2882688124968569e-01  -3.5109654096193372e+00
   6.0898006246403436e-01  -3.5258974861247410e+00
   6.8957848447114101e-01  -3.5391870112886590e+00
   7.7058953858486723e-01  -3.5508244951807924e+00
   8.5198042958343867e-01  -3.5608010886330885e+00
   9.3371818825722785e-01  -3.5691085868132784e+00
   1.0157696840243702e+00  -3.5757394325529770e+00
   1.0981016376094124e+00  -3.5806867194290914e+00
   1.1806806337801714e+00  -3.5839441945973265e+00
   1.2634731341379608e+00  -3.5855062613767021e+00
   1.3464454899563192e+00  -3.5853679815840853e+00
   1.4295639550633539e+00  -3.5835250776178236e+00
   1.5127946987628049e+00  -3.5799739342896770e+00
   1.5961038187889072e+00  -3.5747116004043340e+00
   1.6794573542901259e+00  -3.5677357900858921e+00
   1.7628212988368279e+00  -3.5590448838507793e+00
   1.8461616134479304e+00  -3.5486379294266981e+00
   1.9294442396315816e+00  -3.5365146423172544e+00
   2.0126351124349049e+00  -3.5226754061120489e+00
   2.0957001734978378e+00  -3.5071212725420882e+00
   2.1786053841061075e+00  -3.4898539612804838e+00
   2.2613167382383632e+00  -3.4708758594884888e+00
   2.3438002756025109e+00  -3.4501900211070375e+00
   2.4260220946562825e+00  -3.4278001658940398e+00
   2.5079483656070809e+00  -3.4037106782077657e+00
   2.5895453433861593e+00  -3.3779266055367891e+00
   2.6707793805921947e+00  -3.3504536567770038e+00
   2.7516169403993214e+00  -3.3212982002563827e+00
   2.8320246094247179e+00  -3.2904672615081845e+00
   2.9119691105508441e+00  -3.2579685207934581e+00
   2.9914173156974480e+00  -3.2238103103737603e+00
   3.0703362585384792e+00  -3.1880016115351109e+00
   3.1486931471590665e+00  -3.1505520513643002e+00
   3.2264553766477357e+00  -3.1114718992787527e+00
   3.3035905416190832e+00  -3.0707720633112645e+00
   3.3800664486621188e+00  -3.0284640861509895e+00
   3.4558511287095546e+00  -2.9845601409421820e+00
   3.5309128493233164e+00  -2.9390730268422711e+00
   3.6052201268916018e+00  -2.8920161643409332e+00
   3.6787417387328407e+00  -2.8434035903419397e+00
   3.7514467351019385e+00  -2.7932499530096213e+00
   3.8233044510942449e+00  -2.7415705063819003e+00
   3.8942845184426886e+00  -2.6883811047519210e+00
   3.9643568772036093e+00  -2.6336981968204016e+00
   4.0334917873268088e+00  -2.5775388196209112e+00
   4.1016598401054321e+00  -2.5199205922203691e+00
   4.1688319695013014e+00  -2.4608617091971525e+00
   4.2349794633413946e+00  -2.4003809338992625e+00
   4.3000739743811911e+00  -2.3384975914851140e+00
   4.3640875312306884e+00  -2.2752315617495662e+00
   4.4269925491388840e+00  -2.2106032717379205e+00
   4.4887618406326624e+00  -2.1446336881506673e+00
   4.5493686260059913e+00  -2.0773443095418673e+00
   4.6087865436554347e+00  -2.0087571583141082e+00
   4.6669896602580589e+00  -1.9388947725130719e+00
   4.7239524807878279e+00  -1.8677801974248240e+00
   4.7796499583666856e+00  -1.7954369769789966e+00
   4.8340575039465428e+00  -1.7218891449611249e+00
   4.8871509958185140e+00  -1.6471612160374665e+00
   4.9389067889457214e+00  -1.5712781765957013e+00
   4.9893017241161646e+00  -1.4942654754049822e+00
   5.0383131369121124e+00  -1.4161490140988731e+00
   5.0859188664926229e+00  -1.3369551374847859e+00
   5.1320972641858322e+00  -1.2567106236835814e+00
   5.1768272018877193e+00  -1.1754426741030750e+00
   5.2200880802641576e+00  -1.0931789032492503e+00
   5.2618598367531115e+00  -1.0099473283790354e+00
   5.3021229533639209e+00  -9.2577635899857214e-01
   5.3408584642706973e+00  -8.4069478621095495e-01
   5.3780479631969236e+00  -7.5473177191747931e-01
   5.4136736105884466e+00  -6.6791683787649714e-01
   5.4477181405721069e+00  -5.8027985462402476e-01
   5.4801648676973560e+00  -4.9185103026030919e-01
   5.5109976934582772e+00  -4.0266089910660141e-01
   5.5402011125935164e+00  -3.1274031023644500e-01
   5.5677602191617162e+00  -2.2212041588582479e-01
   5.5936607123901174e+00  -1.3083265974657812e-01
   5.6178889022941014e+00  -3.8908765147505728e-02
   5.6404317150655130e+00   5.3619276872330625e-02
   5.6612766982276970e+00   1.4671921959359902e-01
   5.6804120255552899e+00   2.4035857274541136e-01
   5.6978265017568583e+00   3.3450461472815801e-01
   5.7135095669185976e+00   4.2912440492582327e-01
   5.7274513007073837e+00   5.2418479610310975e-01
   5.7396424263315753e+00   6.1965244688266474e-01
   5.7500743142580175e+00   7.1549383429767299e-01
   5.7587389856838458e+00   8.1167526641505106e-01
   5.7656291157617350e+00   9.0816289502444980e-01
   5.7707380365773639e+00   1.0049227283882476e+00
   5.7740597398779334e+00   1.1019206440476956e+00
   5.7755888795506873e+00   1.1991224016803501e+00
   5.7753207738504972e+00   1.2964936560039084e+00
   5.7732514073756089e+00   1.3939999697215526e+00
   5.7693774327908161e+00   1.4916068265038831e+00
   5.7636961722973812e+00   1.5892796440025070e+00
   5.7562056188491146e+00   1.6869837868903481e+00
   5.7469044371141402e+00   1.7846845799237161e+00
   5.7357919641819786e+00   1.8823473210211799e+00
   5.7228682100156387e+00   1.9799372943542732e+00
   5.7081338576485390e+00   2.0774197834450634e+00
   5.6915902631261774e+00   2.1747600842656043e+00
   5.6732394551925394e+00   2.2719235183342952e+00
   5.6530841347213503e+00   2.3688754458041776e+00
   5.6311276738923679e+00   2.4655812785381883e+00
   5.6073741151130267e+00   2.5620064931664053e+00
   5.5818281696858065e+00   2.6581166441203274e+00
   5.5544952162218344e+00   2.7538773766392231e+00
   5.5253812988012783e+00   2.8492544397436235e+00
   5.4944931248812514e+00   2.9442136991710131e+00
   5.4618380629519736e+00   3.0387211502688101e+00
   5.4274241399420760e+00   3.1327429308397359e+00
   5.3912600383740292e+00   3.2262453339346893e+00
   5.3533550932707401e+00   3.3191948205882613e+00
   5.3137192888144833e+00   3.4115580324920542e+00
   5.2723632547594326e+00   3.5033018046009827e+00
   5.2292982625991122e+00   3.5943931776677678e+00
   5.1845362214902462e+00   3.6847994107008550e+00
   5.1380896739345001e+00   3.7744879933410234e+00
   5.0899717912197620e+00   3.8634266581519787e+00
   5.0401963686226825e+00   3.9515833928202575e+00
   4.9887778203742599e+00   4.0389264522597967e+00
   4.9357311743903880e+00   4.1254243706165834e+00
   4.8810720667693488e+00   4.2110459731687948e+00
   4.8248167360583194e+00   4.2957603881179232e+00
   4.7669820172910580e+00   4.3795370582663944e+00
   4.7075853357990267e+00   4.4623457525772317e+00
   4.6466447007982783e+00   4.5441565776113784e+00
   4.5841786987545374e+00   4.6249399888383227e+00
   4.5202064865289753e+00   4.7046668018157280e+00
   4.4547477843072709e+00   4.7833082032337986e+00
   4.3878228683146325e+00   4.8608357618202058e+00
   4.3194525633195342e+00   4.9372214391014024e+00
   4.2496582349289929e+00   5.0124376000162405e+00
   4.1784617816783145e+00   5.0864570233778563e+00
   4.1058856269182824e+00   5.1592529121798298e+00
   4.0319527105028765e+00   5.2307989037427154e+00
   3.9566864802806565e+00   5.3010690796970579e+00
   3.8801108833930233e+00   5.3700379757991215e+00
   3.8022503573826745e+00   5.4376805915755648e+00
   3.7231298211155881e+00   5.5039723997934180e+00
   3.6427746655200006e+00   5.5688893557517423e+00
   3.5612107441458658e+00   5.6324079063914363e+00
   3.4784643635483765e+00   5.6945049992197223e+00
   3.3945622734991918e+00   5.7551580910459119e+00
   3.3095316570290718e+00   5.8143451565251230e+00
   3.2234001203057003e+00   5.8720446965067099e+00
   3.1361956823505168e+00   5.9282357461841899e+00
   3.0479467645984717e+00   5.9828978830436084e+00
   2.9586821803046326e+00   6.0360112346072752e+00
   2.8684311238016917e+00   6.0875564859699471e+00
   2.7772231596124111e+00   6.1375148871245697e+00
   2.6850882114211538e+00   6.1858682600747930e+00
   2.5920565509086679e+00   6.2325990057315535e+00
   2.4981587864543675e+00   6.2776901105910818e+00
   2.4034258517103808e+00   6.3211251531918036e+00
   2.3078889940517002e+00   6.3628883103476630e+00
   2.2115797629068252e+00   6.4029643631554940e+00
   2.1145299979732992e+00   6.4413387027741429e+00
   2.0167718173226277e+00   6.4779973359731562e+00
   1.9183376053990819e+00   6.5129268904488837e+00
   1.8192600009169380e+00   6.5461146199059961e+00
   1.7195718846607384e+00   6.5775484089024721e+00
   1.6193063671932106e+00   6.6072167774561867e+00
   1.5184967764754960e+00   6.6351088854113707e+00
   1.4171766454043913e+00   6.6612145365632394e+00
   1.3153796992713258e+00   6.6855241825392469e+00
   1.2131398431478333e+00   6.7080289264354525e+00
   1.1104911492023022e+00   6.7287205262066339e+00
   1.0074678439528177e+00   6.7475913978088231e+00
   9.0410429546093207e-01   6.7646346180930887e+00
   8.0043500047121863e-01   6.7798439274494351e+00
   6.9649457150149174e-01   6.7932137321998125e+00
   5.9231772388859139e-01   6.8047391067393139e+00
   4.8793926279464567e-01   6.8144157954247486e+00
   3.8339407017874427e-01   6.8222402142098453e+00
   2.7871709173896597e-01   6.8282094520264707e+00
   1.7394332382971514e-01   6.8323212719113258e+00
   6.9107800359333005e-02   6.8345741118776626e+00
  -3.5754420327043242e-02   6.8349670855317219e+00
  -1.4060826857439537e-01   6.8334999824335956e+00
  -2.4541867654953067e-01   6.8301732682024126e+00
  -3.5015059137259519e-01   6.8249880843657804e+00
  -4.5476898824340950e-01   6.8179462479535093e+00
  -5.5923888355764406e-01   6.8090502508358073e+00
  -6.6352534800785445e-01   6.7983032588061523e+00
  -7.6759351966440370e-01   6.7857091104091927e+00
  -8.7140861703130457e-01   6.7712723155141168e+00
  -9.7493595207202621e-01   6.7549980536340106e+00
  -1.0781409432003197e+00   6.7368921719918493e+00
  -1.1809891282311273e+00   6.7169611833338303e+00
  -1.2834461772866623e+00   6.6952122634908857e+00
  -1.3854779056527535e+00   6.6716532486892826e+00
  -1.4870502865805788e+00   6.6462926326113205e+00
  -1.5881294640289219e+00   6.6191395632072396e+00
  -1.6886817653421127e+00   6.5902038392595470e+00
  -1.7886737138588418e+00   6.5594959067010397e+00
  -1.8880720414470551e+00   6.5270268546879295e+00
  -1.9868437009601714e+00   6.4928084114295519e+00
  -2.0849558786098901e+00   6.4568529397762235e+00
  -2.1823760062508906e+00   6.4191734325669270e+00
  -2.2790717735727584e+00   6.3797835077385816e+00
  -2.3750111401945024e+00   6.3386974031987382e+00
  -2.4701623476570784e+00   6.2959299714636510e+00
  -2.5644939313093542e+00   6.2514966740637448e+00
  -2.6579747320830012e+00   6.2054135757186035e+00
  -2.7505739081518490e+00   6.1576973382836773e+00
  -2.8422609464712649e+00   6.1083652144710063e+00
  -2.9330056741931765e+00   6.0574350413463360e+00
  -3.0227782699524011e+00   6.0049252336050847e+00
  -3.1115492750199945e+00   5.9508547766297095e+00
  -3.1992896043193824e+00   5.8952432193311068e+00
  -3.2859705573010829e+00   5.8381106667767568e+00
  -3.3715638286718965e+00   5.7794777726084030e+00
  -3.4560415189744824e+00   5.7193657312521387e+00
  -3.5393761450132968e+00   5.6577962699238631e+00
  -3.6215406501229448e+00   5.5947916404331188e+00
  -3.7025084142750244e+00   5.5303746107884377e+00
  -3.7822532640196433e+00   5.4645684566073678e+00
  -3.8607494822578019e+00   5.3973969523344332e+00
  -3.9379718178409702e+00   5.3288843622703705e+00
  -4.0138954949941628e+00   5.2590554314160256e+00
  -4.0884962225589661e+00   5.1879353761344076e+00
  -4.1617502030529909e+00   5.1155498746344135e+00
  -4.2336341415423036e+00   5.0419250572798537e+00
  -4.3041252543234689e+00   4.9670874967274470e+00
  -4.3732012774119031e+00   4.8910641978975198e+00
  -4.4408404748333137e+00   4.8138825877812348e+00
  -4.5070216467150619e+00   4.7355705050881873e+00
  -4.5717241371743942e+00   4.6561561897383230e+00
  -4.6349278420005122e+00   4.5756682722021438e+00
  -4.6966132161275880e+00   4.4941357626932703e+00
  -4.7567612808958790e+00   4.4115880402174268e+00
  -4.8153536310981613e+00   4.3280548414820528e+00
  -4.8723724418088228e+00   4.2435662496706961e+00
  -4.9278004749930204e+00   4.1581526830864926e+00
  -4.9816210858933720e+00   4.0718448836690166e+00
  -5.0338182291917573e+00   3.9846739053888793e+00
  -5.0843764649439080e+00   3.8966711025244556e+00
  -5.1332809642844879e+00   3.8078681178252158e+00
  -5.1805175149005391e+00   3.7182968705661383e+00
  -5.2260725262711745e+00   3.6279895444977464e+00
  -5.2699330346715367e+00   3.5369785756963434e+00
  -5.3120867079391383e+00   3.4452966403190470e+00
  -5.3525218500007350e+00   3.3529766422682976e+00
  -5.3912274051580322e+00   3.2600517007704943e+00
  -5.4281929621305949e+00   3.1665551378734951e+00
  -5.4634087578544079e+00   3.0725204658677248e+00
  -5.4968656810346532e+00   2.9779813746356631e+00
  -5.5285552754513487e+00   2.8829717189345168e+00
  -5.5584697430165795e+00   2.7875255056169115e+00
  -5.5866019465821823e+00   2.6916768807944536e+00
  -5.6129454124967806e+00   2.5954601169490292e+00
  -5.6374943329112313e+00   2.4989095999967512e+00
  -5.6602435678315661e+00   2.4020598163094506e+00
  -5.6811886469186890e+00   2.3049453396986599e+00
  -5.7003257710340982e+00   2.2076008183670099e+00
  -5.7176518135310790e+00   2.1100609618320192e+00
  -5.7331643212908547e+00   2.0123605278272287e+00
  -5.7468615155033076e+00   1.9145343091856615e+00
  -5.7587422921919655e+00   1.8166171207105890e+00
  -5.7688062224830556e+00   1.7186437860385966e+00
  -5.7770535526185185e+00   1.6206491244999339e+00
  -5.7834852037129805e+00   1.5226679379811403e+00
  -5.7881027712547706e+00   1.4247349977949453e+00
  -5.7909085243511633e+00   1.3268850315624203e+00
  -5.7919054047181486e+00   1.2291527101123787e+00
  -5.7910970254150840e+00   1.1315726344029902e+00
  -5.7884876693247449e+00   1.0341793224705866e+00
  -5.7840822873793067e+00   9.3700719641061658e-01
  -5.7778864965329699e+00   8.4009056939569127e-01
  -5.7699065774819642e+00   7.4346363273566229e-01
  -5.7601494721328148e+00   6.4716044298464226e-01
  -5.7486227808198329e+00   5.5121490909987114e-01
  -5.7353347592728738e+00   4.5566077965730717e-01
  -5.7202943153365142e+00   3.6053163012880080e-01
  -5.7035110054419143e+00   2.6586085022568706e-01
  -5.6849950308326687e+00   1.7168163131360634e-01
  -5.6647572335461147e+00   7.8026953903337137e-02
  -5.6428090921515937e+00  -1.5070424777605092e-02
  -5.6191627172473160e+00  -1.0757798312787939e-01
  -5.5938308467175002e+00  -1.9946344742504921e-01
  -5.5668268407516210e+00  -2.9069480398347380e-01
  -5.5381646766276438e+00  -3.8124031121273921e-01
  -5.5078589432612208e+00  -4.7106851157204593e-01
  -5.4759248355229424e+00  -5.6014824341600855e-01
  -5.4423781483257674e+00  -6.4844865272736407e-01
  -5.4072352704849109e+00  -7.3593920473212859e-01
  -5.3705131783525113e+00  -8.2258969539278881e-01
  -5.3322294292294847e+00  -9.0837026277515509e-01
  -5.2924021545570756e+00  -9.9325139828455755e-01
  -5.2510500528907151e+00  -1.0772039577671131e+00
  -5.2081923826588046e+00  -1.1601991724718412e+00
  -5.1638489547092297e+00  -1.2422086598694622e+00
  -5.1180401246464085e+00  -1.3232044343237612e+00
  -5.0707867849617845e+00  -1.4031589176114672e+00
  -5.0221103569607717e+00  -1.4820449492866381e+00
  -4.9720327824892125e+00  -1.5598357968856165e+00
  -4.9205765154624777e+00  -1.6365051659686745e+00
  -4.8677645132004610e+00  -1.7120272099945297e+00
  -4.8136202275717244e+00  -1.7863765400239728e+00
  -4.7581675959502023e+00  -1.8595282342489223e+00
  -4.7014310319878536e+00  -1.9314578473432809e+00
  -4.6434354162068106e+00  -2.0021414196320322e+00
  -4.5842060864145795e+00  -2.0715554860750989e+00
  -4.5237688279459487e+00  -2.1396770850625382e+00
  -4.4621498637353021e+00  -2.2064837670177320e+00
  -4.3993758442231172e+00  -2.2719536028053002e+00
  -4.3354738371004942e+00  -2.3360651919405377e+00
  -4.2704713168955966e+00  -2.3987976705972538e+00
  -4.2043961544059849e+00  -2.4601307194109627e+00
  -4.1372766059808432e+00  -2.5200445710744663e+00
  -4.0691413026571848e+00  -2.5785200177229259e+00
  -4.0000192391541569e+00  -2.6355384181056283e+00
  -3.9299397627296524e+00  -2.6910817045417055e+00
  -3.8589325619034351e+00  -2.7451323896571704e+00
  -3.7870276550510913e+00  -2.7976735729006936e+00
  -3.7142553788731334e+00  -2.8486889468356549e+00
  -3.6406463767436459e+00  -2.8981628032060684e+00
  -3.5662315869429015e+00  -2.9460800387740727e+00
  -3.4910422307784281e+00  -2.9924261609267639e+00
  -3.4151098005990321e+00  -3.0371872930502404e+00
  -3.3384660477063601e+00  -3.0803501796688106e+00
  -3.2611429701685672e+00  -3.1219021913474134e+00
  -3.1831728005407540e+00  -3.1618313293553753e+00
  -3.1045879934968261e+00  -3.2001262300897353e+00
  -3.0254212133774883e+00  -3.2367761692564554e+00
  -2.9457053216591063e+00  -3.2717710658079167e+00
  -2.8654733643482051e+00  -3.3051014856352103e+00
  -2.7847585593064039e+00  -3.3367586450138056e+00
  -2.7035942835105971e+00  -3.3667344138012987e+00
  -2.6220140602532376e+00  -3.3950213183860103e+00
  -2.5400515462875961e+00  -3.4216125443853103e+00
  -2.4577405189228720e+00  -3.4465019390926508e+00
  -2.3751148630740793e+00  -3.4696840136723592e+00
  -2.2922085582716303e+00  -3.4911539451013689e+00
  -2.2090556656355558e+00  -3.5109075778571426e+00
  -2.1256903148193280e+00  -3.5289414253511326e+00
  -2.0421466909282402e+00  -3.5452526711072498e+00
  -1.9584590214173361e+00  -3.5598391696848757e+00
  -1.8746615629738577e+00  -3.5726994473460714e+00
  -1.7907885883892229e+00  -3.5838327024667276e+00
  -1.7068743734255105e+00  -3.5932388056914917e+00
  -1.6229531836814621e+00  -3.6009182998324127e+00
  -1.5390592614629957e+00  -3.6068723995113494e+00
  -1.4552268126632257e+00  -3.6111029905462586e+00
  -1.3714899936569891e+00  -3.6136126290816097e+00
  -1.2878828982148534e+00  -3.6144045404632408e+00
  -1.2044395444416049e+00  -3.6134826178581001e+00
  -1.1211938617441732e+00  -3.6108514206193751e+00
  -1.0381796778339578e+00  -3.6065161723976416e+00
  -9.5543070576850730e-01  -3.6004827589987438e+00
  -8.7298053103748030e-01  -3.5927577259892227e+00
  -7.9086259869780473e-01  -3.5833482760501956e+00
  -7.0911020056293383e-01  -3.5722622660806969e+00
  -6.2775646245107497e-01  -3.5595082040515735e+00
  -5.4683433149724681e-01  -3.5450952456111349e+00
  -4.6637656353399387e-01  -3.5290331904438403e+00
  -3.8641571054556551e-01  -3.5113324783834190e+00
  -3.0698410820033406e-01  -3.4920041852818828e+00
  -2.2811386346619986e-01  -3.4710600186360128e+00
  -1.4983684231369962e-01  -3.4485123129729756e+00
  -7.2184657511499425e-02  -3.4243740249968302e+00
   4.8113434810787021e-03  -3.3986587284977570e+00
   8.1120090519887000e-02  -3.3713806090259557e+00
   1.5671080267556639e-01  -3.3425544583322311e+00
   2.3155300002241272e-01  -3.3121956685773792e+00
   3.0561651531200551e-01  -3.2803202263125728e+00
   3.7887150552715276e-01  -3.2469447062330481e+00
   4.5128846331175021e-01  -3.2120862647074415e+00
   5.2283822827220217e-01  -3.1757626330852671e+00
   5.9349199814609876e-01  -3.1379921107850479e+00
   6.6322133983389386e-01  -3.0987935581657626e+00
   7.3199820028938223e-01  -3.0581863891842804e+00
   7.9979491726482677e-01  -3.0161905638416155e+00
   8.6658422990663853e-01  -2.9728265804208363e+00
   9.3233928919757902e-01  -2.9281154675196133e+00
   9.9703366824149842e-01  -2.8820787758804101e+00
   1.0606413723866948e+00  -2.8347385700214427e+00
   1.1231368491840361e+00  -2.7861174196715792e+00
   1.1844949981760478e+00  -2.7362383910124404e+00
   1.2446911805132361e+00  -2.6851250377310349e+00
   1.3037012283939831e+00  -2.6328013918863324e+00
   1.3615014543244122e+00  -2.5792919545932409e+00
   1.4180686601946955e+00  -2.5246216865275422e+00
   1.4733801461683422e+00  -2.4688159982553910e+00
   1.5274137193810802e+00  -2.4119007403910611e+00
   1.5801477024460120e+00  -2.3539021935866740e+00
   1.6315609417618044e+00  -2.2948470583577349e+00
   1.6816328156207345e+00  -2.2347624447483248e+00
   1.7303432421135161e+00  -2.1736758618399019e+00
   1.7776726868278734e+00  -2.1116152071076901e+00
   1.8236021703379368e+00  -2.0486087556287091e+00
   1.8681132754815983e+00  -1.9846851491455524e+00
   1.9111881544230500e+00  -1.9198733849900753e+00
   1.9528095354978137e+00  -1.8542028048712069e+00
   1.9929607298376439e+00  -1.7877030835311500e+00
   2.0316256377727804e+00  -1.7204042172742915e+00
   2.0687887550090962e+00  -1.6523365123731844e+00
   2.1044351785778050e+00  -1.5835305733560132e+00
   2.1385506125554206e+00  -1.5140172911800061e+00
   2.1711213735518178e+00  -1.4438278312952861e+00
   2.2021343959642752e+00  -1.3729936216037133e+00
   2.2315772369955043e+00  -1.3015463403172949e+00
   2.2594380814337400e+00  -1.2295179037207860e+00
   2.2857057461930643e+00  -1.1569404538431418e+00
   2.3103696846122359e+00  -1.0838463460425105e+00
   2.3334199905103667e+00  -1.0102681365094957e+00
   2.3548474019979091e+00  -9.3623856969344443e-01
   2.3746433050414772e+00  -8.6179056565654588e-01
   2.3927997367811535e+00  -7.8695720736055874e-01
   2.4093093885989969e+00  -7.1177172789100396e-01
   2.4241656089375798e+00  -6.3626749762368884e-01
   2.4373624058674719e+00  -5.6047801133844799e-01
   2.4488944494026890e+00  -4.8443687528500895e-01
   2.4587570735632069e+00  -4.0817779420590400e-01
   2.4669462781837530e+00  -3.3173455832137405e-01
   2.4734587304681779e+00  -2.5514103028121704e-01
   2.4782917662887987e+00  -1.7843113208855188e-01
   2.4814433912302198e+00  -1.0163883200047570e-01
   2.4829122813772200e+00  -2.4798131410605273e-02
   2.4826977838463913e+00   5.2056948281503715e-02
   2.4807999170613275e+00   1.2889237880905727e-01
   2.4772193707712393e+00   2.0567413817984007e-01
   2.4719575058129868e+00   2.8236822381614296e-01
   2.4650163536165994e+00   3.5894066568779626e-01
   2.4563986154544728e+00   4.3535753943330574e-01
   2.4461076614345147e+00   5.1158497946409320e-01
   2.4341475292376096e+00   5.8758919204685023e-01
   2.4205229225998770e+00   6.6333646835902049e-01
   2.4052392095402872e+00   7.3879319751243622e-01
   2.3883024203343082e+00   8.1392587954014928e-01
   2.3697192452343292e+00   8.8870113834150533e-01
   2.3494970319377355e+00   9.6308573458053159e-01
   2.3276437828035776e+00   1.0370465785327210e+00
   2.3041681518188835e+00   1.1105507428753190e+00
   2.2790794413157691e+00   1.1835654754162397e+00
   2.2523875984405750e+00   1.2560582117567551e+00
   2.2241032113763666e+00   1.3279965878831399e+00
   2.1942375053202330e+00   1.3993484526824644e+00
   2.1628023382168937e+00   1.4700818803777715e+00
   2.1298101962502334e+00   1.5401651828778928e+00
   2.0952741890944764e+00   1.6095669220371998e+00
   2.0592080449267836e+00   1.6782559218206141e+00
   2.0216261052031781e+00   1.7462012803692408e+00
   1.9825433191997626e+00   1.8133723819620229e+00
   1.9419752383213060e+00   1.8797389088688572e+00
   1.8999380101793548e+00   1.9452708530906528e+00
   1.8564483724421075e+00   2.0099385279818525e+00
   1.8115236464583897e+00   2.0737125797509872e+00
   1.7651817306581474e+00   2.1365639988348764e+00
   1.7174410937319553e+00   2.1984641311421393e+00
   1.6683207675921294e+00   2.2593846891617200e+00
   1.6178403401181178e+00   2.3192977629321980e+00
   1.5660199476889147e+00   2.3781758308676952e+00
   1.5128802675053383e+00   2.4359917704362490e+00
   1.4584425097050748e+00   2.4927188686865778e+00
   1.4027284092734946e+00   2.5483308326192238e+00
   1.3457602177532990e+00   2.6028017993981107e+00
   1.2875606947561518e+00   2.6561063463986203e+00
   1.2281530992795109e+00   2.7082195010883594e+00
   1.1675611808319633e+00   2.7591167507368342e+00
   1.1058091703704280e+00   2.8087740519503366e+00
   1.0429217710526699e+00   2.8571678400283886e+00
   9.7892414880863643e-01   2.9042750381381870e+00
   9.1384192273419473e-01   2.9500730663035331e+00
   8.4770115531092216e-01   2.9945398502048199e+00
   7.8052834245566072e-01   3.0376538297867124e+00
   7.1235040340361644e-01   3.0793939676702351e+00
   6.4319467042884837e-01   3.1197397573660477e+00
   5.7308887840604894e-01   3.1586712312857785e+00
   5.0206115421758357e-01   3.1961689685483430e+00
   4.3014000600981483e-01   3.2322141025782729e+00
   3.5735431230279024e-01   3.2667883284931429e+00
   2.8373331095743526e-01   3.2998739102772756e+00
   2.0930658800444177e-01   3.3314536877389749e+00
   1.3410406633909838e-01   3.3615110832486317e+00
   5.8155994286358863e-02   3.3900301082551247e+00
  -1.8507065959505534e-02   3.4169953695780082e+00
  -9.5854250016275289e-02   3.4423920754730970e+00
  -1.7385440311173378e-01   3.4662060414691140e+00
  -2.5247609199371501e-01   3.4884236959731618e+00
  -3.3168761694772086e-01   3.5090320856428834e+00
  -4.1145702391753858e-01   3.5280188805232355e+00
  -4.9175211672425112e-01   3.5453723789459204e+00
  -5.7254046937899317e-01   3.5610815121895811e+00
  -6.5378943848477356e-01   3.5751358488989848e+00
  -7.3546617572264483e-01   3.5875255992614870e+00
  -8.1753764041747645e-01   3.5982416189391784e+00
  -8.9997061217854868e-01   3.6072754127551958e+00
  -9.8273170361016227e-01   3.6146191381327837e+00
  -1.0657873730874299e+00   3.6202656082857767e+00
  -1.1491039375923888e+00   3.6242082951592751e+00
  -1.2326475856055565e+00   3.6264413321193865e+00
  -1.3163843900480168e+00   3.6269595163909685e+00
  -1.4002803212691244e+00   3.6257583112424618e+00
  -1.4843012600748817e+00   3.6228338479169357e+00
  -1.5684130107920278e+00   3.6181829273086188e+00
  -1.6525813143628778e+00   3.6118030213842358e+00
  -1.7367718614659251e+00   3.6036922743486199e+00
  -1.8209503056572138e+00   3.5938495035541123e+00
  -1.9050822765274849e+00   3.5822742001534098e+00
  -1.9891333928700878e+00   3.5689665294955799e+00
  -2.0730692758546434e+00   3.5539273312650792e+00
  -2.1568555622014545e+00   3.5371581193637120e+00
  -2.2404579173516344e+00   3.5186610815355417e+00
  -2.3238420486279567e+00   3.4984390787348985e+00
  -2.4069737183814119e+00   3.4764956442376915e+00
  -2.4898187571184609e+00   3.4528349824963582e+00
  -2.5723430766039979e+00   3.4274619677388558e+00
  -2.6545126829350303e+00   3.4003821423122269e+00
  -2.7362936895800969e+00   3.3716017147713369e+00
  -2.8176523303794627e+00   3.3411275577135036e+00
  -2.8985549725011439e+00   3.3089672053598167e+00
  -2.9789681293478227e+00   3.2751288508840624e+00
  -3.0588584734097441e+00   3.2396213434902377e+00
  -3.1381928490586986e+00   3.2024541852397594e+00
  -3.2169382852782173e+00   3.1636375276295547e+00
  -3.2950620083251341e+00   3.1231821679223137e+00
  -3.3725314543176870e+00   3.0810995452302912e+00
  -3.4493142817453779e+00   3.0374017363541217e+00
  -3.5253783838958057e+00   2.9921014513782236e+00
  -3.6006919011937586e+00   2.9452120290244390e+00
  -3.6752232334478538e+00   2.8967474317656690e+00
  -3.7489410520000610e+00   2.8467222407013462e+00
  -3.8218143117734851e+00   2.7951516501966722e+00
  -3.8938122632138148e+00   2.7420514622876464e+00
  -3.9649044641198845e+00   2.6874380808539948e+00
  -4.0350607913588483e+00   2.6313285055622031e+00
  -4.1042514524614937e+00   2.5737403255809408e+00
  -4.1724469970932816e+00   2.5146917130712478e+00
  -4.2396183283967455e+00   2.4542014164539454e+00
  -4.3057367142009015e+00   2.3922887534568176e+00
  -4.3707737980934400e+00   2.3289736039441902e+00
  -4.4347016103514258e+00   2.2642764025316220e+00
  -4.4974925787263942e+00   2.1982181309884972e+00
  -4.5591195390796759e+00   2.1308203104313983e+00
  -4.6195557458639440e+00   2.0621049933112068e+00
  -4.6787748824469473e+00   1.9920947551969770e+00
  -4.7367510712735266e+00   1.9208126863596764e+00
  -4.7934588838619989e+00   1.8482823831589927e+00
  -4.8488733506311386e+00   1.7745279392364606e+00
  -4.9029699705539764e+00   1.6995739365182494e+00
  -4.9557247206347395e+00   1.6234454360310149e+00
  -5.0071140652053261e+00   1.5461679685342971e+00
  -5.0571149650377594e+00   1.4677675249730093e+00
  -5.1057048862691357e+00   1.3882705467536414e+00
  -5.1528618091356737e+00   1.3077039158478574e+00
  -5.1985642365125289e+00   1.2260949447272400e+00
  -5.2427912022560896e+00   1.1434713661329969e+00
  -5.2855222793456083e+00   1.0598613226845064e+00
  -5.3267375878210226e+00   9.7529335633064107e-01
  -5.3664178025139506e+00   8.8979639764787000e-01
  -5.4045441605689115e+00   8.0339975498919669e-01
  -5.4410984687518766e+00   7.1613310348804804e-01
  -5.4760631105433779e+00   6.2802647392128219e-01
  -5.5094210530134502e+00   5.3911024143554331e-01
  -5.5411558534757903e+00   4.4941511414123325e-01
  -5.5712516659185756e+00   3.5897212157843283e-01
  -5.5996932472094754e+00   2.6781260305914451e-01
  -5.6264659630725085e+00   1.7596819589027923e-01
  -5.6515557938344356e+00   8.3470823481856943e-02
  -5.6749493399384781e+00  -9.6473166550677687e-03
  -5.6966338272232919e+00  -1.0335376501620097e-01
  -5.7165971119651164e+00  -1.9761581231293046e-01
  -5.7348276856812239e+00  -2.9240051177773974e-01
  -5.7513146796927730e+00  -3.8767469156144446e-01
  -5.7660478694453614e+00  -4.8340496721754589e-01
  -5.7790176785855847e+00  -5.7955775426896305e-01
  -5.7902151827920552e+00  -6.7609928085237314e-01
  -5.7996321133593991e+00  -7.7299560043535998e-01
  -5.8072608605338516e+00  -8.7021260460154282e-01
  -5.8130944765991766e+00  -9.6771603589883171e-01
  -5.8171266787117020e+00  -1.0654715007459303e+00
  -5.8193518514833986e+00  -1.1634444823921879e+00
  -5.8197650493119797e+00  -1.2616003539258756e+00
  -5.8183619984571413e+00  -1.3599043913259512e+00
  -5.8151390988621161e+00  -1.4583217865523534e+00
  -5.8100934257198533e+00  -1.5568176606698543e+00
  -5.8032227307831850e+00  -1.6553570770004877e+00
  -5.7945254434184923e+00  -1.7539050542995545e+00
  -5.7840006714024383e+00  -1.8524265799502027e+00
  -5.7716482014614368e+00  -1.9508866231715711e+00
  -5.7574684995536662e+00  -2.0492501482354766e+00
  -5.7414627108934750e+00  -2.1474821276866223e+00
  -5.7236326597181630e+00  -2.2455475555613140e+00
  -5.7039808487972063e+00  -2.3434114605996483e+00
  -5.6825104586841073e+00  -2.4410389194461661e+00
  -5.6592253467111249e+00  -2.5383950698339444e+00
  -5.6341300457272503e+00  -2.6354451237471248e+00
  -5.6072297625798919e+00  -2.7321543805568762e+00
  -5.5785303763408383e+00  -2.8284882401257923e+00
  -5.5480384362771442e+00  -2.9244122158757548e+00
  -5.5157611595677007e+00  -3.0198919478142847e+00
  -5.4817064287663353e+00  -3.1148932155144404e+00
  -5.4458827890123995e+00  -3.2093819510433246e+00
  -5.4082994449898756e+00  -3.3033242518342854e+00
  -5.3689662576361439e+00  -3.3966863934979181e+00
  -5.3278937406016551e+00  -3.4894348425669994e+00
  -5.2850930564618199e+00  -3.5815362691705150e+00
  -5.2405760126825527e+00  -3.6729575596319437e+00
  -5.1943550573409834e+00  -3.7636658289870324e+00
  -5.1464432746029392e+00  -3.8536284334162798e+00
  -5.0968543799589101e+00  -3.9428129825874216e+00
  -5.0456027152202862e+00  -4.0311873519032089e+00
  -4.9927032432777541e+00  -4.1187196946498306e+00
  -4.9381715426238237e+00  -4.2053784540413544e+00
  -4.8820238016415640e+00  -4.2911323751556125e+00
  -4.8242768126616928e+00  -4.3759505167569861e+00
  -4.7649479657902498e+00  -4.4598022630015981e+00
  -4.7040552425092219e+00  -4.5426573350204533e+00
  -4.6416172090524999e+00  -4.6244858023761255e+00
  -4.5776530095596808e+00  -4.7052580943886415e+00
  -4.5121823590103141e+00  -4.7849450113262284e+00
  -4.4452255359412467e+00  -4.8635177354566981e+00
  -4.3768033749498239e+00  -4.9409478419552446e+00
  -4.3069372589857808e+00  -5.0172073096645029e+00
  -4.2356491114347516e+00  -5.0922685317027847e+00
  -4.1629613879963632e+00  -5.1661043259164510e+00
  -4.0888970683600068e+00  -5.2386879451724386e+00
  -4.0134796476814492e+00  -5.3099930874870305e+00
  -3.9367331278634605e+00  -5.3799939059870079e+00
  -3.8586820086438127e+00  -5.4486650186994021e+00
  -3.7793512784939889e+00  -5.5159815181661020e+00
  -3.6987664053320604e+00  -5.5819189808796867e+00
  -3.6169533270532455e+00  -5.6464534765368537e+00
  -3.5339384418817343e+00  -5.7095615771059487e+00
  -3.4497485985474365e+00  -5.7712203657051333e+00
  -3.3644110862913661e+00  -5.8314074452878044e+00
  -3.2779536247034553e+00  -5.8901009471319670e+00
  -3.1904043533966457e+00  -5.9472795391303226e+00
  -3.1017918215211644e+00  -6.0029224338779148e+00
  -3.0121449771229609e+00  -6.0570093965542497e+00
  -2.9214931563503366e+00  -6.1095207525969029e+00
  -2.8298660725128575e+00  -6.1604373951636502e+00
  -2.7372938049966944e+00  -6.2097407923803249e+00
  -2.6438067880405938e+00  -6.2574129943716228e+00
  -2.5494357993767323e+00  -6.3034366400721478e+00
  -2.4542119487407597e+00  -6.3477949638151436e+00
  -2.3581666662553866e+00  -6.3904718016963740e+00
  -2.2613316906919239e+00  -6.4314515977107298e+00
  -2.1637390576142166e+00  -6.4707194096592211e+00
  -2.0654210874094781e+00  -6.5082609148241044e+00
  -1.9664103732105513e+00  -6.5440624154099822e+00
  -1.8667397687141867e+00  -6.5781108437487843e+00
  -1.7664423758999508e+00  -6.6103937672666619e+00
  -1.6655515326544255e+00  -6.6408993932108844e+00
  -1.5641008003053900e+00  -6.6696165731349391e+00
  -1.4621239510707149e+00  -6.6965348071401216e+00
  -1.3596549554267281e+00  -6.7216442478719891e+00
  -1.2567279694008471e+00  -6.7449357042701585e+00
  -1.1533773217932914e+00  -6.7664006450700054e+00
  -1.0496375013327304e+00  -6.7860312020549305e+00
  -9.4554314377073534e-01  -6.8038201730579404e+00
  -8.4112901891993175e-01  -6.8197610247114069e+00
  -7.3643001764077232e-01  -6.8338478949439274e+00
  -6.3148113878186551e-01  -6.8460755952233514e+00
  -5.2631747607881851e-01  -6.8564396125451061e+00
  -4.2097420501656269e-01  -6.8649361111650267e+00
  -3.1548656966014843e-01  -6.8715619340760785e+00
  -2.0988986945900914e-01  -6.8763146042283463e+00
  -1.0421944602969874e-01  -6.8791923254918492e+00
   1.4893300778781957e-03  -6.8801939833617896e+00
   1.0720107262572165e-01  -6.8793191454059741e+00
   2.1288039293944969e-01  -6.8765680614542086e+00
   3.1849191316143971e-01  -6.8719416635295989e+00
   4.2400027950036673e-01  -6.8654415655217704e+00
   5.2937017547210918e-01  -6.8570700626021104e+00
   6.3456633512699612e-01  -6.8468301303812638e+00
   7.3955355625837260e-01  -6.8347254238091821e+00
   8.4429671358747138e-01  -6.8207602758181327e+00
   9.4876077191958241e-01  -6.8049396957091748e+00
   1.0529107992665279e+00  -6.7872693672827138e+00
   1.1567119799304555e+00  -6.7677556467138196e+00
   1.2601296275439895e+00  -6.7464055601731276e+00
   1.3631291980617806e+00  -6.7232268011941958e+00
   1.4656763026985253e+00  -6.6982277277883151e+00
   1.5677367208085424e+00  -6.6714173593078669e+00
   1.6692764127020108e+00  -6.6428053730594172e+00
   1.7702615323930091e+00  -6.6124021006677891e+00
   1.8706584402745075e+00  -6.5802185241925280e+00
   1.9704337157155032e+00  -6.5462662719982063e+00
   2.0695541695755146e+00  -6.5105576143801249e+00
   2.1679868566316771e+00  -6.4731054589470691e+00
   2.2656990879137280e+00  -6.4339233457628691e+00
   2.3626584429421857e+00  -6.3930254422485975e+00
   2.4588327818650826e+00  -6.3504265378473264e+00
   2.5541902574886355e+00  -6.3061420384534728e+00
   2.6486993271972916e+00  -6.2601879606088335e+00
   2.7423287647586059e+00  -6.2125809254675124e+00
   2.8350476720084887e+00  -6.1633381525320177e+00
   2.9268254904123596e+00  -6.1124774531629038e+00
   3.0176320124978351e+00  -6.0600172238644197e+00
   3.1074373931545898e+00  -6.0059764393487027e+00
   3.1962121607971170e+00  -5.9503746453811361e+00
   3.2839272283861289e+00  -5.8932319514096081e+00
   3.3705539043044124e+00  -5.8345690229804266e+00
   3.4560639030830220e+00  -5.7744070739438067e+00
   3.5404293559737194e+00  -5.7127678584518407e+00
   3.6236228213636408e+00  -5.6496736627520256e+00
   3.7056172950282482e+00  -5.5851472967794313e+00
   3.7863862202186538e+00  -5.5192120855506905e+00
   3.8659034975794935e+00  -5.4518918603631130e+00
   3.9441434948935759e+00  -5.3832109498022183e+00
   4.0210810566496002e+00  -5.3131941705611192e+00
   4.0966915134293149e+00  -5.2418668180752297e+00
   4.1709506911105452e+00  -5.1692546569758591e+00
   4.2438349198825858e+00  -5.0953839113663015e+00
   4.3153210430705373e+00  -5.0202812549241029e+00
   4.3853864257652342e+00  -4.9439738008332954e+00
   4.4540089632554825e+00  -4.8664890915503758e+00
   4.5211670892593929e+00  -4.7878550884079258e+00
   4.5868397839516932e+00  -4.7081001610598356e+00
   4.6510065817839585e+00  -4.6272530767721189e+00
   4.7136475790947889e+00  -4.5453429895633759e+00
   4.7747434415070460e+00  -4.4623994291990350e+00
   4.8342754111093207e+00  -4.3784522900435663e+00
   4.8922253134189280e+00  -4.2935318197748629e+00
   4.9485755641237494e+00  -4.2076686079650987e+00
   5.0033091756003767e+00  -4.1208935745323920e+00
   5.0564097632060854e+00  -4.0332379580676498e+00
   5.1078615513422259e+00  -3.9447333040410277e+00
   5.1576493792867373e+00  -3.8554114528924952e+00
   5.2057587067935671e+00  -3.7653045280110016e+00
   5.2521756194568550e+00  -3.6744449236068353e+00
   5.2968868338378581e+00  -3.5828652924817490e+00
   5.3398797023526479e+00  -3.4905985337015277e+00
   5.3811422179187351e+00  -3.3976777801756479e+00
   5.4206630183588453e+00  -3.3041363861487723e+00
   5.4584313905601691e+00  -3.2100079146088061e+00
   5.4944372743875096e+00  -3.1153261246163106e+00
   5.5286712663488320e+00  -3.0201249585600842e+00
   5.5611246230118256e+00  -2.9244385293437380e+00
   5.5917892641701750e+00  -2.8283011075081519e+00
   5.6206577757583247e+00  -2.7317471082946865e+00
   5.6477234125136482e+00  -2.6348110786540664e+00
   5.6729801003849900e+00  -2.5375276842058754e+00
   5.6964224386866666e+00  -2.4399316961536108e+00
   5.7180457019971129e+00  -2.3420579781602671e+00
   5.7378458418014304e+00  -2.2439414731894343e+00
   5.7558194878772460e+00  -2.1456171903169161e+00
   5.7719639494233075e+00  -2.0471201915178616e+00
   5.7862772159304274e+00  -1.9484855784344470e+00
   5.7987579577944031e+00  -1.8497484791291261e+00
   5.8094055266707141e+00  -1.7509440348284790e+00
   5.8182199555708269e+00  -1.6521073866627003e+00
   5.8252019587000889e+00  -1.5532736624057621e+00
   5.8303529310372673e+00  -1.4544779632212899e+00
   5.8336749476558856e+00  -1.3557553504191875e+00
   5.8351707627876150e+00  -1.2571408322280424e+00
   5.8348438086280741e+00  -1.1586693505883361e+00
   5.8326981938854923e+00  -1.0603757679714811e+00
   5.8287387020727763e+00  -9.6229485422968708e-01
   5.8229707895436507e+00  -8.6446127348166057e-01
   5.8154005832735738e+00  -7.6690957103911483e-01
   5.8060348783863169e+00  -6.6967416037906113e-01
   5.7948811354271221e+00  -5.7278931016683232e-01
   5.7819474773834587e+00  -4.7628913133476830e-01
   5.7672426864545452e+00  -3.8020756422147656e-01
   5.7507762005708321e+00  -2.8457836577655321e-01
   5.7325581096647715e+00  -1.8943509683562784e-01
   5.7125991516943095e+00  -9.4811109470569740e-02
   5.6909107084205797e+00  -7.3953441966210023e-04
   5.6675048009414297e+00   9.2746731397478077e-02
   5.6423940849824543e+00   1.8561503727548825e-01
   5.6155918459473391e+00   2.7783299102464604e-01
   5.5871119937293869e+00   3.6936847117337579e-01
   5.5569690572861949e+00   4.6018963906723725e-01
   5.5251781789795533e+00   5.5026495085979887e-01
   5.4917551086827086e+00   6.3956316939083502e-01
   5.4567161976572249e+00   7.2805337594733366e-01
   5.4200783922017859e+00   8.1570498190284169e-01
   5.3818592270753225e+00   9.0248774023072487e-01
   5.3420768186970058e+00   9.8837175688696366e-01
   5.3007498581256494e+00   1.0733275020581583e+00
   5.2578976038212080e+00   1.1573258212704642e+00
   5.2135398741911212e+00   1.2403379463552391e+00
   5.1676970399243336e+00   1.3223355062672273e+00
   5.1203900161159099e+00   1.4032905377511684e+00
   5.0716402541852235e+00   1.4831754958527781e+00
   5.0214697335908021e+00   1.5619632642701016e+00
   4.9699009533449798e+00   1.6396271655413017e+00
   4.9169569233315800e+00   1.7161409710650113e+00
   4.8626611554299100e+00   1.7914789109494356e+00
   4.8070376544484876e+00   1.8656156836864639e+00
   4.7501109088718838e+00   1.9385264656471035e+00
   4.6919058814242565e+00   2.0101869203946343e+00
   4.6324479994531229e+00   2.0805732078119319e+00
   4.5717631451370462e+00   2.1496619930394982e+00
   4.5098776455209535e+00   2.2174304552207893e+00
   4.4468182623828785e+00   2.2838562960515216e+00
   4.3826121819359676e+00   2.3489177481297010e+00
   4.3172870043696792e+00   2.4125935831032010e+00
   4.2508707332341515e+00   2.4748631196117854e+00
   4.1833917646717609e+00   2.5357062310205625e+00
   4.1148788764999908e+00   2.5951033529419174e+00
   4.0453612171497300e+00   2.6530354905430733e+00
   3.9748682944632421e+00   2.7094842256364902e+00
   3.9034299643560315e+00   2.7644317235504108e+00
   3.8310764193469447e+00   2.8178607397769340e+00
   3.7578381769608575e+00   2.8697546263950944e+00
   3.6837460680083511e+00   2.9200973382664888e+00
   3.6088312247468504e+00   2.9688734390011091e+00
   3.5331250689277169e+00   3.0160681066910997e+00
   3.4566592997338437e+00   3.0616671394102584e+00
   3.3794658816123406e+00   3.1056569604771922e+00
   3.3015770320069397e+00   3.1480246234801217e+00
   3.2230252089947831e+00   3.1887578170614157e+00
   3.1438430988323010e+00   3.2278448694600499e+00
   3.0640636034149091e+00   3.2652747528102406e+00
   2.9837198276553081e+00   3.3010370871946266e+00
   2.9028450667851713e+00   3.3351221444504664e+00
   2.8214727935850648e+00   3.3675208517273729e+00
   2.7396366455474457e+00   3.3982247947952620e+00
   2.6573704119776371e+00   3.4272262211012281e+00
   2.5747080210376692e+00   3.4545180425742039e+00
   2.4916835267379298e+00   3.4800938381763160e+00
   2.4083310958815698e+00   3.5039478561999804e+00
   2.3246849949666246e+00   3.5260750163098513e+00
   2.2407795770508421e+00   3.5464709113288442e+00
   2.1566492685842134e+00   3.5651318087675605e+00
   2.0723285562142162e+00   3.5820546520965224e+00
   1.9878519735687912e+00   3.5972370617607274e+00
   1.9032540880220741e+00   3.6106773359361521e+00
   1.8185694874479374e+00   3.6223744510278912e+00
   1.7338327669663636e+00   3.6323280619097580e+00
   1.6490785156877019e+00   3.6405385019052430e+00
   1.5643413034598539e+00   3.6470067825098500e+00
   1.4796556676234311e+00   3.6517345928548841e+00
   1.3950560997799226e+00   3.6547242989129254e+00
   1.3105770325779109e+00   3.6559789424452682e+00
   1.2262528265223662e+00   3.6555022396917307e+00
   1.1421177568120362e+00   3.6532985798033302e+00
   1.0582060002099452e+00   3.6493730230184145e+00
   9.7455162195199951e-01   3.6437312985829489e+00
   8.9118856269867941e-01   3.6363798024157359e+00
   8.0815062553478745e-01   3.6273255945194651e+00
   7.2547146302220267e-01   3.6165763961385666e+00
   6.4318456431056736e-01   3.6041405866649519e+00
   5.6132324231081443e-01   3.5900272002928184e+00
   4.7992062093641824e-01   3.5742459224237786e+00
   3.9900962241722743e-01   3.5568070858236913e+00
   3.1862295469070878e-01   3.5377216665326467e+00
   2.3879309887540395e-01   3.5170012795296604e+00
   1.5955229683136779e-01   3.4946581741537255e+00
   8.0932538812325622e-02   3.4707052292829599e+00
   2.9655512142516905e-03   3.4451559482736824e+00
  -7.4317215574966275e-02   3.4180244536613404e+00
  -1.5088459922014877e-01   3.3893254816253031e+00
  -2.2670573737314575e-01   3.3590743762196227e+00
  -3.0175007949231164e-01   3.3272870833719557e+00
  -3.7598739854263274e-01   3.2939801446529331e+00
  -4.4938780257205063e-01   3.2591706908183378e+00
  -5.2192174615957143e-01   3.2228764351265431e+00
  -5.9356004173080124e-01   3.1851156664337692e+00
  -6.6427387073659550e-01   3.1459072420697645e+00
  -7.3403479469056476e-01   3.1052705804966285e+00
  -8.0281476606123314e-01   3.0632256537535669e+00
  -8.7058613901469417e-01   3.0197929796904543e+00
  -9.3732168000367933e-01   2.9749936139931479e+00
  -1.0029945781989960e+00   2.9288491420036005e+00
  -1.0675784557593657e+00   2.8813816703378698e+00
  -1.1310473779357453e+00   2.8326138183052207e+00
  -1.1933758630062821e+00   2.7825687091315743e+00
  -1.2545388920381162e+00   2.7312699609906548e+00
  -1.3145119184723095e+00   2.6787416778462321e+00
  -1.3732708775282463e+00   2.6250084401089544e+00
  -1.4307921954239207e+00   2.5700952951113165e+00
  -1.4870527984085986e+00   2.5140277474043953e+00
  -1.5420301216044070e+00   2.4568317488800346e+00
  -1.5957021176534776e+00   2.3985336887222433e+00
  -1.6480472651673561e+00   2.3391603831916248e+00
  -1.6990445769754434e+00   2.2787390652467323e+00
  -1.7486736081693304e+00   2.2172973740062907e+00
  -1.7969144639399570e+00   2.1548633440562934e+00
  -1.8437478072046010e+00   2.0914653946060513e+00
  -1.8891548660207940e+00   2.0271323184973102e+00
  -1.9331174407843292e+00   1.9618932710706301e+00
  -1.9756179112086178e+00   1.8957777588932456e+00
  -2.0166392430827296e+00   1.8288156283527148e+00
  -2.0561649948055374e+00   1.7610370541206870e+00
  -2.0941793236934707e+00   1.6924725274911829e+00
  -2.1306669920594716e+00   1.6231528445978212e+00
  -2.1656133730608298e+00   1.5531090945144823e+00
  -2.1990044563136615e+00   1.4823726472439329e+00
  -2.2308268532718949e+00   1.4109751415989833e+00
  -2.2610678023686939e+00   1.3389484729807934e+00
  -2.2897151739183665e+00   1.2663247810589746e+00
  -2.3167574747768795e+00   1.1931364373581801e+00
  -2.3421838527591947e+00   1.1194160327559093e+00
  -2.3659841008117395e+00   1.0451963648962812e+00
  -2.3881486609384153e+00   9.7051042552457267e-01
  -2.4086686278786438e+00   8.9539138774733984e-01
  -2.4275357525360279e+00   8.1987259322297545e-01
  -2.4447424451563360e+00   7.4398753928757477e-01
  -2.4602817782535720e+00   6.6776986602101696e-01
  -2.4741474892830140e+00   5.9125334325818002e-01
  -2.4863339830602040e+00   5.1447185755024050e-01
  -2.4968363339249393e+00   4.3745939908101766e-01
  -2.5056502876494573e+00   3.6025004854334863e-01
  -2.5127722630900520e+00   2.8287796398048753e-01
  -2.5181993535815042e+00   2.0537736759754124e-01
  -2.5219293280737785e+00   1.2778253254796512e-01
  -2.5239606320105379e+00   5.0127769700148664e-02


==> A2_2500_0_C2.txt <==
   2.2759999999999998e+00   0.0000000000000000e+00
   2.2759567082856758e+00   1.4795924890747388e-02
   2.2758172143766702e+00   2.9591286465605948e-02
   2.2755815237806649e+00   4.4385458839447722e-02
   2.2752496460848728e+00   5.9177816175277752e-02
   2.2748215949556303e+00   7.3967732710972220e-02
   2.2742973881378217e+00   8.8754582786013128e-02
   2.2736770474541221e+00   1.0353774086821840e-01
   2.2729605988040609e+00   1.1831658158046628e-01
   2.2721480721629104e+00   1.3309047972741236e-01
   2.2712395015803937e+00   1.4785881032219861e-01
   2.2702349251792135e+00   1.6262094861315263e-01
   2.2691343851534125e+00   1.7737627011047613e-01
   2.2679379277665408e+00   1.9212415061292154e-01
   2.2666456033496596e+00   2.0686396623445519e-01
   2.2652574662991576e+00   2.2159509343090578e-01
   2.2637735750743997e+00   2.3631690902659760e-01
   2.2621939921951850e+00   2.5102879024096647e-01
   2.2605187842390424e+00   2.6573011471515734e-01
   2.2587480218383407e+00   2.8042026053860253e-01
   2.2568817796772214e+00   2.9509860627557954e-01
   2.2549201364883578e+00   3.0976453099174672e-01
   2.2528631750495398e+00   3.2441741428065585e-01
   2.2507109821800757e+00   3.3905663629024019e-01
   2.2484636487370242e+00   3.5368157774927717e-01
   2.2461212696112449e+00   3.6829161999382448e-01
   2.2436839437232829e+00   3.8288614499362750e-01
   2.2411517740190630e+00   3.9746453537849830e-01
   2.2385248674654221e+00   4.1202617446466311e-01
   2.2358033350454605e+00   4.2657044628107943e-01
   2.2329872917537190e+00   4.4109673559571916e-01
   2.2300768565911837e+00   4.5560442794181827e-01
   2.2270721525601105e+00   4.7009290964409073e-01
   2.2239733066586860e+00   4.8456156784490656e-01
   2.2207804498755044e+00   4.9900979053043132e-01
   2.2174937171838773e+00   5.1343696655672777e-01
   2.2141132475359697e+00   5.2784248567581682e-01
   2.2106391838567587e+00   5.4222573856169631e-01
   2.2070716730378295e+00   5.5658611683631976e-01
   2.2034108659309859e+00   5.7092301309552851e-01
   2.1996569173417035e+00   5.8523582093494175e-01
   2.1958099860223981e+00   5.9952393497579826e-01
   2.1918702346655339e+00   6.1378675089075285e-01
   2.1878378298965560e+00   6.2802366542962285e-01
   2.1837129422666517e+00   6.4223407644508623e-01
   2.1794957462453426e+00   6.5641738291832796e-01
   2.1751864202129139e+00   6.7057298498463647e-01
   2.1707851464526606e+00   6.8470028395894444e-01
   2.1662921111429809e+00   6.9879868236131726e-01
   2.1617075043492893e+00   7.1286758394238603e-01
   2.1570315200157659e+00   7.2690639370872290e-01
   2.1522643559569437e+00   7.4091451794816066e-01
   2.1474062138491181e+00   7.5489136425505188e-01
   2.1424572992215980e+00   7.6883634155546954e-01
   2.1374178214477926e+00   7.8274886013234546e-01
   2.1322879937361225e+00   7.9662833165054714e-01
   2.1270680331207767e+00   8.1047416918189208e-01
   2.1217581604522979e+00   8.2428578723009682e-01
   2.1163586003880086e+00   8.3806260175566039e-01
   2.1108695813822682e+00   8.5180403020068218e-01
   2.1052913356765726e+00   8.6550949151361078e-01
   2.0996240992894881e+00   8.7917840617392562e-01
   2.0938681120064242e+00   8.9281019621674773e-01
   2.0880236173692421e+00   9.0640428525737926e-01
   2.0820908626657082e+00   9.1996009851577243e-01
   2.0760700989187839e+00   9.3347706284092369e-01
   2.0699615808757517e+00   9.4695460673519505e-01
   2.0637655669971893e+00   9.6039216037855935e-01
   2.0574823194457799e+00   9.7378915565276936e-01
   2.0511121040749694e+00   9.8714502616545019e-01
   2.0446551904174566e+00   1.0004592072741119e+00
   2.0381118516735359e+00   1.0137311361100845e+00
   2.0314823646992823e+00   1.0269602516023713e+00
   2.0247670099945760e+00   1.0401459945014206e+00
   2.0179660716909749e+00   1.0532878074028162e+00
   2.0110798375394316e+00   1.0663851347708817e+00
   2.0041085988978611e+00   1.0794374229622030e+00
   1.9970526507185464e+00   1.0924441202490642e+00
   1.9899122915353995e+00   1.1054046768427963e+00
   1.9826878234510670e+00   1.1183185449170396e+00
   1.9753795521238844e+00   1.1311851786309162e+00
   1.9679877867546811e+00   1.1440040341521129e+00
   1.9605128400734353e+00   1.1567745696798759e+00
   1.9529550283257764e+00   1.1694962454679092e+00
   1.9453146712593445e+00   1.1821685238471866e+00
   1.9375920921099983e+00   1.1947908692486655e+00
   1.9297876175878743e+00   1.2073627482259084e+00
   1.9219015778633048e+00   1.2198836294776081e+00
   1.9139343065525856e+00   1.2323529838700171e+00
   1.9058861407036003e+00   1.2447702844592812e+00
   1.8977574207812984e+00   1.2571350065136706e+00
   1.8895484906530349e+00   1.2694466275357172e+00
   1.8812596975737594e+00   1.2817046272842487e+00
   1.8728913921710710e+00   1.2939084877963209e+00
   1.8644439284301246e+00   1.3060576934090524e+00
   1.8559176636784027e+00   1.3181517307813517e+00
   1.8473129585703421e+00   1.3301900889155436e+00
   1.8386301770718250e+00   1.3421722591788905e+00
   1.8298696864445299e+00   1.3540977353250083e+00
   1.8210318572301460e+00   1.3659660135151750e+00
   1.8121170632344499e+00   1.3777765923395335e+00
   1.8031256815112462e+00   1.3895289728381852e+00
   1.7940580923461731e+00   1.4012226585221781e+00
   1.7849146792403747e+00   1.4128571553943781e+00
   1.7756958288940377e+00   1.4244319719702381e+00
   1.7664019311897947e+00   1.4359466192984498e+00
   1.7570333791759987e+00   1.4474006109814852e+00
   1.7475905690498621e+00   1.4587934631960264e+00
   1.7380739001404693e+00   1.4701246947132804e+00
   1.7284837748916562e+00   1.4813938269191771e+00
   1.7188205988447631e+00   1.4926003838344561e+00
   1.7090847806212597e+00   1.5037438921346340e+00
   1.6992767319052395e+00   1.5148238811698564e+00
   1.6893968674257920e+00   1.5258398829846314e+00
   1.6794456049392477e+00   1.5367914323374434e+00
   1.6694233652112986e+00   1.5476780667202514e+00
   1.6593305719989948e+00   1.5584993263778619e+00
   1.6491676520326171e+00   1.5692547543271849e+00
   1.6389350349974299e+00   1.5799438963763670e+00
   1.6286331535153100e+00   1.5905663011438016e+00
   1.6182624431262582e+00   1.6011215200770172e+00
   1.6078233422697881e+00   1.6116091074714423e+00
   1.5973162922661979e+00   1.6220286204890408e+00
   1.5867417372977248e+00   1.6323796191768323e+00
   1.5761001243895822e+00   1.6426616664852747e+00
   1.5653919033908796e+00   1.6528743282865292e+00
   1.5546175269554292e+00   1.6630171733925936e+00
   1.5437774505224375e+00   1.6730897735733086e+00
   1.5328721322970826e+00   1.6830917035742365e+00
   1.5219020332309807e+00   1.6930225411344073e+00
   1.5108676170025401e+00   1.7028818670039392e+00
   1.4997693499972045e+00   1.7126692649615249e+00
   1.4886077012875860e+00   1.7223843218317889e+00
   1.4773831426134918e+00   1.7320266275025118e+00
   1.4660961483618380e+00   1.7415957749417212e+00
   1.4547471955464628e+00   1.7510913602146509e+00
   1.4433367637878269e+00   1.7605129825005670e+00
   1.4318653352926143e+00   1.7698602441094553e+00
   1.4203333948332246e+00   1.7791327504985792e+00
   1.4087414297271652e+00   1.7883301102888973e+00
   1.3970899298163386e+00   1.7974519352813498e+00
   1.3853793874462292e+00   1.8064978404730019e+00
   1.3736102974449895e+00   1.8154674440730529e+00
   1.3617831571024273e+00   1.8243603675187103e+00
   1.3498984661488911e+00   1.8331762354909196e+00
   1.3379567267340626e+00   1.8419146759299587e+00
   1.3259584434056475e+00   1.8505753200508914e+00
   1.3139041230879744e+00   1.8591578023588811e+00
   1.3017942750604952e+00   1.8676617606643635e+00
   1.2896294109361939e+00   1.8760868360980780e+00
   1.2774100446399013e+00   1.8844326731259571e+00
   1.2651366923865182e+00   1.8926989195638746e+00
   1.2528098726591455e+00   1.9008852265922491e+00
   1.2404301061871268e+00   1.9089912487705045e+00
   1.2279979159239998e+00   1.9170166440513889e+00
   1.2155138270253594e+00   1.9249610737951459e+00
   1.2029783668266341e+00   1.9328242027835432e+00
   1.1903920648207764e+00   1.9406056992337555e+00
   1.1777554526358660e+00   1.9483052348121004e+00
   1.1650690640126300e+00   1.9559224846476297e+00
   1.1523334347818783e+00   1.9634571273455725e+00
   1.1395491028418581e+00   1.9709088450006331e+00
   1.1267166081355244e+00   1.9782773232101387e+00
   1.1138364926277322e+00   1.9855622510870405e+00
   1.1009093002823480e+00   1.9927633212727653e+00
   1.0879355770392802e+00   1.9998802299499217e+00
   1.0749158707914379e+00   2.0069126768548506e+00
   1.0618507313616050e+00   2.0138603652900322e+00
   1.0487407104792448e+00   2.0207230021363363e+00
   1.0355863617572267e+00   2.0275002978651302e+00
   1.0223882406684792e+00   2.0341919665502282e+00
   1.0091469045225709e+00   2.0407977258796932e+00
   9.9586291244221870e-01   2.0473172971674871e+00
   9.8253682533972553e-01   2.0537504053649651e+00
   9.6916920589334732e-01   2.0600967790722216e+00
   9.5576061852359240e-01   2.0663561505492822e+00
   9.4231162936945101e-01   2.0725282557271418e+00
   9.2882280626455938e-01   2.0786128342186481e+00
   9.1529471871329637e-01   2.0846096293292340e+00
   9.0172793786681649e-01   2.0905183880674900e+00
   8.8812303649901703e-01   2.0963388611555920e+00
   8.7448058898244285e-01   2.1020708030395623e+00
   8.6080117126412958e-01   2.1077139718993818e+00
   8.4708536084138497e-01   2.1132681296589482e+00
   8.3333373673750955e-01   2.1187330419958741e+00
   8.1954687947745974e-01   2.1241084783511295e+00
   8.0572537106345021e-01   2.1293942119385294e+00
   7.9186979495050180e-01   2.1345900197540626e+00
   7.7798073602193052e-01   2.1396956825850677e+00
   7.6405878056478316e-01   2.1447109850192416e+00
   7.5010451624521712e-01   2.1496357154535053e+00
   7.3611853208382894e-01   2.1544696661026972e+00
   7.2210141843092790e-01   2.1592126330081145e+00
   7.0805376694176048e-01   2.1638644160458989e+00
   6.9397617055168270e-01   2.1684248189352595e+00
   6.7986922345128453e-01   2.1728936492465358e+00
   6.6573352106146533e-01   2.1772707184091034e+00
   6.5156966000846139e-01   2.1815558417191205e+00
   6.3737823809882777e-01   2.1857488383471146e+00
   6.2315985429437393e-01   2.1898495313454069e+00
   6.0891510868705601e-01   2.1938577476553776e+00
   5.9464460247382489e-01   2.1977733181145718e+00
   5.8034893793143161e-01   2.2015960774636465e+00
   5.6602871839119129e-01   2.2053258643531493e+00
   5.5168454821370816e-01   2.2089625213501454e+00
   5.3731703276355780e-01   2.2125058949446763e+00
   5.2292677838393442e-01   2.2159558355560578e+00
   5.0851439237125806e-01   2.2193121975390238e+00
   4.9408048294974732e-01   2.2225748391896940e+00
   4.7962565924595368e-01   2.2257436227513967e+00
   4.6515053126326433e-01   2.2288184144203154e+00
   4.5065570985636938e-01   2.2317990843509765e+00
   4.3614180670569741e-01   2.2346855066615814e+00
   4.2160943429181891e-01   2.2374775594391663e+00
   4.0705920586981936e-01   2.2401751247446056e+00
   3.9249173544364280e-01   2.2427780886174493e+00
   3.7790763774040664e-01   2.2452863410805985e+00
   3.6330752818468831e-01   2.2476997761448150e+00
   3.4869202287278628e-01   2.2500182918130727e+00
   3.3406173854695459e-01   2.2522417900847396e+00
   3.1941729256961288e-01   2.2543701769596005e+00
   3.0475930289753311e-01   2.2564033624417124e+00
   2.9008838805600290e-01   2.2583412605430997e+00
   2.7540516711296764e-01   2.2601837892872818e+00
   2.6071025965315187e-01   2.2619308707126384e+00
   2.4600428575216052e-01   2.2635824308756107e+00
   2.3128786595056203e-01   2.2651383998537380e+00
   2.1656162122795308e-01   2.2665987117485287e+00
   2.0182617297700692e-01   2.2679633046881689e+00
   1.8708214297750581e-01   2.2692321208300656e+00
   1.7233015337035862e-01   2.2704051063632238e+00
   1.5757082663160479e-01   2.2714822115104596e+00
   1.4280478554640530e-01   2.2724633905304512e+00
   1.2803265318302193e-01   2.2733486017196203e+00
   1.1325505286678535e-01   2.2741378074138519e+00
   9.8472608154054050e-02   2.2748309739900510e+00
   8.3685942806163705e-02   2.2754280718675268e+00
   6.8895680763369105e-02   2.2759290755092203e+00
   5.4102446118778867e-02   2.2763339634227617e+00
   3.9306863092284677e-02   2.2766427181613631e+00
   2.4509556004485240e-02   2.2768553263245508e+00
   9.7111492506064736e-03   2.2769717785587238e+00
  -5.0877327255812003e-03   2.2769920695575578e+00
  -1.9886465457847578e-02   2.2769161980622323e+00
  -3.4684424483588286e-02   2.2767441668615032e+00
  -4.9480985369910364e-02   2.2764759827916032e+00
  -6.4275523739716928e-02   2.2761116567359787e+00
  -7.9067415297789559e-02   2.2756512036248639e+00
  -9.3856035856868053e-02   2.2750946424346883e+00
  -1.0864076136372576e-01   2.2744419961873166e+00
  -1.2342096792524038e-01   2.2736932919491259e+00
  -1.3819603183445839e-01   2.2728485608299196e+00
  -1.5296532959665265e-01   2.2719078379816704e+00
  -1.6772823795537242e-01   2.2708711625971061e+00
  -1.8248413391848362e-01   2.2697385779081229e+00
  -1.9723239478420018e-01   2.2685101311840379e+00
  -2.1197239816710345e-01   2.2671858737296771e+00
  -2.2670352202415064e-01   2.2657658608832945e+00
  -2.4142514468066961e-01   2.2642501520143323e+00
  -2.5613664485634025e-01   2.2626388105210102e+00
  -2.7083740169116077e-01   2.2609319038277569e+00
  -2.8552679477139831e-01   2.2591295033824692e+00
  -3.0020420415552246e-01   2.2572316846536125e+00
  -3.1486901040012100e-01   2.2552385271271551e+00
  -3.2952059458579736e-01   2.2531501143033372e+00
  -3.4415833834304699e-01   2.2509665336932767e+00
  -3.5878162387811446e-01   2.2486878768154104e+00
  -3.7338983399882747e-01   2.2463142391917725e+00
  -3.8798235214040916e-01   2.2438457203441069e+00
  -4.0255856239126542e-01   2.2412824237898183e+00
  -4.1711784951874897e-01   2.2386244570377536e+00
  -4.3165959899489625e-01   2.2358719315838314e+00
  -4.4618319702213827e-01   2.2330249629064949e+00
  -4.6068803055898377e-01   2.2300836704620108e+00
  -4.7517348734567355e-01   2.2270481776796003e+00
  -4.8963895592980511e-01   2.2239186119564081e+00
  -5.0408382569192622e-01   2.2206951046523109e+00
  -5.1850748687109738e-01   2.2173777910845578e+00
  -5.3290933059042189e-01   2.2139668105222552e+00
  -5.4728874888254042e-01   2.2104623061806832e+00
  -5.6164513471509347e-01   2.2068644252154521e+00
  -5.7597788201614664e-01   2.2031733187164986e+00
  -5.9028638569957981e-01   2.1993891417019178e+00
  -6.0457004169043727e-01   2.1955120531116323e+00
  -6.1882824695024252e-01   2.1915422158009030e+00
  -6.3306039950226956e-01   2.1874797965336761e+00
  -6.4726589845677662e-01   2.1833249659757734e+00
  -6.6144414403619700e-01   2.1790778986879129e+00
  -6.7559453760028665e-01   2.1747387731185794e+00
  -6.8971648167123034e-01   2.1703077715967254e+00
  -7.0380937995870130e-01   2.1657850803243175e+00
  -7.1787263738487639e-01   2.1611708893687198e+00
  -7.3190566010940461e-01   2.1564653926549200e+00
  -7.4590785555432659e-01   2.1516687879575946e+00
  -7.5987863242894960e-01   2.1467812768930115e+00
  -7.7381740075466776e-01   2.1418030649107824e+00
  -7.8772357188973652e-01   2.1367343612854448e+00
  -8.0159655855399214e-01   2.1315753791078937e+00
  -8.1543577485352159e-01   2.1263263352766533e+00
  -8.2924063630527700e-01   2.1209874504889901e+00
  -8.4301055986163653e-01   2.1155589492318665e+00
  -8.5674496393491029e-01   2.1100410597727413e+00
  -8.7044326842178865e-01   2.1044340141502054e+00
  -8.8410489472773446e-01   2.0987380481644706e+00
  -8.9772926579131640e-01   2.0929534013676947e+00
  -9.1131580610848273e-01   2.0870803170541503e+00
  -9.2486394175677555e-01   2.0811190422502430e+00
  -9.3837310041948285e-01   2.0750698277043678e+00
  -9.5184271140972931e-01   2.0689329278766131e+00
  -9.6527220569450212e-01   2.0627086009283109e+00
  -9.7866101591861532e-01   2.0563971087114323e+00
  -9.9200857642860663e-01   2.0499987167578215e+00
  -1.0053143232965682e+00   2.0435136942682872e+00
  -1.0185776943439118e+00   2.0369423141015317e+00
  -1.0317981291650644e+00   2.0302848527629300e+00
  -1.0449750691510957e+00   2.0235415903931560e+00
  -1.0581079575132741e+00   2.0167128107566561e+00
  -1.0711962393065537e+00   2.0097988012299686e+00
  -1.0842393614529870e+00   2.0027998527898960e+00
  -1.0972367727650663e+00   1.9957162600015197e+00
  -1.1101879239689902e+00   1.9885483210060679e+00
  -1.1230922677278550e+00   1.9812963375086323e+00
  -1.1359492586647728e+00   1.9739606147657338e+00
  -1.1487583533859065e+00   1.9665414615727377e+00
  -1.1615190105034350e+00   1.9590391902511213e+00
  -1.1742306906584328e+00   1.9514541166355908e+00
  -1.1868928565436740e+00   1.9437865600610520e+00
  -1.1995049729263518e+00   1.9360368433494306e+00
  -1.2120665066707224e+00   1.9282052927963442e+00
  -1.2245769267606579e+00   1.9202922381576313e+00
  -1.2370357043221227e+00   1.9122980126357281e+00
  -1.2494423126455620e+00   1.9042229528659034e+00
  -1.2617962272082048e+00   1.8960673989023442e+00
  -1.2740969256962800e+00   1.8878316942040998e+00
  -1.2863438880271476e+00   1.8795161856208777e+00
  -1.2985365963713376e+00   1.8711212233786965e+00
  -1.3106745351745039e+00   1.8626471610653941e+00
  -1.3227571911792826e+00   1.8540943556159935e+00
  -1.3347840534470643e+00   1.8454631672979263e+00
  -1.3467546133796700e+00   1.8367539596961118e+00
  -1.3586683647409368e+00   1.8279670996978956e+00
  -1.3705248036782074e+00   1.8191029574778463e+00
  -1.3823234287437252e+00   1.8101619064824122e+00
  -1.3940637409159335e+00   1.8011443234144369e+00
  -1.4057452436206783e+00   1.7920505882175359e+00
  -1.4173674427523113e+00   1.7828810840603337e+00
  -1.4289298466946969e+00   1.7736361973205619e+00
  -1.4404319663421161e+00   1.7643163175690200e+00
  -1.4518733151200724e+00   1.7549218375533981e+00
  -1.4632534090059954e+00   1.7454531531819648e+00
  -1.4745717665498401e+00   1.7359106635071140e+00
  -1.4858279088945860e+00   1.7262947707087819e+00
  -1.4970213597966286e+00   1.7166058800777242e+00
  -1.5081516456460675e+00   1.7068443999986629e+00
  -1.5192182954868871e+00   1.6970107419332956e+00
  -1.5302208410370319e+00   1.6871053204031732e+00
  -1.5411588167083710e+00   1.6771285529724445e+00
  -1.5520317596265560e+00   1.6670808602304712e+00
  -1.5628392096507682e+00   1.6569626657743062e+00
  -1.5735807093933554e+00   1.6467743961910482e+00
  -1.5842558042393549e+00   1.6365164810400601e+00
  -1.5948640423659080e+00   1.6261893528350617e+00
  -1.6054049747615569e+00   1.6157934470260917e+00
  -1.6158781552454298e+00   1.6053292019813439e+00
  -1.6262831404863098e+00   1.5947970589688729e+00
  -1.6366194900215878e+00   1.5841974621381767e+00
  -1.6468867662760986e+00   1.5735308585016503e+00
  -1.6570845345808380e+00   1.5627976979159168e+00
  -1.6672123631915636e+00   1.5519984330630303e+00
  -1.6772698233072729e+00   1.5411335194315603e+00
  -1.6872564890885631e+00   1.5302034152975466e+00
  -1.6971719376758687e+00   1.5192085817053369e+00
  -1.7070157492075773e+00   1.5081494824483013e+00
  -1.7167875068380207e+00   1.4970265840494246e+00
  -1.7264867967553461e+00   1.4858403557417807e+00
  -1.7361132081992563e+00   1.4745912694488847e+00
  -1.7456663334786298e+00   1.4632797997649301e+00
  -1.7551457679890123e+00   1.4519064239349049e+00
  -1.7645511102299813e+00   1.4404716218345919e+00
  -1.7738819618223802e+00   1.4289758759504525e+00
  -1.7831379275254280e+00   1.4174196713593974e+00
  -1.7923186152536950e+00   1.4058034957084384e+00
  -1.8014236360939500e+00   1.3941278391942291e+00
  -1.8104526043218763e+00   1.3823931945424914e+00
  -1.8194051374186537e+00   1.3706000569873313e+00
  -1.8282808560874095e+00   1.3587489242504416e+00
  -1.8370793842695343e+00   1.3468402965201947e+00
  -1.8458003491608637e+00   1.3348746764306252e+00
  -1.8544433812277239e+00   1.3228525690403050e+00
  -1.8630081142228432e+00   1.3107744818111093e+00
  -1.8714941852011233e+00   1.2986409245868753e+00
  -1.8799012345352755e+00   1.2864524095719541e+00
  -1.8882289059313173e+00   1.2742094513096593e+00
  -1.8964768464439299e+00   1.2619125666606086e+00
  -1.9046447064916749e+00   1.2495622747809636e+00
  -1.9127321398720711e+00   1.2371590971005655e+00
  -1.9207388037765305e+00   1.2247035573009692e+00
  -1.9286643588051493e+00   1.2121961812933786e+00
  -1.9365084689813581e+00   1.1996374971964769e+00
  -1.9442708017664290e+00   1.1870280353141636e+00
  -1.9519510280738355e+00   1.1743683281131883e+00
  -1.9595488222834685e+00   1.1616589102006918e+00
  -1.9670638622557073e+00   1.1489003183016460e+00
  -1.9744958293453434e+00   1.1360930912362033e+00
  -1.9818444084153561e+00   1.1232377698969471e+00
  -1.9891092878505408e+00   1.1103348972260527e+00
  -1.9962901595709879e+00   1.0973850181923521e+00
  -2.0033867190454138e+00   1.0843886797683111e+00
  -2.0103986653043409e+00   1.0713464309069118e+00
  -2.0173257009531258e+00   1.0582588225184490e+00
  -2.0241675321848374e+00   1.0451264074472346e+00
  -2.0309238687929829e+00   1.0319497404482190e+00
  -2.0375944241840811e+00   1.0187293781635205e+00
  -2.0441789153900802e+00   1.0054658790988726e+00
  -2.0506770630806250e+00   9.9215980359998690e-01
  -2.0570885915751673e+00   9.7881171382883003e-01
  -2.0634132288549218e+00   9.6542217373981998e-01
  -2.0696507065746643e+00   9.5199174905593986e-01
  -2.0758007600743764e+00   9.3852100724477217e-01
  -2.0818631283907334e+00   9.2501051749445218e-01
  -2.0878375542684271e+00   9.1146085068954485e-01
  -2.0937237841713414e+00   8.9787257938684206e-01
  -2.0995215682935608e+00   8.8424627779108556e-01
  -2.1052306605702240e+00   8.7058252173061390e-01
  -2.1108508186882138e+00   8.5688188863293502e-01
  -2.1163818040966871e+00   8.4314495750022511e-01
  -2.1218233820174506e+00   8.2937230888475788e-01
  -2.1271753214551632e+00   8.1556452486425945e-01
  -2.1324373952073854e+00   8.0172218901719616e-01
  -2.1376093798744611e+00   7.8784588639799236e-01
  -2.1426910558692405e+00   7.7393620351218084e-01
  -2.1476822074266320e+00   7.5999372829148648e-01
  -2.1525826226130014e+00   7.4601905006884439e-01
  -2.1573920933353907e+00   7.3201275955335443e-01
  -2.1621104153505883e+00   7.1797544880517150e-01
  -2.1667373882740204e+00   7.0390771121033435e-01
  -2.1712728155884831e+00   6.8981014145553288e-01
  -2.1757165046527058e+00   6.7568333550281612e-01
  -2.1800682667097480e+00   6.6152789056424199e-01
  -2.1843279168952279e+00   6.4734440507646751e-01
  -2.1884952742453829e+00   6.3313347867528402e-01
  -2.1925701617049618e+00   6.1889571217009798e-01
  -2.1965524061349515e+00   6.0463170751835560e-01
  -2.2004418383201272e+00   5.9034206779991527e-01
  -2.2042382929764397e+00   5.7602739719136897e-01
  -2.2079416087582278e+00   5.6168830094031130e-01
  -2.2115516282652647e+00   5.4732538533956132e-01
  -2.2150681980496292e+00   5.3293925770133366e-01
  -2.2184911686224105e+00   5.1853052633136421e-01
  -2.2218203944602366e+00   5.0409980050298842e-01
  -2.2250557340116317e+00   4.8964769043117629e-01
  -2.2281970497032062e+00   4.7517480724652256e-01
  -2.2312442079456680e+00   4.6068176296919511e-01
  -2.2341970791396628e+00   4.4616917048284155e-01
  -2.2370555376814427e+00   4.3163764350845629e-01
  -2.2398194619683585e+00   4.1708779657820860e-01
  -2.2424887344041857e+00   4.0252024500923239e-01
  -2.2450632414042615e+00   3.8793560487738094e-01
  -2.2475428734004628e+00   3.7333449299094484e-01
  -2.2499275248460027e+00   3.5871752686433661e-01
  -2.2522170942200495e+00   3.4408532469174291e-01
  -2.2544114840321745e+00   3.2943850532074409e-01
  -2.2565106008266258e+00   3.1477768822590391e-01
  -2.2585143551864202e+00   3.0010349348233051e-01
  -2.2604226617372651e+00   2.8541654173920827e-01
  -2.2622354391513029e+00   2.7071745419330412e-01
  -2.2639526101506764e+00   2.5600685256244737e-01
  -2.2655741015109205e+00   2.4128535905898590e-01
  -2.2670998440641763e+00   2.2655359636321890e-01
  -2.2685297727022302e+00   2.1181218759680773e-01
  -2.2698638263793676e+00   1.9706175629616651e-01
  -2.2711019481150663e+00   1.8230292638583304e-01
  -2.2722440849964944e+00   1.6753632215182154e-01
  -2.2732901881808392e+00   1.5276256821495870e-01
  -2.2742402128974595e+00   1.3798228950420388e-01
  -2.2750941184498594e+00   1.2319611122995480e-01
  -2.2758518682174826e+00   1.0840465885734035e-01
  -2.2765134296573279e+00   9.3608558079500956e-02
  -2.2770787743053891e+00   7.8808434790858736e-02
  -2.2775478777779168e+00   6.4004915060377754e-02
  -2.2779207197725011e+00   4.9198625104816276e-02
  -2.2781972840689755e+00   3.4390191261971993e-02
  -2.2783775585301429e+00   1.9580239963921390e-02
  -2.2784615351023256e+00   4.7693977102547039e-03
  -2.2784492098157316e+00  -1.0041708958692403e-02
  -2.2783405827846495e+00  -2.4852453488609191e-02
  -2.2781356582074577e+00  -3.9662209337980987e-02
  -2.2778344443664609e+00  -5.4470350004859815e-02
  -2.2774369536275487e+00  -6.9276249053633374e-02
  -2.2769432024396674e+00  -8.4079280141790974e-02
  -2.2763532113341238e+00  -9.8878817046685413e-02
  -2.2756670049237053e+00  -1.1367423369228916e-01
  -2.2748846119016224e+00  -1.2846490417594406e-01
  -2.2740060650402723e+00  -1.4325020279510303e-01
  -2.2730314011898289e+00  -1.5802950407406260e-01
  -2.2719606612766459e+00  -1.7280218279068510e-01
  -2.2707938903014933e+00  -1.8756761400310881e-01
  -2.2695311373376050e+00  -2.0232517307644579e-01
  -2.2681724555285570e+00  -2.1707423570946510e-01
  -2.2667179020859622e+00  -2.3181417796126094e-01
  -2.2651675382869914e+00  -2.4654437627790401e-01
  -2.2635214294717163e+00  -2.6126420751907509e-01
  -2.2617796450402712e+00  -2.7597304898467917e-01
  -2.2599422584498474e+00  -2.9067027844144017e-01
  -2.2580093472114973e+00  -3.0535527414947300e-01
  -2.2559809928867720e+00  -3.2002741488883379e-01
  -2.2538572810841786e+00  -3.3468607998604544e-01
  -2.2516383014554626e+00  -3.4933064934059804e-01
  -2.2493241476917105e+00  -3.6396050345142333e-01
  -2.2469149175192809e+00  -3.7857502344334121e-01
  -2.2444107126955575e+00  -3.9317359109347644e-01
  -2.2418116390045264e+00  -4.0775558885764684e-01
  -2.2391178062521813e+00  -4.2232039989671916e-01
  -2.2363293282617476e+00  -4.3686740810293256e-01
  -2.2334463228687360e+00  -4.5139599812618814e-01
  -2.2304689119158212e+00  -4.6590555540030426e-01
  -2.2273972212475468e+00  -4.8039546616923451e-01
  -2.2242313807048557e+00  -4.9486511751324919e-01
  -2.2209715241194457e+00  -5.0931389737507826e-01
  -2.2176177893079503e+00  -5.2374119458601354e-01
  -2.2141703180659538e+00  -5.3814639889197147e-01
  -2.2106292561618233e+00  -5.5252890097951202e-01
  -2.2069947533303793e+00  -5.6688809250181593e-01
  -2.2032669632663837e+00  -5.8122336610461567e-01
  -2.1994460436178622e+00  -5.9553411545208224e-01
  -2.1955321559792589e+00  -6.0981973525266420e-01
  -2.1915254658844083e+00  -6.2407962128487871e-01
  -2.1874261427993469e+00  -6.3831317042305402e-01
  -2.1832343601149526e+00  -6.5251978066301997e-01
  -2.1789502951394115e+00  -6.6669885114774907e-01
  -2.1745741290905158e+00  -6.8084978219294312e-01
  -2.1701060470877969e+00  -6.9497197531256705e-01
  -2.1655462381444837e+00  -7.0906483324432579e-01
  -2.1608948951592968e+00  -7.2312775997508894e-01
  -2.1561522149080758e+00  -7.3716016076625279e-01
  -2.1513183980352339e+00  -7.5116144217904879e-01
  -2.1463936490450530e+00  -7.6513101209978918e-01
  -2.1413781762928052e+00  -7.7906827976505311e-01
  -2.1362721919757162e+00  -7.9297265578681064e-01
  -2.1310759121237552e+00  -8.0684355217748438e-01
  -2.1257895565902647e+00  -8.2068038237494612e-01
  -2.1204133490424262e+00  -8.3448256126744891e-01
  -2.1149475169515597e+00  -8.4824950521849185e-01
  -2.1093922915832599e+00  -8.6198063209161935e-01
  -2.1037479079873727e+00  -8.7567536127514900e-01
  -2.0980146049878043e+00  -8.8933311370683321e-01
  -2.0921926251721743e+00  -9.0295331189844708e-01
  -2.0862822148812969e+00  -9.1653537996030654e-01
  -2.0802836241985219e+00  -9.3007874362571252e-01
  -2.0741971069388891e+00  -9.4358283027532186e-01
  -2.0680229206381440e+00  -9.5704706896144243e-01
  -2.0617613265415837e+00  -9.7047089043225276e-01
  -2.0554125895927502e+00  -9.8385372715594455e-01
  -2.0489769784219587e+00  -9.9719501334478633e-01
  -2.0424547653346776e+00  -1.0104941849791091e+00
  -2.0358462262997428e+00  -1.0237506798312106e+00
  -2.0291516409374237e+00  -1.0369639374891786e+00
  -2.0223712925073296e+00  -1.0501333993806319e+00
  -2.0155054678961579e+00  -1.0632585087963773e+00
  -2.0085544576052996e+00  -1.0763387109139839e+00
  -2.0015185557382766e+00  -1.0893734528212706e+00
  -1.9943980599880367e+00  -1.1023621835397073e+00
  -1.9871932716240908e+00  -1.1153043540477283e+00
  -1.9799044954795033e+00  -1.1281994173039591e+00
  -1.9725320399377262e+00  -1.1410468282703512e+00
  -1.9650762169192859e+00  -1.1538460439352294e+00
  -1.9575373418683195e+00  -1.1665965233362452e+00
  -1.9499157337389632e+00  -1.1792977275832386e+00
  -1.9422117149815910e+00  -1.1919491198810084e+00
  -1.9344256115289067e+00  -1.2045501655519850e+00
  -1.9265577527818898e+00  -1.2171003320588110e+00
  -1.9186084715955927e+00  -1.2295990890268231e+00
  -1.9105781042647938e+00  -1.2420459082664401e+00
  -1.9024669905095084e+00  -1.2544402637954493e+00
  -1.8942754734603515e+00  -1.2667816318611957e+00
  -1.8860038996437603e+00  -1.2790694909626716e+00
  -1.8776526189670701e+00  -1.2913033218725058e+00
  -1.8692219847034555e+00  -1.3034826076588488e+00
  -1.8607123534767243e+00  -1.3156068337071576e+00
  -1.8521240852459715e+00  -1.3276754877418759e+00
  -1.8434575432900990e+00  -1.3396880598480116e+00
  -1.8347130941921905e+00  -1.3516440424926059e+00
  -1.8258911078237512e+00  -1.3635429305460989e+00
  -1.8169919573288105e+00  -1.3753842213035872e+00
  -1.8080160191078873e+00  -1.3871674145059743e+00
  -1.7989636728018203e+00  -1.3988920123610102e+00
  -1.7898353012754629e+00  -1.4105575195642250e+00
  -1.7806312906012440e+00  -1.4221634433197492e+00
  -1.7713520300425976e+00  -1.4337092933610209e+00
  -1.7619979120372546e+00  -1.4451945819713878e+00
  -1.7525693321804110e+00  -1.4566188240045888e+00
  -1.7430666892077566e+00  -1.4679815369051268e+00
  -1.7334903849783794e+00  -1.4792822407285242e+00
  -1.7238408244575398e+00  -1.4905204581614642e+00
  -1.7141184156993152e+00  -1.5016957145418157e+00
  -1.7043235698291175e+00  -1.5128075378785426e+00
  -1.6944567010260840e+00  -1.5238554588714912e+00
  -1.6845182265053429e+00  -1.5348390109310650e+00
  -1.6745085665001516e+00  -1.5457577301977763e+00
  -1.6644281442439151e+00  -1.5566111555616780e+00
  -1.6542773859520763e+00  -1.5673988286816760e+00
  -1.6440567208038874e+00  -1.5781202940047194e+00
  -1.6337665809240576e+00  -1.5887750987848686e+00
  -1.6234074013642796e+00  -1.5993627931022396e+00
  -1.6129796200846391e+00  -1.6098829298818265e+00
  -1.6024836779349028e+00  -1.6203350649121973e+00
  -1.5919200186356885e+00  -1.6307187568640649e+00
  -1.5812890887595190e+00  -1.6410335673087348e+00
  -1.5705913377117582e+00  -1.6512790607364234e+00
  -1.5598272177114330e+00  -1.6614548045744484e+00
  -1.5489971837719396e+00  -1.6715603692052963e+00
  -1.5381016936816370e+00  -1.6815953279845548e+00
  -1.5271412079843265e+00  -1.6915592572587190e+00
  -1.5161161899596212e+00  -1.7014517363828698e+00
  -1.5050271056032003e+00  -1.7112723477382175e+00
  -1.4938744236069597e+00  -1.7210206767495158e+00
  -1.4826586153390477e+00  -1.7306963119023471e+00
  -1.4713801548237950e+00  -1.7402988447602676e+00
  -1.4600395187215360e+00  -1.7498278699818284e+00
  -1.4486371863083256e+00  -1.7592829853374559e+00
  -1.4371736394555492e+00  -1.7686637917262003e+00
  -1.4256493626094255e+00  -1.7779698931923504e+00
  -1.4140648427704117e+00  -1.7872008969419091e+00
  -1.4024205694724994e+00  -1.7963564133589380e+00
  -1.3907170347624132e+00  -1.8054360560217591e+00
  -1.3789547331787055e+00  -1.8144394417190230e+00
  -1.3671341617307533e+00  -1.8233661904656404e+00
  -1.3552558198776539e+00  -1.8322159255185695e+00
  -1.3433202095070240e+00  -1.8409882733924696e+00
  -1.3313278349137023e+00  -1.8496828638752141e+00
  -1.3192792027783509e+00  -1.8582993300432593e+00
  -1.3071748221459700e+00  -1.8668373082768788e+00
  -1.2950152044043093e+00  -1.8752964382752508e+00
  -1.2828008632621914e+00  -1.8836763630714073e+00
  -1.2705323147277416e+00  -1.8919767290470397e+00
  -1.2582100770865239e+00  -1.9001971859471609e+00
  -1.2458346708795904e+00  -1.9083373868946252e+00
  -1.2334066188814374e+00  -1.9163969884045040e+00
  -1.2209264460778750e+00  -1.9243756503983163e+00
  -1.2083946796438065e+00  -1.9322730362181149e+00
  -1.1958118489209255e+00  -1.9400888126404294e+00
  -1.1831784853953220e+00  -1.9478226498900593e+00
  -1.1704951226750058e+00  -1.9554742216537222e+00
  -1.1577622964673484e+00  -1.9630432050935589e+00
  -1.1449805445564369e+00  -1.9705292808604860e+00
  -1.1321504067803505e+00  -1.9779321331074033e+00
  -1.1192724250083541e+00  -1.9852514495022535e+00
  -1.1063471431180101e+00  -1.9924869212409340e+00
  -1.0933751069722155e+00  -1.9996382430600552e+00
  -1.0803568643961563e+00  -2.0067051132495566e+00
  -1.0672929651541880e+00  -2.0136872336651686e+00
  -1.0541839609266372e+00  -2.0205843097407201e+00
  -1.0410304052865309e+00  -2.0273960505003075e+00
  -1.0278328536762489e+00  -2.0341221685702990e+00
  -1.0145918633841049e+00  -2.0407623801911967e+00
  -1.0013079935208540e+00  -2.0473164052293442e+00
  -9.8798180499613009e-01  -2.0537839671884801e+00
  -9.7461386049481136e-01  -2.0601647932211411e+00
  -9.6120472445331784e-01  -2.0664586141399126e+00
  -9.4775496303583973e-01  -2.0726651644285234e+00
  -9.3426514411049888e-01  -2.0787841822527895e+00
  -9.2073583722544317e-01  -2.0848154094714015e+00
  -9.0716761358487630e-01  -2.0907585916465594e+00
  -8.9356104602502229e-01  -2.0966134780544543e+00
  -8.7991670899002661e-01  -2.1023798216955871e+00
  -8.6623517850779552e-01  -2.1080573793049444e+00
  -8.5251703216577290e-01  -2.1136459113620072e+00
  -8.3876284908665799e-01  -2.1191451821006102e+00
  -8.2497320990406098e-01  -2.1245549595186408e+00
  -8.1114869673810319e-01  -2.1298750153875878e+00
  -7.9728989317095722e-01  -2.1351051252619233e+00
  -7.8339738422233185e-01  -2.1402450684883383e+00
  -7.6947175632490006e-01  -2.1452946282148102e+00
  -7.5551359729967449e-01  -2.1502535913995224e+00
  -7.4152349633132630e-01  -2.1551217488196186e+00
  -7.2750204394345452e-01  -2.1598988950798028e+00
  -7.1344983197380130e-01  -2.1645848286207774e+00
  -6.9936745354941787e-01  -2.1691793517275251e+00
  -6.8525550306177963e-01  -2.1736822705374315e+00
  -6.7111457614185366e-01  -2.1780933950482462e+00
  -6.5694526963511790e-01  -2.1824125391258891e+00
  -6.4274818157653368e-01  -2.1866395205120881e+00
  -6.2852391116547235e-01  -2.1907741608318654e+00
  -6.1427305874059746e-01  -2.1948162856008624e+00
  -5.9999622575470246e-01  -2.1987657242324952e+00
  -5.8569401474950722e-01  -2.2026223100449625e+00
  -5.7136702933041028e-01  -2.2063858802680834e+00
  -5.5701587414120224e-01  -2.2100562760499760e+00
  -5.4264115483873865e-01  -2.2136333424635741e+00
  -5.2824347806757432e-01  -2.2171169285129886e+00
  -5.1382345143455932e-01  -2.2205068871396976e+00
  -4.9938168348339768e-01  -2.2238030752285778e+00
  -4.8491878366917224e-01  -2.2270053536137802e+00
  -4.7043536233283190e-01  -2.2301135870844337e+00
  -4.5593203067564730e-01  -2.2331276443901915e+00
  -4.4140940073363177e-01  -2.2360473982466158e+00
  -4.2686808535193183e-01  -2.2388727253403959e+00
  -4.1230869815918531e-01  -2.2416035063344091e+00
  -3.9773185354185120e-01  -2.2442396258726092e+00
  -3.8313816661850902e-01  -2.2467809725847609e+00
  -3.6852825321413102e-01  -2.2492274390910101e+00
  -3.5390272983432708e-01  -2.2515789220062801e+00
  -3.3926221363956405e-01  -2.2538353219445195e+00
  -3.2460732241935952e-01  -2.2559965435227745e+00
  -3.0993867456645185e-01  -2.2580624953651030e+00
  -2.9525688905094749e-01  -2.2600330901063228e+00
  -2.8056258539444551e-01  -2.2619082443955976e+00
  -2.6585638364414182e-01  -2.2636878788998547e+00
  -2.5113890434691288e-01  -2.2653719183070424e+00
  -2.3641076852338058e-01  -2.2669602913292208e+00
  -2.2167259764195890e-01  -2.2684529307054921e+00
  -2.0692501359288359e-01  -2.2698497732047578e+00
  -1.9216863866222558e-01  -2.2711507596283198e+00
  -1.7740409550588956e-01  -2.2723558348123118e+00
  -1.6263200712359815e-01  -2.2734649476299702e+00
  -1.4785299683286304e-01  -2.2744780509937348e+00
  -1.3306768824294402e-01  -2.2753951018571859e+00
  -1.1827670522879689e-01  -2.2762160612168216e+00
  -1.0348067190501101e-01  -2.2769408941136628e+00
  -8.8680212599737906e-02  -2.2775695696346983e+00
  -7.3875951828611564e-02  -2.2781020609141631e+00
  -5.9068514268661512e-02  -2.2785383451346468e+00
  -4.4258524732219758e-02  -2.2788784035280480e+00
  -2.9446608140822363e-02  -2.2791222213763507e+00
  -1.4633389499107020e-02  -2.2792697880122441e+00
   1.8050613129283401e-04  -2.2793210968195763e+00
   1.4994453657856106e-02  -2.2792761452336365e+00
   2.9807827983283339e-02  -2.2791349347412790e+00
   4.4620004031606313e-02  -2.2788974708808776e+00
   5.9430356774297005e-02  -2.2785637632421185e+00
   7.4238261256374755e-02  -2.2781338254656225e+00
   8.9043092622510769e-02  -2.2776076752424070e+00
   1.0384422614312901e-01  -2.2769853343131792e+00
   1.1864103724050236e-01  -2.2762668284674672e+00
   1.3343290151484313e-01  -2.2754521875425833e+00
   1.4821919477038703e-01  -2.2745414454224218e+00
   1.6299929304146932e-01  -2.2735346400360950e+00
   1.7777257261859242e-01  -2.2724318133563997e+00
   1.9253841007448402e-01  -2.2712330113981243e+00
   2.0729618229014460e-01  -2.2699382842161806e+00
   2.2204526648088302e-01  -2.2685476859035854e+00
   2.3678504022234004e-01  -2.2670612745892642e+00
   2.5151488147649786e-01  -2.2654791124356919e+00
   2.6623416861767518e-01  -2.2638012656363817e+00
   2.8094228045850722e-01  -2.2620278044131892e+00
   2.9563859627590849e-01  -2.2601588030134674e+00
   3.1032249583701832e-01  -2.2581943397070496e+00
   3.2499335942512791e-01  -2.2561344967830714e+00
   3.3965056786558806e-01  -2.2539793605466247e+00
   3.5429350255169612e-01  -2.2517290213152505e+00
   3.6892154547056144e-01  -2.2493835734152681e+00
   3.8353407922894894e-01  -2.2469431151779351e+00
   3.9813048707909826e-01  -2.2444077489354517e+00
   4.1271015294451918e-01  -2.2417775810167915e+00
   4.2727246144576175e-01  -2.2390527217433740e+00
   4.4181679792615880e-01  -2.2362332854245772e+00
   4.5634254847754291e-01  -2.2333193903530786e+00
   4.7084909996593349e-01  -2.2303111588000393e+00
   4.8533584005719477e-01  -2.2272087170101185e+00
   4.9980215724266402e-01  -2.2240121951963325e+00
   5.1424744086474772e-01  -2.2207217275347437e+00
   5.2867108114248551e-01  -2.2173374521589939e+00
   5.4307246919708130e-01  -2.2138595111546699e+00
   5.5745099707739965e-01  -2.2102880505535052e+00
   5.7180605778542615e-01  -2.2066232203274283e+00
   5.8613704530169319e-01  -2.2028651743824348e+00
   6.0044335461066667e-01  -2.1990140705523142e+00
   6.1472438172609534e-01  -2.1950700705922004e+00
   6.2897952371632126e-01  -2.1910333401719710e+00
   6.4320817872954872e-01  -2.1869040488694793e+00
   6.5740974601907287e-01  -2.1826823701636253e+00
   6.7158362596846588e-01  -2.1783684814272708e+00
   6.8572922011672000e-01  -2.1739625639199889e+00
   6.9984593118334582e-01  -2.1694648027806549e+00
   7.1393316309342625e-01  -2.1648753870198751e+00
   7.2799032100262384e-01  -2.1601945095122619e+00
   7.4201681132214026e-01  -2.1554223669885384e+00
   7.5601204174362890e-01  -2.1505591600274951e+00
   7.6997542126405749e-01  -2.1456050930477781e+00
   7.8390636021052040e-01  -2.1405603742995210e+00
   7.9780427026500100e-01  -2.1354252158558227e+00
   8.1166856448907976e-01  -2.1301998336040606e+00
   8.2549865734859207e-01  -2.1248844472370485e+00
   8.3929396473822937e-01  -2.1194792802440352e+00
   8.5305390400608683e-01  -2.1139845599015445e+00
   8.6677789397815408e-01  -2.1084005172640627e+00
   8.8046535498274958e-01  -2.1027273871545646e+00
   8.9411570887489689e-01  -2.0969654081548805e+00
   9.0772837906064063e-01  -2.0911148225959142e+00
   9.2130279052130493e-01  -2.0851758765476975e+00
   9.3483836983768864e-01  -2.0791488198092929e+00
   9.4833454521419946e-01  -2.0730339058985394e+00
   9.6179074650292551e-01  -2.0668313920416410e+00
   9.7520640522764201e-01  -2.0605415391626072e+00
   9.8858095460775441e-01  -2.0541646118725283e+00
   1.0019138295821741e+00  -2.0477008784587061e+00
   1.0152044668331281e+00  -2.0411506108736241e+00
   1.0284523048099012e+00  -2.0345140847237704e+00
   1.0416567837525095e+00  -2.0277915792583014e+00
   1.0548173457153012e+00  -2.0209833773575552e+00
   1.0679334345904923e+00  -2.0140897655214114e+00
   1.0810044961316243e+00  -2.0071110338575022e+00
   1.0940299779769542e+00  -2.0000474760692688e+00
   1.1070093296727668e+00  -1.9928993894438669e+00
   1.1199420026966163e+00  -1.9856670748399206e+00
   1.1328274504804889e+00  -1.9783508366751279e+00
   1.1456651284338908e+00  -1.9709509829137151e+00
   1.1584544939668564e+00  -1.9634678250537401e+00
   1.1711950065128818e+00  -1.9559016781142495e+00
   1.1838861275517742e+00  -1.9482528606222829e+00
   1.1965273206324245e+00  -1.9405216945997332e+00
   1.2091180513954964e+00  -1.9327085055500546e+00
   1.2216577875960344e+00  -1.9248136224448269e+00
   1.2341459991259867e+00  -1.9168373777101699e+00
   1.2465821580366443e+00  -1.9087801072130137e+00
   1.2589657385609967e+00  -1.9006421502472193e+00
   1.2712962171360001e+00  -1.8924238495195584e+00
   1.2835730724247558e+00  -1.8841255511355426e+00
   1.2957957853386048e+00  -1.8757476045851129e+00
   1.3079638390591308e+00  -1.8672903627281814e+00
   1.3200767190600728e+00  -1.8587541817800310e+00
   1.3321339131291492e+00  -1.8501394212965721e+00
   1.3441349113897851e+00  -1.8414464441594547e+00
   1.3560792063227525e+00  -1.8326756165610409e+00
   1.3679662927877128e+00  -1.8238273079892340e+00
   1.3797956680446650e+00  -1.8149018912121671e+00
   1.3915668317752987e+00  -1.8058997422627507e+00
   1.4032792861042509e+00  -1.7968212404230808e+00
   1.4149325356202642e+00  -1.7876667682087073e+00
   1.4265260873972456e+00  -1.7784367113527630e+00
   1.4380594510152283e+00  -1.7691314587899554e+00
   1.4495321385812316e+00  -1.7597514026404195e+00
   1.4609436647500185e+00  -1.7502969381934335e+00
   1.4722935467447522e+00  -1.7407684638909990e+00
   1.4835813043775501e+00  -1.7311663813112843e+00
   1.4948064600699307e+00  -1.7214910951519315e+00
   1.5059685388731583e+00  -1.7117430132132307e+00
   1.5170670684884811e+00  -1.7019225463811583e+00
   1.5281015792872619e+00  -1.6920301086102816e+00
   1.5390716043309998e+00  -1.6820661169065325e+00
   1.5499766793912455e+00  -1.6720309913098468e+00
   1.5608163429694062e+00  -1.6619251548766718e+00
   1.5715901363164384e+00  -1.6517490336623450e+00
   1.5822976034524305e+00  -1.6415030567033395e+00
   1.5929382911860746e+00  -1.6311876559993814e+00
   1.6035117491340201e+00  -1.6208032664954379e+00
   1.6140175297401202e+00  -1.6103503260635763e+00
   1.6244551882945577e+00  -1.5998292754846970e+00
   1.6348242829528559e+00  -1.5892405584301372e+00
   1.6451243747547741e+00  -1.5785846214431498e+00
   1.6553550276430864e+00  -1.5678619139202556e+00
   1.6655158084822386e+00  -1.5570728880924718e+00
   1.6756062870768875e+00  -1.5462179990064153e+00
   1.6856260361903208e+00  -1.5352977045052827e+00
   1.6955746315627531e+00  -1.5243124652097082e+00
   1.7054516519295038e+00  -1.5132627444984983e+00
   1.7152566790390478e+00  -1.5021490084892466e+00
   1.7249892976709464e+00  -1.4909717260188258e+00
   1.7346490956536502e+00  -1.4797313686237634e+00
   1.7442356638821781e+00  -1.4684284105204957e+00
   1.7537485963356705e+00  -1.4570633285855028e+00
   1.7631874900948143e+00  -1.4456366023353291e+00
   1.7725519453591423e+00  -1.4341487139064848e+00
   1.7818415654641981e+00  -1.4226001480352344e+00
   1.7910559568985795e+00  -1.4109913920372650e+00
   1.8001947293208431e+00  -1.3993229357872448e+00
   1.8092574955762852e+00  -1.3875952716982667e+00
   1.8182438717135849e+00  -1.3758088947011784e+00
   1.8271534770013171e+00  -1.3639643022238024e+00
   1.8359859339443312e+00  -1.3520619941700431e+00
   1.8447408682999944e+00  -1.3401024728988857e+00
   1.8534179090943039e+00  -1.3280862432032838e+00
   1.8620166886378540e+00  -1.3160138122889398e+00
   1.8705368425416780e+00  -1.3038856897529776e+00
   1.8789780097329427e+00  -1.2917023875625073e+00
   1.8873398324705097e+00  -1.2794644200330874e+00
   1.8956219563603560e+00  -1.2671723038070759e+00
   1.9038240303708556e+00  -1.2548265578318853e+00
   1.9119457068479178e+00  -1.2424277033381264e+00
   1.9199866415299875e+00  -1.2299762638176559e+00
   1.9279464935629000e+00  -1.2174727650015191e+00
   1.9358249255145970e+00  -1.2049177348377935e+00
   1.9436216033896940e+00  -1.1923117034693329e+00
   1.9513361966439069e+00  -1.1796552032114120e+00
   1.9589683781983316e+00  -1.1669487685292732e+00
   1.9665178244535793e+00  -1.1541929360155780e+00
   1.9739842153037650e+00  -1.1413882443677612e+00
   1.9813672341503457e+00  -1.1285352343652915e+00
   1.9886665679158149e+00  -1.1156344488468362e+00
   1.9958819070572458e+00  -1.1026864326873347e+00
   2.0030129455796875e+00  -1.0896917327749798e+00
   2.0100593810494067e+00  -1.0766508979881055e+00
   2.0170209146069853e+00  -1.0635644791719898e+00
   2.0238972509802595e+00  -1.0504330291155632e+00
   2.0306880984971110e+00  -1.0372571025280322e+00
   2.0373931690981077e+00  -1.0240372560154141e+00
   2.0440121783489853e+00  -1.0107740480569871e+00
   2.0505448454529764e+00  -9.9746803898165570e-01
   2.0569908932629928e+00  -9.8411979094422852e-01
   2.0633500482936378e+00  -9.7072986790161808e-01
   2.0696220407330768e+00  -9.5729883558895446e-01
   2.0758066044547441e+00  -9.4382726149562091e-01
   2.0819034770288924e+00  -9.3031571484120745e-01
   2.0879123997339892e+00  -9.1676476655138750e-01
   2.0938331175679501e+00  -9.0317498923371398e-01
   2.0996653792592155e+00  -8.8954695715334142e-01
   2.1054089372776676e+00  -8.7588124620867180e-01
   2.1110635478453865e+00  -8.6217843390692339e-01
   2.1166289709472501e+00  -8.4843909933962935e-01
   2.1221049703413644e+00  -8.3466382315806142e-01
   2.1274913135693403e+00  -8.2085318754858361e-01
   2.1327877719664041e+00  -8.0700777620793496e-01
   2.1379941206713453e+00  -7.9312817431844207e-01
   2.1431101386363043e+00  -7.7921496852316585e-01
   2.1481356086363905e+00  -7.6526874690097935e-01
   2.1530703172791417e+00  -7.5129009894158016e-01
   2.1579140550138169e+00  -7.3727961552043786e-01
   2.1626666161405224e+00  -7.2323788887367779e-01
   2.1673277988191733e+00  -7.0916551257290339e-01
   2.1718974050782882e+00  -6.9506308149995499e-01
   2.1763752408236203e+00  -6.8093119182160966e-01
   2.1807611158466145e+00  -6.6677044096422178e-01
   2.1850548438327024e+00  -6.5258142758830484e-01
   2.1892562423694293e+00  -6.3836475156305761e-01
   2.1933651329544119e+00  -6.2412101394083297e-01
   2.1973813410031235e+00  -6.0985081693155241e-01
   2.2013046958565137e+00  -5.9555476387706940e-01
   2.2051350307884579e+00  -5.8123345922547642e-01
   2.2088721830130376e+00  -5.6688750850536462e-01
   2.2125159936916443e+00  -5.5251751830003115e-01
   2.2160663079399221e+00  -5.3812409622163859e-01
   2.2195229748345295e+00  -5.2370785088532645e-01
   2.2228858474197346e+00  -5.0926939188327658e-01
   2.2261547827138419e+00  -4.9480932975873299e-01
   2.2293296417154345e+00  -4.8032827597997785e-01
   2.2324102894094588e+00  -4.6582684291426407e-01
   2.2353965947731225e+00  -4.5130564380170685e-01
   2.2382884307816311e+00  -4.3676529272913434e-01
   2.2410856744137400e+00  -4.2220640460389863e-01
   2.2437882066571406e+00  -4.0762959512764974e-01
   2.2463959125136705e+00  -3.9303548077007128e-01
   2.2489086810043428e+00  -3.7842467874258146e-01
   2.2513264051742112e+00  -3.6379780697199926e-01
   2.2536489820970518e+00  -3.4915548407417696e-01
   2.2558763128798711e+00  -3.3449832932760121e-01
   2.2580083026672431e+00  -3.1982696264696298e-01
   2.2600448606454631e+00  -3.0514200455669765e-01
   2.2619859000465321e+00  -2.9044407616449697e-01
   2.2638313381519599e+00  -2.7573379913479357e-01
   2.2655810962963980e+00  -2.6101179566221988e-01
   2.2672350998710868e+00  -2.4627868844504192e-01
   2.2687932783271343e+00  -2.3153510065856972e-01
   2.2702555651786134e+00  -2.1678165592854548e-01
   2.2716218980054830e+00  -2.0201897830451060e-01
   2.2728922184563318e+00  -1.8724769223315305e-01
   2.2740664722509445e+00  -1.7246842253163608e-01
   2.2751446091826901e+00  -1.5768179436090926e-01
   2.2761265831207340e+00  -1.4288843319900410e-01
   2.2770123520120671e+00  -1.2808896481431403e-01
   2.2778018778833644e+00  -1.1328401523886142e-01
   2.2784951268426612e+00  -9.8474210741551729e-02
   2.2790920690808498e+00  -8.3660177801416852e-02
   2.2795926788730014e+00  -6.8842543080848237e-02
   2.2799969345795041e+00  -5.4021933398821678e-02
   2.2803048186470321e+00  -3.9198975704114479e-02
   2.2805163176093255e+00  -2.4374297048516552e-02
   2.2806314220877977e+00  -9.5485245600365146e-03


==> A2_CIRC_ED_2.txt <==
0.455	0
0.455	0.001479
0.45499	0.002958
0.45498	0.0044369
0.45496	0.0059159
0.45494	0.0073947
0.45492	0.0088735
0.45489	0.010352
0.45485	0.011831
0.45481	0.013309
0.45476	0.014788
0.45471	0.016266
0.45466	0.017744
0.4546	0.019222
0.45454	0.020699
0.45447	0.022177
0.45439	0.023654
0.45431	0.025131
0.45423	0.026607
0.45414	0.028084
0.45405	0.02956
0.45395	0.031036
0.45385	0.032511
0.45374	0.033986
0.45363	0.035461
0.45351	0.036935
0.45339	0.038409
0.45326	0.039883
0.45313	0.041356
0.45299	0.042829
0.45285	0.044301
0.45271	0.045773
0.45256	0.047244
0.4524	0.048715
0.45224	0.050186
0.45208	0.051655
0.45191	0.053125
0.45173	0.054593
0.45155	0.056061
0.45137	0.057529
0.45118	0.058996
0.45099	0.060462
0.45079	0.061928
0.45058	0.063393
0.45038	0.064857
0.45016	0.066321
0.44995	0.067784
0.44972	0.069246
0.4495	0.070708
0.44926	0.072169
0.44903	0.073629
0.44879	0.075088
0.44854	0.076547
0.44829	0.078004
0.44804	0.079461
0.44778	0.080917
0.44751	0.082372
0.44724	0.083827
0.44697	0.08528
0.44669	0.086733
0.4464	0.088184
0.44612	0.089635
0.44582	0.091085
0.44552	0.092533
0.44522	0.093981
0.44491	0.095428
0.4446	0.096874
0.44429	0.098319
0.44396	0.099762
0.44364	0.10121
0.44331	0.10265
0.44297	0.10409
0.44263	0.10553
0.44229	0.10697
0.44194	0.1084
0.44158	0.10984
0.44122	0.11127
0.44086	0.11271
0.44049	0.11414
0.44012	0.11557
0.43974	0.117
0.43936	0.11843
0.43897	0.11986
0.43858	0.12128
0.43819	0.12271
0.43779	0.12413
0.43738	0.12556
0.43697	0.12698
0.43656	0.1284
0.43614	0.12982
0.43571	0.13123
0.43528	0.13265
0.43485	0.13406
0.43441	0.13548
0.43397	0.13689
0.43352	0.1383
0.43307	0.13971
0.43262	0.14111
0.43216	0.14252
0.43169	0.14392
0.43122	0.14533
0.43075	0.14673
0.43027	0.14813
0.42979	0.14952
0.4293	0.15092
0.42881	0.15232
0.42831	0.15371
0.42781	0.1551
0.4273	0.15649
0.42679	0.15788
0.42628	0.15927
0.42576	0.16065
0.42523	0.16203
0.42471	0.16341
0.42417	0.16479
0.42364	0.16617
0.42309	0.16755
0.42255	0.16892
0.422	0.1703
0.42144	0.17167
0.42088	0.17304
0.42032	0.1744
0.41975	0.17577
0.41918	0.17713
0.4186	0.1785
0.41802	0.17986
0.41743	0.18121
0.41684	0.18257
0.41624	0.18392
0.41564	0.18528
0.41504	0.18663
0.41443	0.18797
0.41382	0.18932
0.4132	0.19067
0.41258	0.19201
0.41196	0.19335
0.41133	0.19469
0.41069	0.19602
0.41005	0.19736
0.40941	0.19869
0.40876	0.20002
0.40811	0.20135
0.40745	0.20267
0.40679	0.204
0.40613	0.20532
0.40546	0.20664
0.40479	0.20795
0.40411	0.20927
0.40343	0.21058
0.40274	0.21189
0.40205	0.2132
0.40136	0.21451
0.40066	0.21581
0.39995	0.21711
0.39925	0.21841
0.39853	0.21971
0.39782	0.221
0.3971	0.22229
0.39638	0.22358
0.39565	0.22487
0.39491	0.22616
0.39418	0.22744
0.39344	0.22872
0.39269	0.23
0.39194	0.23127
0.39119	0.23255
0.39043	0.23382
0.38967	0.23509
0.3889	0.23635
0.38813	0.23761
0.38736	0.23887
0.38658	0.24013
0.3858	0.24139
0.38501	0.24264
0.38422	0.24389
0.38343	0.24514
0.38263	0.24639
0.38183	0.24763
0.38102	0.24887
0.38021	0.25011
0.3794	0.25134
0.37858	0.25257
0.37776	0.2538
0.37693	0.25503
0.3761	0.25625
0.37527	0.25748
0.37443	0.25869
0.37359	0.25991
0.37274	0.26112
0.37189	0.26233
0.37103	0.26354
0.37018	0.26475
0.36931	0.26595
0.36845	0.26715
0.36758	0.26834
0.36671	0.26954
0.36583	0.27073
0.36495	0.27192
0.36406	0.2731
0.36317	0.27429
0.36228	0.27546
0.36138	0.27664
0.36048	0.27781
0.35958	0.27899
0.35867	0.28015
0.35776	0.28132
0.35684	0.28248
0.35592	0.28364
0.355	0.28479
0.35407	0.28595
0.35314	0.2871
0.35221	0.28824
0.35127	0.28939
0.35033	0.29053
0.34938	0.29167
0.34843	0.2928
0.34748	0.29393
0.34652	0.29506
0.34556	0.29618
0.3446	0.29731
0.34363	0.29843
0.34266	0.29954
0.34168	0.30065
0.3407	0.30176
0.33972	0.30287
0.33874	0.30397
0.33775	0.30507
0.33675	0.30617
0.33576	0.30726
0.33476	0.30835
0.33375	0.30944
0.33275	0.31052
0.33174	0.3116
0.33072	0.31268
0.3297	0.31375
0.32868	0.31483
0.32766	0.31589
0.32663	0.31696
0.3256	0.31802
0.32456	0.31907
0.32353	0.32013
0.32248	0.32118
0.32144	0.32222
0.32039	0.32327
0.31934	0.32431
0.31828	0.32535
0.31722	0.32638
0.31616	0.32741
0.3151	0.32843
0.31403	0.32946
0.31296	0.33048
0.31188	0.33149
0.3108	0.33251
0.30972	0.33351
0.30863	0.33452
0.30755	0.33552
0.30645	0.33652
0.30536	0.33751
0.30426	0.33851
0.30316	0.33949
0.30205	0.34048
0.30095	0.34146
0.29984	0.34244
0.29872	0.34341
0.2976	0.34438
0.29648	0.34534
0.29536	0.34631
0.29423	0.34727
0.2931	0.34822
0.29197	0.34917
0.29083	0.35012
0.2897	0.35106
0.28855	0.352
0.28741	0.35294
0.28626	0.35387
0.28511	0.3548
0.28395	0.35573
0.2828	0.35665
0.28164	0.35757
0.28047	0.35848
0.27931	0.35939
0.27814	0.3603
0.27697	0.3612
0.27579	0.3621
0.27461	0.36299
0.27343	0.36389
0.27225	0.36477
0.27106	0.36566
0.26987	0.36654
0.26868	0.36741
0.26748	0.36828
0.26629	0.36915
0.26509	0.37002
0.26388	0.37088
0.26268	0.37173
0.26147	0.37258
0.26025	0.37343
0.25904	0.37428
0.25782	0.37512
0.2566	0.37595
0.25538	0.37679
0.25415	0.37762
0.25292	0.37844
0.25169	0.37926
0.25046	0.38008
0.24922	0.38089
0.24798	0.3817
0.24674	0.3825
0.2455	0.3833
0.24425	0.3841
0.243	0.38489
0.24175	0.38568
0.2405	0.38647
0.23924	0.38725
0.23798	0.38802
0.23672	0.38879
0.23545	0.38956
0.23419	0.39033
0.23292	0.39109
0.23164	0.39184
0.23037	0.39259
0.22909	0.39334
0.22781	0.39408
0.22653	0.39482
0.22525	0.39556
0.22396	0.39629
0.22267	0.39701
0.22138	0.39774
0.22009	0.39845
0.21879	0.39917
0.21749	0.39988
0.21619	0.40058
0.21489	0.40128
0.21359	0.40198
0.21228	0.40267
0.21097	0.40336
0.20966	0.40405
0.20834	0.40473
0.20703	0.4054
0.20571	0.40607
0.20439	0.40674
0.20306	0.4074
0.20174	0.40806
0.20041	0.40872
0.19908	0.40937
0.19775	0.41001
0.19642	0.41065
0.19508	0.41129
0.19375	0.41192
0.19241	0.41255
0.19106	0.41317
0.18972	0.41379
0.18838	0.41441
0.18703	0.41502
0.18568	0.41563
0.18433	0.41623
0.18297	0.41683
0.18162	0.41742
0.18026	0.41801
0.1789	0.41859
0.17754	0.41917
0.17618	0.41975
0.17481	0.42032
0.17344	0.42088
0.17208	0.42145
0.17071	0.422
0.16933	0.42256
0.16796	0.42311
0.16658	0.42365
0.16521	0.42419
0.16383	0.42473
0.16245	0.42526
0.16106	0.42578
0.15968	0.42631
0.15829	0.42682
0.1569	0.42734
0.15552	0.42784
0.15412	0.42835
0.15273	0.42885
0.15134	0.42934
0.14994	0.42983
0.14854	0.43032
0.14714	0.4308
0.14574	0.43128
0.14434	0.43175
0.14294	0.43222
0.14153	0.43268
0.14013	0.43314
0.13872	0.43359
0.13731	0.43404
0.1359	0.43448
0.13448	0.43492
0.13307	0.43536
0.13165	0.43579
0.13024	0.43622
0.12882	0.43664
0.1274	0.43706
0.12598	0.43747
0.12456	0.43788
0.12313	0.43828
0.12171	0.43868
0.12028	0.43907
0.11885	0.43946
0.11742	0.43985
0.11599	0.44023
0.11456	0.4406
0.11313	0.44097
0.1117	0.44134
0.11026	0.4417
0.10883	0.44206
0.10739	0.44241
0.10595	0.44276
0.10451	0.4431
0.10307	0.44344
0.10163	0.44377
0.10019	0.4441
0.098743	0.44442
0.097298	0.44474
0.095853	0.44506
0.094406	0.44537
0.092958	0.44567
0.091509	0.44597
0.090059	0.44627
0.088609	0.44656
0.087157	0.44685
0.085704	0.44713
0.084251	0.4474
0.082796	0.44768
0.081341	0.44794
0.079885	0.44821
0.078428	0.44846
0.07697	0.44872
0.075511	0.44897
0.074052	0.44921
0.072592	0.44945
0.071131	0.44968
0.069669	0.44991
0.068206	0.45014
0.066743	0.45036
0.065279	0.45057
0.063815	0.45078
0.062349	0.45099
0.060883	0.45119
0.059417	0.45139
0.057949	0.45158
0.056481	0.45176
0.055013	0.45195
0.053544	0.45212
0.052074	0.4523
0.050604	0.45246
0.049133	0.45263
0.047662	0.45278
0.04619	0.45294
0.044718	0.45309
0.043245	0.45323
0.041772	0.45337
0.040299	0.4535
0.038825	0.45363
0.03735	0.45376
0.035875	0.45388
0.0344	0.45399
0.032924	0.4541
0.031448	0.45421
0.029972	0.45431
0.028496	0.4544
0.027019	0.45449
0.025541	0.45458
0.024064	0.45466
0.022586	0.45474
0.021108	0.45481
0.01963	0.45488
0.018152	0.45494
0.016673	0.455
0.015194	0.45505
0.013715	0.4551
0.012236	0.45514
0.010757	0.45518
0.0092774	0.45521
0.0077979	0.45524
0.0063184	0.45526
0.0048387	0.45528
0.003359	0.4553
0.0018793	0.4553
0.00039958	0.45531
-0.0010802	0.45531
-0.0025599	0.4553
-0.0040396	0.45529
-0.0055193	0.45528
-0.006999	0.45526
-0.0084785	0.45523
-0.009958	0.45521
-0.011437	0.45517
-0.012917	0.45513
-0.014396	0.45509
-0.015875	0.45504
-0.017354	0.45499
-0.018832	0.45493
-0.020311	0.45487
-0.021789	0.4548
-0.023267	0.45473
-0.024745	0.45465
-0.026222	0.45457
-0.027699	0.45448
-0.029176	0.45439
-0.030653	0.45429
-0.032129	0.45419
-0.033605	0.45408
-0.035081	0.45397
-0.036556	0.45386
-0.038031	0.45374
-0.039505	0.45361
-0.04098	0.45348
-0.042453	0.45335
-0.043926	0.45321
-0.045399	0.45306
-0.046871	0.45291
-0.048343	0.45276
-0.049814	0.4526
-0.051285	0.45244
-0.052755	0.45227
-0.054225	0.4521
-0.055694	0.45192
-0.057163	0.45174
-0.05863	0.45155
-0.060098	0.45136
-0.061564	0.45116
-0.06303	0.45096
-0.064496	0.45075
-0.06596	0.45054
-0.067424	0.45032
-0.068888	0.4501
-0.07035	0.44988
-0.071812	0.44965
-0.073273	0.44941
-0.074733	0.44917
-0.076193	0.44893
-0.077652	0.44868
-0.079109	0.44842
-0.080566	0.44817
-0.082023	0.4479
-0.083478	0.44763
-0.084932	0.44736
-0.086386	0.44708
-0.087839	0.4468
-0.08929	0.44651
-0.090741	0.44622
-0.092191	0.44592
-0.09364	0.44562
-0.095088	0.44532
-0.096535	0.44501
-0.09798	0.44469
-0.099425	0.44437
-0.10087	0.44405
-0.10231	0.44372
-0.10375	0.44338
-0.10519	0.44304
-0.10663	0.4427
-0.10807	0.44235
-0.10951	0.442
-0.11095	0.44164
-0.11238	0.44128
-0.11381	0.44091
-0.11525	0.44054
-0.11668	0.44017
-0.11811	0.43978
-0.11954	0.4394
-0.12096	0.43901
-0.12239	0.43861
-0.12381	0.43822
-0.12524	0.43781
-0.12666	0.4374
-0.12808	0.43699
-0.1295	0.43657
-0.13092	0.43615
-0.13234	0.43572
-0.13375	0.43529
-0.13517	0.43485
-0.13658	0.43441
-0.13799	0.43397
-0.1394	0.43352
-0.14081	0.43306
-0.14222	0.4326
-0.14362	0.43214
-0.14502	0.43167
-0.14643	0.4312
-0.14783	0.43072
-0.14923	0.43024
-0.15062	0.42975
-0.15202	0.42926
-0.15342	0.42877
-0.15481	0.42827
-0.1562	0.42776
-0.15759	0.42725
-0.15898	0.42674
-0.16036	0.42622
-0.16175	0.4257
-0.16313	0.42517
-0.16451	0.42464
-0.16589	0.4241
-0.16727	0.42356
-0.16864	0.42302
-0.17002	0.42247
-0.17139	0.42191
-0.17276	0.42135
-0.17413	0.42079
-0.1755	0.42022
-0.17686	0.41965
-0.17822	0.41908
-0.17959	0.41849
-0.18095	0.41791
-0.1823	0.41732
-0.18366	0.41673
-0.18501	0.41613
-0.18636	0.41552
-0.18771	0.41492
-0.18906	0.41431
-0.19041	0.41369
-0.19175	0.41307
-0.19309	0.41244
-0.19443	0.41182
-0.19577	0.41118
-0.1971	0.41054
-0.19844	0.4099
-0.19977	0.40926
-0.2011	0.40861
-0.20243	0.40795
-0.20375	0.40729
-0.20507	0.40663
-0.20639	0.40596
-0.20771	0.40529
-0.20903	0.40461
-0.21034	0.40393
-0.21166	0.40324
-0.21296	0.40256
-0.21427	0.40186
-0.21558	0.40116
-0.21688	0.40046
-0.21818	0.39976
-0.21948	0.39905
-0.22078	0.39833
-0.22207	0.39761
-0.22336	0.39689
-0.22465	0.39616
-0.22594	0.39543
-0.22722	0.39469
-0.2285	0.39395
-0.22978	0.39321
-0.23106	0.39246
-0.23233	0.39171
-0.2336	0.39095
-0.23487	0.39019
-0.23614	0.38943
-0.23741	0.38866
-0.23867	0.38789
-0.23993	0.38711
-0.24118	0.38633
-0.24244	0.38554
-0.24369	0.38475
-0.24494	0.38396
-0.24619	0.38316
-0.24743	0.38236
-0.24867	0.38156
-0.24991	0.38075
-0.25115	0.37993
-0.25238	0.37911
-0.25361	0.37829
-0.25484	0.37747
-0.25607	0.37664
-0.25729	0.3758
-0.25851	0.37497
-0.25973	0.37412
-0.26094	0.37328
-0.26216	0.37243
-0.26336	0.37158
-0.26457	0.37072
-0.26577	0.36986
-0.26698	0.36899
-0.26817	0.36812
-0.26937	0.36725
-0.27056	0.36637
-0.27175	0.36549
-0.27294	0.36461
-0.27412	0.36372
-0.2753	0.36283
-0.27648	0.36193
-0.27766	0.36103
-0.27883	0.36013
-0.28	0.35922
-0.28116	0.35831
-0.28233	0.3574
-0.28349	0.35648
-0.28464	0.35555
-0.2858	0.35463
-0.28695	0.3537
-0.2881	0.35276
-0.28924	0.35183
-0.29039	0.35089
-0.29152	0.34994
-0.29266	0.34899
-0.29379	0.34804
-0.29492	0.34708
-0.29605	0.34612
-0.29717	0.34516
-0.29829	0.34419
-0.29941	0.34322
-0.30053	0.34225
-0.30164	0.34127
-0.30275	0.34029
-0.30385	0.3393
-0.30495	0.33831
-0.30605	0.33732
-0.30714	0.33633
-0.30824	0.33533
-0.30932	0.33432
-0.31041	0.33332
-0.31149	0.33231
-0.31257	0.33129
-0.31365	0.33028
-0.31472	0.32926
-0.31579	0.32823
-0.31685	0.32721
-0.31791	0.32617
-0.31897	0.32514
-0.32003	0.3241
-0.32108	0.32306
-0.32213	0.32202
-0.32317	0.32097
-0.32422	0.31992
-0.32525	0.31886
-0.32629	0.3178
-0.32732	0.31674
-0.32835	0.31568
-0.32937	0.31461
-0.33039	0.31354
-0.33141	0.31246
-0.33243	0.31139
-0.33344	0.3103
-0.33444	0.30922
-0.33545	0.30813
-0.33645	0.30704
-0.33744	0.30595
-0.33844	0.30485
-0.33943	0.30375
-0.34041	0.30264
-0.34139	0.30153
-0.34237	0.30042
-0.34335	0.29931
-0.34432	0.29819
-0.34529	0.29707
-0.34625	0.29595
-0.34721	0.29482
-0.34817	0.29369
-0.34912	0.29256
-0.35007	0.29143
-0.35102	0.29029
-0.35196	0.28915
-0.3529	0.288
-0.35383	0.28685
-0.35476	0.2857
-0.35569	0.28455
-0.35661	0.28339
-0.35753	0.28223
-0.35845	0.28107
-0.35936	0.2799
-0.36027	0.27873
-0.36117	0.27756
-0.36207	0.27639
-0.36297	0.27521
-0.36386	0.27403
-0.36475	0.27285
-0.36564	0.27166
-0.36652	0.27047
-0.36739	0.26928
-0.36827	0.26808
-0.36914	0.26689
-0.37	0.26569
-0.37087	0.26448
-0.37172	0.26328
-0.37258	0.26207
-0.37343	0.26085
-0.37427	0.25964
-0.37512	0.25842
-0.37595	0.2572
-0.37679	0.25598
-0.37762	0.25475
-0.37845	0.25353
-0.37927	0.2523
-0.38009	0.25106
-0.3809	0.24983
-0.38171	0.24859
-0.38252	0.24735
-0.38332	0.2461
-0.38412	0.24486
-0.38491	0.24361
-0.3857	0.24236
-0.38649	0.2411
-0.38727	0.23984
-0.38805	0.23858
-0.38882	0.23732
-0.38959	0.23606
-0.39036	0.23479
-0.39112	0.23352
-0.39188	0.23225
-0.39263	0.23098
-0.39338	0.2297
-0.39412	0.22842
-0.39486	0.22714
-0.3956	0.22585
-0.39633	0.22457
-0.39706	0.22328
-0.39778	0.22199
-0.3985	0.22069
-0.39922	0.2194
-0.39993	0.2181
-0.40064	0.2168
-0.40134	0.2155
-0.40204	0.21419
-0.40273	0.21288
-0.40342	0.21158
-0.40411	0.21026
-0.40479	0.20895
-0.40547	0.20763
-0.40614	0.20631
-0.40681	0.20499
-0.40748	0.20367
-0.40814	0.20235
-0.40879	0.20102
-0.40944	0.19969
-0.41009	0.19836
-0.41073	0.19703
-0.41137	0.19569
-0.41201	0.19435
-0.41264	0.19301
-0.41326	0.19167
-0.41388	0.19033
-0.4145	0.18898
-0.41511	0.18763
-0.41572	0.18628
-0.41632	0.18493
-0.41692	0.18358
-0.41752	0.18222
-0.41811	0.18087
-0.41869	0.17951
-0.41928	0.17815
-0.41985	0.17678
-0.42043	0.17542
-0.42099	0.17405
-0.42156	0.17268
-0.42212	0.17131
-0.42267	0.16994
-0.42322	0.16857
-0.42377	0.16719
-0.42431	0.16581
-0.42485	0.16443
-0.42538	0.16305
-0.42591	0.16167
-0.42643	0.16028
-0.42695	0.1589
-0.42747	0.15751
-0.42798	0.15612
-0.42848	0.15473
-0.42898	0.15334
-0.42948	0.15194
-0.42997	0.15054
-0.43046	0.14915
-0.43094	0.14775
-0.43142	0.14635
-0.43189	0.14494
-0.43236	0.14354
-0.43283	0.14213
-0.43329	0.14073
-0.43374	0.13932
-0.43419	0.13791
-0.43464	0.1365
-0.43508	0.13508
-0.43552	0.13367
-0.43595	0.13225
-0.43638	0.13084
-0.4368	0.12942
-0.43722	0.128
-0.43764	0.12658
-0.43805	0.12515
-0.43845	0.12373
-0.43885	0.12231
-0.43925	0.12088
-0.43964	0.11945
-0.44002	0.11802
-0.44041	0.11659
-0.44078	0.11516
-0.44116	0.11373
-0.44152	0.11229
-0.44189	0.11086
-0.44224	0.10942
-0.4426	0.10798
-0.44295	0.10655
-0.44329	0.10511
-0.44363	0.10367
-0.44397	0.10222
-0.4443	0.10078
-0.44462	0.099336
-0.44494	0.097891
-0.44526	0.096444
-0.44557	0.094997
-0.44588	0.093549
-0.44618	0.0921
-0.44648	0.090649
-0.44677	0.089198
-0.44706	0.087746
-0.44734	0.086293
-0.44762	0.084839
-0.44789	0.083384
-0.44816	0.081928
-0.44843	0.080472
-0.44869	0.079014
-0.44894	0.077556
-0.44919	0.076097
-0.44944	0.074637
-0.44968	0.073176
-0.44991	0.071715
-0.45015	0.070252
-0.45037	0.068789
-0.45059	0.067326
-0.45081	0.065861
-0.45102	0.064396
-0.45123	0.06293
-0.45143	0.061464
-0.45163	0.059997
-0.45182	0.058529
-0.45201	0.05706
-0.4522	0.055591
-0.45237	0.054122
-0.45255	0.052651
-0.45272	0.051181
-0.45288	0.049709
-0.45304	0.048238
-0.4532	0.046765
-0.45335	0.045292
-0.45349	0.043819
-0.45363	0.042345
-0.45377	0.040871
-0.4539	0.039396
-0.45403	0.037921
-0.45415	0.036446
-0.45426	0.03497
-0.45437	0.033494
-0.45448	0.032017
-0.45458	0.03054
-0.45468	0.029063
-0.45477	0.027585
-0.45486	0.026107
-0.45494	0.024629
-0.45502	0.023151
-0.4551	0.021672
-0.45516	0.020193
-0.45523	0.018714
-0.45529	0.017235
-0.45534	0.015755
-0.45539	0.014276
-0.45543	0.012796
-0.45547	0.011316
-0.45551	0.0098357
-0.45554	0.0083555
-0.45556	0.0068752
-0.45559	0.0053949
-0.4556	0.0039145
-0.45561	0.002434
-0.45562	0.00095349
-0.45562	-0.00052702
-0.45561	-0.0020075
-0.45561	-0.003488
-0.45559	-0.0049685
-0.45558	-0.0064489
-0.45555	-0.0079292
-0.45552	-0.0094095
-0.45549	-0.01089
-0.45545	-0.01237
-0.45541	-0.01385
-0.45537	-0.015329
-0.45531	-0.016809
-0.45526	-0.018288
-0.4552	-0.019768
-0.45513	-0.021247
-0.45506	-0.022726
-0.45498	-0.024204
-0.4549	-0.025683
-0.45482	-0.027161
-0.45473	-0.028638
-0.45463	-0.030116
-0.45453	-0.031593
-0.45443	-0.03307
-0.45432	-0.034546
-0.4542	-0.036023
-0.45408	-0.037498
-0.45396	-0.038974
-0.45383	-0.040449
-0.4537	-0.041923
-0.45356	-0.043397
-0.45342	-0.044871
-0.45327	-0.046344
-0.45312	-0.047817
-0.45296	-0.049289
-0.4528	-0.050761
-0.45263	-0.052232
-0.45246	-0.053702
-0.45228	-0.055172
-0.4521	-0.056642
-0.45192	-0.058111
-0.45173	-0.059579
-0.45153	-0.061046
-0.45133	-0.062513
-0.45112	-0.06398
-0.45091	-0.065445
-0.4507	-0.06691
-0.45048	-0.068375
-0.45026	-0.069838
-0.45003	-0.071301
-0.44979	-0.072763
-0.44956	-0.074224
-0.44931	-0.075685
-0.44906	-0.077144
-0.44881	-0.078603
-0.44855	-0.080061
-0.44829	-0.081518
-0.44803	-0.082975
-0.44775	-0.08443
-0.44748	-0.085885
-0.4472	-0.087339
-0.44691	-0.088791
-0.44662	-0.090243
-0.44633	-0.091694
-0.44603	-0.093144
-0.44572	-0.094593
-0.44541	-0.096041
-0.4451	-0.097488
-0.44478	-0.098934
-0.44446	-0.10038
-0.44413	-0.10182
-0.44379	-0.10327
-0.44346	-0.10471
-0.44312	-0.10615
-0.44277	-0.10759
-0.44242	-0.10903
-0.44206	-0.11046
-0.4417	-0.1119
-0.44133	-0.11333
-0.44096	-0.11477
-0.44059	-0.1162
-0.44021	-0.11763
-0.43983	-0.11906
-0.43944	-0.12049
-0.43904	-0.12192
-0.43865	-0.12334
-0.43824	-0.12477
-0.43783	-0.12619
-0.43742	-0.12761
-0.43701	-0.12903
-0.43659	-0.13045
-0.43616	-0.13187
-0.43573	-0.13329
-0.43529	-0.1347
-0.43485	-0.13612
-0.43441	-0.13753
-0.43396	-0.13894
-0.43351	-0.14035
-0.43305	-0.14176
-0.43259	-0.14316
-0.43212	-0.14457
-0.43165	-0.14597
-0.43117	-0.14738
-0.43069	-0.14878
-0.43021	-0.15017
-0.42972	-0.15157
-0.42922	-0.15297
-0.42872	-0.15436
-0.42822	-0.15575
-0.42771	-0.15714
-0.4272	-0.15853
-0.42668	-0.15992
-0.42616	-0.16131
-0.42563	-0.16269
-0.4251	-0.16407
-0.42457	-0.16545
-0.42403	-0.16683
-0.42349	-0.16821
-0.42294	-0.16959
-0.42238	-0.17096
-0.42183	-0.17233
-0.42126	-0.1737
-0.4207	-0.17507
-0.42013	-0.17644
-0.41955	-0.1778
-0.41897	-0.17916
-0.41839	-0.18052
-0.4178	-0.18188
-0.41721	-0.18324
-0.41661	-0.18459
-0.41601	-0.18595
-0.4154	-0.1873
-0.41479	-0.18865
-0.41418	-0.18999
-0.41356	-0.19134
-0.41293	-0.19268
-0.41231	-0.19402
-0.41167	-0.19536
-0.41104	-0.1967
-0.4104	-0.19803
-0.40975	-0.19937
-0.4091	-0.2007
-0.40845	-0.20202
-0.40779	-0.20335
-0.40713	-0.20468
-0.40646	-0.206
-0.40579	-0.20732
-0.40511	-0.20864
-0.40443	-0.20995
-0.40375	-0.21126
-0.40306	-0.21257
-0.40237	-0.21388
-0.40167	-0.21519
-0.40097	-0.21649
-0.40026	-0.2178
-0.39956	-0.2191
-0.39884	-0.22039
-0.39812	-0.22169
-0.3974	-0.22298
-0.39667	-0.22427
-0.39594	-0.22556
-0.39521	-0.22685
-0.39447	-0.22813
-0.39373	-0.22941
-0.39298	-0.23069
-0.39223	-0.23196
-0.39147	-0.23324
-0.39071	-0.23451
-0.38995	-0.23578
-0.38918	-0.23704
-0.38841	-0.23831
-0.38763	-0.23957
-0.38685	-0.24083
-0.38607	-0.24208
-0.38528	-0.24334
-0.38449	-0.24459
-0.38369	-0.24583
-0.38289	-0.24708
-0.38209	-0.24832
-0.38128	-0.24956
-0.38047	-0.2508
-0.37965	-0.25204
-0.37883	-0.25327
-0.378	-0.2545
-0.37717	-0.25573
-0.37634	-0.25695
-0.37551	-0.25817
-0.37466	-0.25939
-0.37382	-0.26061
-0.37297	-0.26182
-0.37212	-0.26303
-0.37126	-0.26424
-0.3704	-0.26545
-0.36954	-0.26665
-0.36867	-0.26785
-0.3678	-0.26904
-0.36692	-0.27024
-0.36604	-0.27143
-0.36516	-0.27262
-0.36427	-0.2738
-0.36338	-0.27499
-0.36248	-0.27617
-0.36158	-0.27734
-0.36068	-0.27852
-0.35978	-0.27969
-0.35886	-0.28085
-0.35795	-0.28202
-0.35703	-0.28318
-0.35611	-0.28434
-0.35518	-0.2855
-0.35426	-0.28665
-0.35332	-0.2878
-0.35239	-0.28895
-0.35145	-0.29009
-0.3505	-0.29123
-0.34955	-0.29237
-0.3486	-0.2935
-0.34765	-0.29463
-0.34669	-0.29576
-0.34572	-0.29689
-0.34476	-0.29801
-0.34379	-0.29913
-0.34281	-0.30024
-0.34184	-0.30136
-0.34086	-0.30247
-0.33987	-0.30357
-0.33888	-0.30468
-0.33789	-0.30578
-0.3369	-0.30687
-0.3359	-0.30797
-0.3349	-0.30906
-0.33389	-0.31014
-0.33288	-0.31123
-0.33187	-0.31231
-0.33085	-0.31338
-0.32983	-0.31446
-0.32881	-0.31553
-0.32778	-0.31659
-0.32675	-0.31766
-0.32572	-0.31872
-0.32468	-0.31978
-0.32364	-0.32083
-0.3226	-0.32188
-0.32155	-0.32293
-0.3205	-0.32397
-0.31944	-0.32501
-0.31838	-0.32605
-0.31732	-0.32708
-0.31626	-0.32811
-0.31519	-0.32914
-0.31412	-0.33016
-0.31305	-0.33118
-0.31197	-0.33219
-0.31089	-0.33321
-0.3098	-0.33421
-0.30872	-0.33522
-0.30763	-0.33622
-0.30653	-0.33722
-0.30543	-0.33821
-0.30433	-0.3392
-0.30323	-0.34019
-0.30212	-0.34118
-0.30101	-0.34216
-0.2999	-0.34313
-0.29878	-0.34411
-0.29766	-0.34507
-0.29654	-0.34604
-0.29541	-0.347
-0.29429	-0.34796
-0.29315	-0.34892
-0.29202	-0.34987
-0.29088	-0.35081
-0.28974	-0.35176
-0.28859	-0.3527
-0.28745	-0.35363
-0.2863	-0.35457
-0.28514	-0.35549
-0.28399	-0.35642
-0.28283	-0.35734
-0.28166	-0.35826
-0.2805	-0.35917
-0.27933	-0.36008
-0.27816	-0.36099
-0.27698	-0.36189
-0.27581	-0.36279
-0.27463	-0.36368
-0.27344	-0.36457
-0.27226	-0.36546
-0.27107	-0.36634
-0.26988	-0.36722
-0.26868	-0.3681
-0.26748	-0.36897
-0.26628	-0.36984
-0.26508	-0.3707
-0.26388	-0.37156
-0.26267	-0.37242
-0.26146	-0.37327
-0.26024	-0.37412
-0.25902	-0.37496
-0.2578	-0.3758
-0.25658	-0.37664
-0.25536	-0.37747
-0.25413	-0.3783
-0.2529	-0.37912
-0.25167	-0.37994
-0.25043	-0.38076
-0.24919	-0.38157
-0.24795	-0.38238
-0.24671	-0.38318
-0.24546	-0.38398
-0.24421	-0.38478
-0.24296	-0.38557
-0.24171	-0.38636
-0.24045	-0.38714
-0.23919	-0.38792
-0.23793	-0.38869
-0.23666	-0.38947
-0.2354	-0.39023
-0.23413	-0.391
-0.23286	-0.39176
-0.23158	-0.39251
-0.2303	-0.39326
-0.22903	-0.39401
-0.22774	-0.39475
-0.22646	-0.39549
-0.22517	-0.39622
-0.22389	-0.39695
-0.22259	-0.39768
-0.2213	-0.3984
-0.22001	-0.39912
-0.21871	-0.39983
-0.21741	-0.40054
-0.2161	-0.40124
-0.2148	-0.40194
-0.21349	-0.40264
-0.21218	-0.40333
-0.21087	-0.40402
-0.20956	-0.4047
-0.20824	-0.40538
-0.20692	-0.40606
-0.2056	-0.40673
-0.20428	-0.40739
-0.20295	-0.40806
-0.20163	-0.40871
-0.2003	-0.40937
-0.19897	-0.41001
-0.19763	-0.41066
-0.1963	-0.4113
-0.19496	-0.41194
-0.19362	-0.41257
-0.19228	-0.41319
-0.19094	-0.41382
-0.18959	-0.41444
-0.18824	-0.41505
-0.18689	-0.41566
-0.18554	-0.41627
-0.18419	-0.41687
-0.18283	-0.41746
-0.18147	-0.41806
-0.18011	-0.41864
-0.17875	-0.41923
-0.17739	-0.41981
-0.17602	-0.42038
-0.17466	-0.42095
-0.17329	-0.42152
-0.17192	-0.42208
-0.17055	-0.42263
-0.16917	-0.42319
-0.1678	-0.42373
-0.16642	-0.42428
-0.16504	-0.42482
-0.16366	-0.42535
-0.16227	-0.42588
-0.16089	-0.42641
-0.1595	-0.42693
-0.15811	-0.42744
-0.15672	-0.42795
-0.15533	-0.42846
-0.15394	-0.42896
-0.15254	-0.42946
-0.15115	-0.42996
-0.14975	-0.43045
-0.14835	-0.43093
-0.14695	-0.43141
-0.14555	-0.43189
-0.14414	-0.43236
-0.14274	-0.43282
-0.14133	-0.43328
-0.13992	-0.43374
-0.13851	-0.43419
-0.1371	-0.43464
-0.13569	-0.43509
-0.13427	-0.43552
-0.13285	-0.43596
-0.13144	-0.43639
-0.13002	-0.43681
-0.1286	-0.43723
-0.12718	-0.43765
-0.12575	-0.43806
-0.12433	-0.43847
-0.1229	-0.43887
-0.12148	-0.43927
-0.12005	-0.43966
-0.11862	-0.44005
-0.11719	-0.44043
-0.11576	-0.44081
-0.11432	-0.44118
-0.11289	-0.44155
-0.11145	-0.44192
-0.11002	-0.44228
-0.10858	-0.44263
-0.10714	-0.44298
-0.1057	-0.44333
-0.10426	-0.44367
-0.10282	-0.44401
-0.10137	-0.44434
-0.099929	-0.44467
-0.098483	-0.44499
-0.097037	-0.44531
-0.095589	-0.44562
-0.09414	-0.44593
-0.092691	-0.44623
-0.09124	-0.44653
-0.089788	-0.44683
-0.088336	-0.44712
-0.086882	-0.4474
-0.085428	-0.44768
-0.083973	-0.44796
-0.082516	-0.44823
-0.081059	-0.4485
-0.079601	-0.44876
-0.078142	-0.44901
-0.076683	-0.44927
-0.075222	-0.44951
-0.073761	-0.44975
-0.072299	-0.44999
-0.070836	-0.45022
-0.069373	-0.45045
-0.067909	-0.45068
-0.066444	-0.45089
-0.064978	-0.45111
-0.063512	-0.45132
-0.062045	-0.45152
-0.060577	-0.45172
-0.059108	-0.45192
-0.05764	-0.45211
-0.05617	-0.45229
-0.0547	-0.45247
-0.053229	-0.45265
-0.051758	-0.45282
-0.050286	-0.45298
-0.048813	-0.45315
-0.04734	-0.4533
-0.045867	-0.45345
-0.044393	-0.4536
-0.042919	-0.45374
-0.041444	-0.45388
-0.039969	-0.45401
-0.038493	-0.45414
-0.037017	-0.45426
-0.03554	-0.45438
-0.034063	-0.45449
-0.032586	-0.4546
-0.031109	-0.45471
-0.029631	-0.45481
-0.028152	-0.4549
-0.026674	-0.45499
-0.025195	-0.45507
-0.023716	-0.45515
-0.022237	-0.45523
-0.020757	-0.4553
-0.019277	-0.45536
-0.017797	-0.45542
-0.016317	-0.45548
-0.014837	-0.45553
-0.013356	-0.45558
-0.011875	-0.45562
-0.010395	-0.45565
-0.0089136	-0.45569
-0.0074326	-0.45571
-0.0059515	-0.45573
-0.0044703	-0.45575
-0.0029891	-0.45576
-0.0015079	-0.45577
-2.6626e-05	-0.45577
0.0014546	-0.45577
0.0029359	-0.45577
0.0044171	-0.45575
0.0058983	-0.45574
0.0073794	-0.45572
0.0088605	-0.45569
0.010341	-0.45566
0.011822	-0.45562
0.013303	-0.45558
0.014784	-0.45554
0.016264	-0.45549
0.017744	-0.45543
0.019224	-0.45537
0.020704	-0.45531
0.022184	-0.45524
0.023663	-0.45516
0.025142	-0.45508
0.026621	-0.455
0.0281	-0.45491
0.029578	-0.45482
0.031056	-0.45472
0.032534	-0.45462
0.034011	-0.45451
0.035488	-0.4544
0.036965	-0.45428
0.038441	-0.45416
0.039917	-0.45403
0.041393	-0.4539
0.042868	-0.45376
0.044342	-0.45362
0.045816	-0.45347
0.04729	-0.45332
0.048763	-0.45317
0.050236	-0.45301
0.051708	-0.45284
0.053179	-0.45267
0.05465	-0.45249
0.05612	-0.45232
0.05759	-0.45213
0.059059	-0.45194
0.060528	-0.45175
0.061996	-0.45155
0.063463	-0.45134
0.06493	-0.45114
0.066396	-0.45092
0.067861	-0.4507
0.069325	-0.45048
0.070789	-0.45025
0.072252	-0.45002
0.073714	-0.44979
0.075176	-0.44954
0.076637	-0.4493
0.078096	-0.44905
0.079556	-0.44879
0.081014	-0.44853
0.082471	-0.44826
0.083928	-0.44799
0.085383	-0.44772
0.086838	-0.44744
0.088292	-0.44716
0.089745	-0.44687
0.091197	-0.44657
0.092648	-0.44627
0.094098	-0.44597
0.095547	-0.44566
0.096995	-0.44535
0.098442	-0.44503
0.099888	-0.44471
0.10133	-0.44438
0.10278	-0.44405
0.10422	-0.44372
0.10566	-0.44338
0.1071	-0.44303
0.10854	-0.44268
0.10998	-0.44232
0.11142	-0.44196
0.11285	-0.4416
0.11429	-0.44123
0.11572	-0.44086
0.11715	-0.44048
0.11858	-0.4401
0.12001	-0.43971
0.12144	-0.43932
0.12287	-0.43892
0.12429	-0.43852
0.12572	-0.43811
0.12714	-0.4377
0.12856	-0.43729
0.12999	-0.43687
0.1314	-0.43644
0.13282	-0.43601
0.13424	-0.43558
0.13565	-0.43514
0.13707	-0.4347
0.13848	-0.43425
0.13989	-0.4338
0.1413	-0.43334
0.14271	-0.43288
0.14411	-0.43241
0.14552	-0.43194
0.14692	-0.43147
0.14832	-0.43099
0.14972	-0.43051
0.15112	-0.43002
0.15252	-0.42952
0.15391	-0.42903
0.15531	-0.42852
0.1567	-0.42802
0.15809	-0.42751
0.15948	-0.42699
0.16087	-0.42647
0.16225	-0.42594
0.16364	-0.42542
0.16502	-0.42488
0.1664	-0.42434
0.16778	-0.4238
0.16915	-0.42325
0.17053	-0.4227
0.1719	-0.42214
0.17327	-0.42158
0.17464	-0.42102
0.17601	-0.42045
0.17737	-0.41988
0.17874	-0.4193
0.1801	-0.41871
0.18146	-0.41813
0.18282	-0.41753
0.18417	-0.41694
0.18553	-0.41634
0.18688	-0.41573
0.18823	-0.41512
0.18958	-0.41451
0.19093	-0.41389
0.19227	-0.41327
0.19361	-0.41264
0.19495	-0.41201
0.19629	-0.41138
0.19763	-0.41074
0.19896	-0.41009
0.20029	-0.40944
0.20162	-0.40879
0.20295	-0.40813
0.20428	-0.40747
0.2056	-0.40681
0.20692	-0.40614
0.20824	-0.40546
0.20956	-0.40478
0.21087	-0.4041
0.21218	-0.40341
0.21349	-0.40272
0.2148	-0.40202
0.21611	-0.40132
0.21741	-0.40062
0.21871	-0.39991
0.22001	-0.3992
0.22131	-0.39848
0.2226	-0.39776
0.22389	-0.39704
0.22518	-0.39631
0.22647	-0.39557
0.22775	-0.39483
0.22904	-0.39409
0.23032	-0.39335
0.23159	-0.39259
0.23287	-0.39184
0.23414	-0.39108
0.23541	-0.39032
0.23668	-0.38955
0.23794	-0.38878
0.23921	-0.38801
0.24047	-0.38723
0.24172	-0.38644
0.24298	-0.38566
0.24423	-0.38486
0.24548	-0.38407
0.24673	-0.38327
0.24797	-0.38246
0.24922	-0.38166
0.25045	-0.38084
0.25169	-0.38003
0.25293	-0.37921
0.25416	-0.37839
0.25539	-0.37756
0.25661	-0.37673
0.25783	-0.37589
0.25906	-0.37505
0.26027	-0.37421
0.26149	-0.37336
0.2627	-0.37251
0.26391	-0.37165
0.26512	-0.37079
0.26632	-0.36993
0.26752	-0.36906
0.26872	-0.36819
0.26992	-0.36731
0.27111	-0.36644
0.2723	-0.36555
0.27348	-0.36467
0.27467	-0.36378
0.27585	-0.36288
0.27703	-0.36198
0.2782	-0.36108
0.27938	-0.36017
0.28055	-0.35926
0.28171	-0.35835
0.28287	-0.35743
0.28404	-0.35651
0.28519	-0.35559
0.28635	-0.35466
0.2875	-0.35373
0.28865	-0.35279
0.28979	-0.35185
0.29093	-0.35091
0.29207	-0.34996
0.29321	-0.34901
0.29434	-0.34805
0.29547	-0.3471
0.2966	-0.34613
0.29772	-0.34517
0.29884	-0.3442
0.29996	-0.34323
0.30108	-0.34225
0.30219	-0.34127
0.30329	-0.34029
0.3044	-0.3393
0.3055	-0.33831
0.3066	-0.33731
0.30769	-0.33631
0.30879	-0.33531
0.30987	-0.33431
0.31096	-0.3333
0.31204	-0.33229
0.31312	-0.33127
0.3142	-0.33025
0.31527	-0.32923
0.31634	-0.3282
0.3174	-0.32717
0.31846	-0.32614
0.31952	-0.3251
0.32058	-0.32406
0.32163	-0.32302
0.32268	-0.32197
0.32372	-0.32092
0.32476	-0.31987
0.3258	-0.31881
0.32684	-0.31775
0.32787	-0.31669
0.3289	-0.31562
0.32992	-0.31455
0.33094	-0.31348
0.33196	-0.3124
0.33297	-0.31132
0.33398	-0.31023
0.33499	-0.30915
0.33599	-0.30806
0.33699	-0.30696
0.33799	-0.30587
0.33898	-0.30477
0.33997	-0.30366
0.34096	-0.30256
0.34194	-0.30145
0.34292	-0.30033
0.34389	-0.29922
0.34486	-0.2981
0.34583	-0.29698
0.34679	-0.29585
0.34775	-0.29472
0.34871	-0.29359
0.34966	-0.29246
0.35061	-0.29132
0.35156	-0.29018
0.3525	-0.28903
0.35344	-0.28789
0.35437	-0.28674
0.3553	-0.28558
0.35623	-0.28443
0.35715	-0.28327
0.35807	-0.28211
0.35898	-0.28094
0.3599	-0.27977
0.3608	-0.2786
0.36171	-0.27743
0.36261	-0.27625
0.3635	-0.27507
0.3644	-0.27389
0.36529	-0.2727
0.36617	-0.27151
0.36705	-0.27032
0.36793	-0.26913
0.3688	-0.26793
0.36967	-0.26673
0.37054	-0.26553
0.3714	-0.26432
0.37225	-0.26311
0.37311	-0.2619
0.37396	-0.26069
0.3748	-0.25947
0.37564	-0.25825
0.37648	-0.25703
0.37732	-0.25581
0.37815	-0.25458
0.37897	-0.25335
0.37979	-0.25211
0.38061	-0.25088
0.38143	-0.24964
0.38223	-0.2484
0.38304	-0.24716
0.38384	-0.24591
0.38464	-0.24466
0.38543	-0.24341
0.38622	-0.24216
0.38701	-0.2409
0.38779	-0.23964
0.38857	-0.23838
0.38934	-0.23711
0.39011	-0.23585
0.39087	-0.23458
0.39163	-0.23331
0.39239	-0.23203
0.39314	-0.23076
0.39389	-0.22948
0.39464	-0.2282
0.39538	-0.22691
0.39611	-0.22563
0.39684	-0.22434
0.39757	-0.22305
0.39829	-0.22175
0.39901	-0.22046
0.39973	-0.21916
0.40044	-0.21786
0.40114	-0.21656
0.40185	-0.21525
0.40254	-0.21395
0.40324	-0.21264
0.40393	-0.21132
0.40461	-0.21001
0.40529	-0.20869
0.40597	-0.20738
0.40664	-0.20606
0.40731	-0.20473
0.40797	-0.20341
0.40863	-0.20208
0.40929	-0.20075
0.40994	-0.19942
0.41059	-0.19809
0.41123	-0.19675
0.41186	-0.19541
0.4125	-0.19407
0.41313	-0.19273
0.41375	-0.19139
0.41437	-0.19004
0.41499	-0.1887
0.4156	-0.18735
0.41621	-0.18599
0.41681	-0.18464
0.41741	-0.18328
0.418	-0.18193
0.41859	-0.18057
0.41918	-0.17921
0.41976	-0.17784
0.42033	-0.17648
0.4209	-0.17511
0.42147	-0.17374
0.42204	-0.17237
0.42259	-0.171
0.42315	-0.16962
0.4237	-0.16825
0.42424	-0.16687
0.42478	-0.16549
0.42532	-0.16411
0.42585	-0.16272
0.42638	-0.16134
0.4269	-0.15995
0.42742	-0.15856
0.42793	-0.15717
0.42844	-0.15578
0.42894	-0.15439
0.42944	-0.15299
0.42994	-0.1516
0.43043	-0.1502
0.43092	-0.1488
0.4314	-0.1474
0.43188	-0.146
0.43235	-0.14459
0.43282	-0.14319
0.43328	-0.14178
0.43374	-0.14037
0.43419	-0.13896
0.43464	-0.13755
0.43509	-0.13613
0.43553	-0.13472
0.43597	-0.1333
0.4364	-0.13188
0.43682	-0.13047
0.43725	-0.12904
0.43766	-0.12762
0.43808	-0.1262
0.43848	-0.12478
0.43889	-0.12335
0.43929	-0.12192
0.43968	-0.12049
0.44007	-0.11906
0.44046	-0.11763
0.44084	-0.1162
0.44121	-0.11477
0.44158	-0.11333
0.44195	-0.1119
0.44231	-0.11046
0.44267	-0.10902
0.44302	-0.10758
0.44337	-0.10614
0.44371	-0.1047
0.44405	-0.10326
0.44438	-0.10181
0.44471	-0.10037
0.44504	-0.098922
0.44536	-0.097475
0.44567	-0.096027
0.44598	-0.094578
0.44629	-0.093128
0.44659	-0.091677
0.44689	-0.090225
0.44718	-0.088772
0.44746	-0.087318
0.44774	-0.085863
0.44802	-0.084407
0.44829	-0.082951
0.44856	-0.081493
0.44883	-0.080035
0.44908	-0.078576
0.44934	-0.077115
0.44959	-0.075654
0.44983	-0.074193
0.45007	-0.07273
0.4503	-0.071267
0.45053	-0.069803
0.45076	-0.068338
0.45098	-0.066873
0.45119	-0.065406
0.4514	-0.06394
0.45161	-0.062472
0.45181	-0.061004
0.45201	-0.059535
0.4522	-0.058065
0.45239	-0.056595
0.45257	-0.055124
0.45275	-0.053653
0.45292	-0.052181
0.45309	-0.050709
0.45325	-0.049236
0.45341	-0.047762
0.45356	-0.046288
0.45371	-0.044814
0.45385	-0.043339
0.45399	-0.041863
0.45413	-0.040387
0.45425	-0.038911
0.45438	-0.037434
0.4545	-0.035957
0.45461	-0.03448
0.45472	-0.033002
0.45483	-0.031524
0.45493	-0.030045
0.45503	-0.028566
0.45512	-0.027087
0.4552	-0.025607
0.45528	-0.024128
0.45536	-0.022648
0.45543	-0.021167
0.4555	-0.019687
0.45556	-0.018206
0.45562	-0.016725
0.45567	-0.015244
0.45572	-0.013763
0.45576	-0.012282
0.4558	-0.0108
0.45583	-0.0093183
0.45586	-0.0078366
0.45588	-0.0063548
0.4559	-0.0048729
0.45592	-0.0033909
0.45593	-0.0019089
0.45593	-0.00042691


==> A2_RCIRC_ED.txt <==
0.44733	0.00094557
0.44733	0.0009477
0.44728	0.0014801
0.44728	0.0018246
0.44723	0.0021087
0.44724	0.0023889
0.44726	0.0027698
0.4472	0.0032204
0.44722	0.0036579
0.44725	0.0040731
0.44726	0.0045893
0.44715	0.005205
0.44728	0.0061297
0.44733	0.0072106
0.44728	0.00819
0.44731	0.0094136
0.44732	0.010808
0.44735	0.012009
0.44749	0.013455
0.4475	0.015289
0.44756	0.017316
0.44767	0.019754
0.44767	0.021747
0.44773	0.023866
0.4477	0.026265
0.44777	0.029044
0.44786	0.031221
0.44786	0.033751
0.44786	0.036503
0.4479	0.039115
0.44795	0.041738
0.44798	0.044306
0.44805	0.047334
0.448	0.050089
0.44801	0.053094
0.44805	0.056289
0.44793	0.059467
0.44787	0.062528
0.4477	0.065617
0.44764	0.068841
0.44758	0.071971
0.44734	0.075225
0.44718	0.078721
0.44698	0.081997
0.44679	0.085341
0.44648	0.088858
0.4462	0.092327
0.4459	0.095584
0.44549	0.099303
0.44514	0.10274
0.4447	0.10676
0.44426	0.11013
0.4437	0.11436
0.44318	0.11813
0.44251	0.12212
0.44193	0.12569
0.44133	0.12965
0.44053	0.13321
0.43971	0.13753
0.43901	0.14144
0.4381	0.14531
0.43724	0.14966
0.43627	0.15356
0.43515	0.15793
0.43412	0.16199
0.43301	0.16628
0.43187	0.1703
0.43058	0.17473
0.42929	0.17876
0.42793	0.18325
0.42661	0.18762
0.42511	0.19176
0.42357	0.19609
0.42197	0.2006
0.42039	0.20478
0.41856	0.20932
0.41661	0.21411
0.41475	0.21854
0.41268	0.22317
0.41086	0.22698
0.40877	0.23164
0.4065	0.23619
0.40444	0.24017
0.40195	0.2449
0.39974	0.24894
0.39729	0.2535
0.39492	0.25767
0.39251	0.26217
0.38998	0.26673
0.38759	0.27082
0.38493	0.27514
0.38214	0.27953
0.37935	0.2837
0.37655	0.28796
0.37373	0.29185
0.37089	0.29599
0.36797	0.29987
0.36506	0.30374
0.36142	0.3081
0.35878	0.31159
0.35535	0.31577
0.35193	0.31991
0.34817	0.32417
0.34415	0.32858
0.34102	0.33192
0.33692	0.33615
0.33335	0.33979
0.32933	0.34395
0.32564	0.34747
0.32171	0.35157
0.31774	0.35524
0.31331	0.35877
0.30897	0.36254
0.30525	0.36605
0.30056	0.36995
0.29636	0.37331
0.29161	0.37697
0.28725	0.38018
0.28253	0.38365
0.27807	0.38686
0.27319	0.39011
0.26802	0.39371
0.2634	0.39644
0.25816	0.39977
0.25331	0.40261
0.24795	0.40572
0.24359	0.40801
0.23866	0.41074
0.23434	0.41293
0.22902	0.41557
0.22433	0.41799
0.21856	0.42091
0.21321	0.42349
0.20809	0.42568
0.20221	0.42822
0.19681	0.43039
0.19138	0.43251
0.18625	0.43444
0.18061	0.43648
0.1753	0.43837
0.16963	0.44029
0.16388	0.44225
0.15811	0.444
0.15295	0.44534
0.14725	0.44689
0.14172	0.44819
0.13596	0.44953
0.13029	0.45067
0.12475	0.45175
0.11897	0.45285
0.11328	0.45389
0.10725	0.45485
0.10161	0.4558
0.095596	0.45658
0.090255	0.45727
0.084516	0.45797
0.078865	0.45834
0.073086	0.45884
0.067479	0.45913
0.061829	0.45934
0.056022	0.45958
0.050499	0.45955
0.044671	0.45949
0.039025	0.4593
0.032777	0.4592
0.02715	0.46021
0.025832	0.45993
0.023687	0.4597
0.021747	0.45953
0.019519	0.45938
0.017394	0.45915
0.015163	0.45901
0.013119	0.45882
0.010762	0.45845
0.0084181	0.45838
0.005754	0.45814
0.0032029	0.4579
0.00066026	0.4576
-0.0020616	0.45731
-0.0046204	0.45696
-0.0075084	0.45653
-0.01021	0.4562
-0.013203	0.45576
-0.016047	0.45522
-0.019143	0.45475
-0.022403	0.45422
-0.025361	0.45368
-0.028885	0.45302
-0.032223	0.4524
-0.035883	0.45169
-0.039065	0.45097
-0.042658	0.45027
-0.045965	0.44945
-0.049517	0.44876
-0.052842	0.44796
-0.056589	0.44704
-0.060078	0.4463
-0.063799	0.44539
-0.067655	0.44432
-0.07164	0.44331
-0.075259	0.44223
-0.079296	0.44103
-0.083416	0.43986
-0.087342	0.43859
-0.091567	0.43716
-0.095499	0.43595
-0.099421	0.43449
-0.1036	0.43305
-0.10802	0.43143
-0.11212	0.42996
-0.11626	0.42833
-0.12042	0.42655
-0.12454	0.42479
-0.12896	0.42303
-0.13304	0.42114
-0.13735	0.41928
-0.14155	0.41717
-0.14555	0.41539
-0.15008	0.41312
-0.15418	0.41103
-0.15849	0.40883
-0.16254	0.40679
-0.16676	0.4044
-0.17085	0.40226
-0.17487	0.39993
-0.17923	0.39744
-0.18358	0.39483
-0.18752	0.39246
-0.19194	0.3897
-0.19613	0.38692
-0.20023	0.38412
-0.20479	0.38099
-0.20849	0.37823
-0.2126	0.37528
-0.21636	0.3725
-0.22052	0.36935
-0.22406	0.36662
-0.22809	0.36335
-0.23207	0.36029
-0.23539	0.3575
-0.23913	0.35449
-0.24299	0.35124
-0.24648	0.34789
-0.25031	0.34428
-0.25426	0.34061
-0.25788	0.33702
-0.26144	0.33348
-0.26495	0.32978
-0.26859	0.32601
-0.27199	0.32238
-0.27554	0.31841
-0.27885	0.31458
-0.28244	0.31055
-0.28612	0.30632
-0.28902	0.30255
-0.29259	0.2982
-0.29545	0.2943
-0.29888	0.28981
-0.30184	0.2858
-0.30483	0.28158
-0.30804	0.277
-0.3105	0.27316
-0.31374	0.26837
-0.3162	0.26438
-0.3193	0.25951
-0.32187	0.25523
-0.32464	0.25067
-0.32729	0.24613
-0.32944	0.24177
-0.33227	0.23687
-0.33426	0.2328
-0.33667	0.22806
-0.33886	0.22342
-0.34081	0.21901
-0.34323	0.21405
-0.34502	0.20963
-0.34707	0.20479
-0.34898	0.19999
-0.35045	0.19574
-0.35263	0.19047
-0.35403	0.1862
-0.3558	0.18138
-0.35736	0.17656
-0.35874	0.17204
-0.36039	0.16681
-0.36168	0.16234
-0.36324	0.15695
-0.36439	0.15239
-0.3657	0.1473
-0.36688	0.14246
-0.36785	0.13794
-0.36893	0.13285
-0.36989	0.12806
-0.37081	0.12307
-0.37169	0.11836
-0.37236	0.11381
-0.37308	0.1088
-0.37374	0.10378
-0.3743	0.099276
-0.37485	0.094272
-0.37525	0.089682
-0.37561	0.085017
-0.37611	0.080049
-0.37622	0.075614
-0.37647	0.070589
-0.37658	0.066248
-0.37669	0.061181
-0.3768	0.056361
-0.3767	0.051943
-0.37674	0.046935
-0.37663	0.041846
-0.37635	0.037868
-0.37617	0.032627
-0.37585	0.028279
-0.37557	0.023915
-0.37519	0.01908
-0.37479	0.014645
-0.37426	0.010129
-0.37382	0.0054752
-0.37325	0.0011107
-0.37267	-0.0031986
-0.37204	-0.0072879
-0.37132	-0.011631
-0.3706	-0.016147
-0.36992	-0.020134
-0.36918	-0.024452
-0.36828	-0.029059
-0.36745	-0.032768
-0.36654	-0.037498
-0.36568	-0.041691
-0.36471	-0.045439
-0.36368	-0.050063
-0.36269	-0.05412
-0.36159	-0.058374
-0.36056	-0.062549
-0.3595	-0.06654
-0.35835	-0.070682
-0.35724	-0.074603
-0.35606	-0.078275
-0.35481	-0.082474
-0.35368	-0.085913
-0.3524	-0.089507
-0.35114	-0.093426
-0.3499	-0.09682
-0.34869	-0.10012
-0.34731	-0.10386
-0.34597	-0.10747
-0.34469	-0.11062
-0.34328	-0.11426
-0.34183	-0.1179
-0.3402	-0.121
-0.33882	-0.12495
-0.33712	-0.12845
-0.33578	-0.13154
-0.33407	-0.13491
-0.33234	-0.1386
-0.33079	-0.14193
-0.32904	-0.14537
-0.32753	-0.14834
-0.32604	-0.15143
-0.32452	-0.15426
-0.32287	-0.15762
-0.32132	-0.16074
-0.31958	-0.16377
-0.31812	-0.16744
-0.31633	-0.1705
-0.31473	-0.1733
-0.31291	-0.17641
-0.31123	-0.1796
-0.30949	-0.1825
-0.30777	-0.18541
-0.30602	-0.18847
-0.30428	-0.19157
-0.3026	-0.19412
-0.30073	-0.19726
-0.29897	-0.20031
-0.29733	-0.20285
-0.29548	-0.20599
-0.29362	-0.20909
-0.29191	-0.21172
-0.28993	-0.21483
-0.28809	-0.2178
-0.28632	-0.22047
-0.28434	-0.22364
-0.28266	-0.22639
-0.2808	-0.22928
-0.27884	-0.23218
-0.2769	-0.23521
-0.27499	-0.2381
-0.2731	-0.24091
-0.27104	-0.24397
-0.26941	-0.24646
-0.2672	-0.24954
-0.26543	-0.25211
-0.26347	-0.25495
-0.26138	-0.25777
-0.25947	-0.26049
-0.25738	-0.26304
-0.25537	-0.26598
-0.25309	-0.26914
-0.25127	-0.27148
-0.24968	-0.2739
-0.24762	-0.27672
-0.24563	-0.27932
-0.24344	-0.28207
-0.24147	-0.28467
-0.23931	-0.28742
-0.23721	-0.29014
-0.23502	-0.29281
-0.23302	-0.29531
-0.23084	-0.2981
-0.2286	-0.30093
-0.22646	-0.30342
-0.22423	-0.30613
-0.22197	-0.30893
-0.21972	-0.31154
-0.21754	-0.31409
-0.21515	-0.31692
-0.21295	-0.31953
-0.21065	-0.32218
-0.20839	-0.32486
-0.20609	-0.32745
-0.20353	-0.33023
-0.2012	-0.33274
-0.19882	-0.33529
-0.1964	-0.33804
-0.19421	-0.3404
-0.19174	-0.34287
-0.18934	-0.34541
-0.18679	-0.34795
-0.18431	-0.35041
-0.18189	-0.35294
-0.17926	-0.35552
-0.17662	-0.35806
-0.17404	-0.36058
-0.17146	-0.36301
-0.16859	-0.36566
-0.16589	-0.36817
-0.16304	-0.37084
-0.16011	-0.3735
-0.15718	-0.37609
-0.15412	-0.37882
-0.15126	-0.38134
-0.14834	-0.3836
-0.14532	-0.38623
-0.14249	-0.38848
-0.13979	-0.39055
-0.13683	-0.39294
-0.13396	-0.39517
-0.13103	-0.39748
-0.12765	-0.40015
-0.12443	-0.40259
-0.12155	-0.40453
-0.118	-0.40719
-0.11479	-0.40937
-0.1116	-0.41158
-0.10834	-0.41382
-0.10497	-0.41614
-0.10187	-0.41815
-0.098145	-0.4207
-0.094933	-0.42276
-0.091316	-0.42507
-0.087775	-0.42725
-0.084158	-0.42946
-0.080335	-0.4317
-0.076324	-0.434
-0.072948	-0.43579
-0.068825	-0.43818
-0.065014	-0.44023
-0.061443	-0.44203
-0.057184	-0.4442
-0.053405	-0.44605
-0.049457	-0.44808
-0.045565	-0.44993
-0.041555	-0.45166
-0.037663	-0.45341
-0.033209	-0.45545
-0.02944	-0.45698
-0.025123	-0.4586
-0.020485	-0.46042
-0.016251	-0.46204
-0.011681	-0.46374
-0.007573	-0.46514
-0.0028502	-0.46689
0.0011979	-0.46824
0.0054932	-0.46951
0.0099672	-0.47102
0.01419	-0.47227
0.018785	-0.47358
0.023408	-0.4749
0.027749	-0.47606
0.032233	-0.47716
0.036998	-0.47837
0.041235	-0.47931
0.046451	-0.48044
0.050691	-0.48128
0.055524	-0.48242
0.060192	-0.4832
0.064967	-0.48405
0.069646	-0.48474
0.074176	-0.48533
0.079481	-0.48619
0.084131	-0.48662
0.088901	-0.48716
0.094058	-0.48768
0.099396	-0.48817
0.10439	-0.48865
0.10945	-0.48886
0.11467	-0.4892
0.11994	-0.48942
0.12457	-0.48947
0.12954	-0.4895
0.13481	-0.48948
0.13996	-0.48948
0.14549	-0.48937
0.15012	-0.48911
0.15591	-0.48888
0.16046	-0.48854
0.16593	-0.48812
0.17107	-0.48768
0.17579	-0.4871
0.18135	-0.48656
0.18604	-0.48577
0.19201	-0.48508
0.19688	-0.48424
0.20235	-0.48339
0.20792	-0.48242
0.21305	-0.48134
0.21858	-0.48032
0.22267	-0.47922
0.22841	-0.478
0.23313	-0.47682
0.23871	-0.47543
0.24371	-0.47411
0.24901	-0.47258
0.25446	-0.47107
0.25965	-0.46936
0.26505	-0.46774
0.26992	-0.46594
0.27551	-0.4639
0.28025	-0.46206
0.28543	-0.45994
0.28992	-0.45789
0.29563	-0.4554
0.30091	-0.45318
0.30591	-0.45074
0.31136	-0.44839
0.31609	-0.44597
0.32149	-0.44334
0.32626	-0.44077
0.33151	-0.43803
0.33642	-0.43518
0.34122	-0.43242
0.34593	-0.42954
0.35097	-0.42636
0.35592	-0.42331
0.36053	-0.42017
0.36499	-0.41712
0.36962	-0.41384
0.37432	-0.41056
0.37903	-0.40705
0.38374	-0.4035
0.38829	-0.40016
0.39313	-0.39635
0.39726	-0.39283
0.4019	-0.38887
0.40618	-0.38517
0.41062	-0.38122
0.41482	-0.37734
0.41897	-0.37337
0.42328	-0.36919
0.4275	-0.36492
0.43126	-0.36104
0.43512	-0.35686
0.4392	-0.3525
0.44339	-0.34776
0.44741	-0.34315
0.45086	-0.33895
0.45467	-0.33439
0.45758	-0.33055
0.46149	-0.3256
0.46462	-0.32133
0.46843	-0.31623
0.47149	-0.31189
0.4749	-0.30711
0.47788	-0.30266
0.4809	-0.29796
0.48405	-0.29301
0.48684	-0.28851
0.49016	-0.28319
0.49251	-0.27883
0.49571	-0.27341
0.49787	-0.26894
0.50098	-0.26336
0.50329	-0.25864
0.50586	-0.25347
0.50809	-0.24861
0.51049	-0.24328
0.51273	-0.23812
0.51502	-0.23276
0.51733	-0.22736
0.51932	-0.2224
0.52163	-0.21674
0.52322	-0.21184
0.52531	-0.20654
0.52673	-0.20153
0.5286	-0.19615
0.53002	-0.19096
0.5316	-0.18546
0.53291	-0.18029
0.53431	-0.17491
0.53561	-0.16952
0.53678	-0.1642
0.53774	-0.15875
0.53877	-0.15377
0.53973	-0.14846
0.54053	-0.14336
0.54133	-0.13768
0.54218	-0.13249
0.54292	-0.12719
0.54346	-0.12166
0.54395	-0.11627
0.54469	-0.11033
0.54482	-0.10581
0.54525	-0.099893
0.54532	-0.095033
0.54541	-0.089799
0.54554	-0.084471
0.54546	-0.079518
0.54549	-0.073782
0.54529	-0.069253
0.54514	-0.063731
0.54485	-0.058782
0.54444	-0.05364
0.54415	-0.048468
0.54365	-0.043539
0.54315	-0.038123
0.54255	-0.033362
0.54206	-0.027926
0.54151	-0.023072
0.54063	-0.018295
0.53986	-0.013209
0.53907	-0.0085968
0.53814	-0.0036796
0.53723	0.0011142
0.53623	0.0056928
0.53538	0.010193
0.5343	0.015123
0.53325	0.019931
0.53191	0.024773


==> A2_RTROCH_ED.txt <==
-0.94003	0.00074067
-0.94002	0.00074595
-0.94027	-0.0038553
-0.94006	-0.0083577
-0.94004	-0.013465
-0.94031	-0.018791
-0.94039	-0.025028
-0.94023	-0.030056
-0.94019	-0.035965
-0.94018	-0.041664
-0.94022	-0.047493
-0.94001	-0.053846
-0.9397	-0.059571
-0.93942	-0.066011
-0.9391	-0.071639
-0.93877	-0.07841
-0.93806	-0.084349
-0.93789	-0.091177
-0.93743	-0.097383
-0.93699	-0.10368
-0.93639	-0.11059
-0.93566	-0.11686
-0.9352	-0.12393
-0.93438	-0.12988
-0.93376	-0.13707
-0.93299	-0.14384
-0.932	-0.15087
-0.93131	-0.15704
-0.93034	-0.1647
-0.92933	-0.17138
-0.92805	-0.17946
-0.92698	-0.18609
-0.92593	-0.19205
-0.92439	-0.20112
-0.92304	-0.2083
-0.92143	-0.21721
-0.92009	-0.2236
-0.91847	-0.23166
-0.91702	-0.2385
-0.91559	-0.2456
-0.91374	-0.25312
-0.91204	-0.26001
-0.91006	-0.26743
-0.90807	-0.2749
-0.9061	-0.28245
-0.9042	-0.28984
-0.90202	-0.29772
-0.89976	-0.30505
-0.89737	-0.31288
-0.8949	-0.32088
-0.89267	-0.32781
-0.89023	-0.33537
-0.88777	-0.34287
-0.88529	-0.35056
-0.88269	-0.35828
-0.87989	-0.3661
-0.8773	-0.37344
-0.87447	-0.38143
-0.87181	-0.38905
-0.86882	-0.39652
-0.86576	-0.40461
-0.86285	-0.41206
-0.85964	-0.41996
-0.85645	-0.42755
-0.85301	-0.43535
-0.84957	-0.44281
-0.84607	-0.45063
-0.84268	-0.458
-0.83877	-0.46595
-0.8353	-0.47352
-0.83168	-0.48083
-0.82781	-0.4887
-0.82409	-0.49605
-0.8201	-0.50405
-0.81636	-0.5117
-0.8125	-0.51956
-0.80857	-0.52658
-0.80435	-0.53427
-0.80021	-0.54168
-0.79585	-0.54927
-0.79132	-0.55665
-0.78679	-0.56417
-0.78215	-0.57174
-0.77766	-0.57897
-0.77271	-0.58675
-0.76811	-0.59386
-0.76303	-0.60129
-0.75819	-0.60838
-0.75313	-0.61568
-0.74825	-0.62266
-0.74345	-0.62959
-0.73808	-0.63686
-0.733	-0.64375
-0.72756	-0.65085
-0.72219	-0.6576
-0.71669	-0.66469
-0.71133	-0.6715
-0.7056	-0.67858
-0.70021	-0.68512
-0.69428	-0.69211
-0.68874	-0.69858
-0.68283	-0.70498
-0.67679	-0.71178
-0.67146	-0.7187
-0.66496	-0.72533
-0.65906	-0.73164
-0.65268	-0.73833
-0.64673	-0.74449
-0.64046	-0.75098
-0.63452	-0.75741
-0.62798	-0.76372
-0.62187	-0.76994
-0.61581	-0.77623
-0.60902	-0.78244
-0.60264	-0.78837
-0.59576	-0.79504
-0.58914	-0.80078
-0.58226	-0.80684
-0.57532	-0.81293
-0.56787	-0.81931
-0.56135	-0.82473
-0.55378	-0.83083
-0.54733	-0.83603
-0.54013	-0.84219
-0.53294	-0.84751
-0.52562	-0.85336
-0.51832	-0.85904
-0.51112	-0.86477
-0.50335	-0.87018
-0.49603	-0.87535
-0.48821	-0.88075
-0.48077	-0.88586
-0.47368	-0.89078
-0.46572	-0.89609
-0.45834	-0.9012
-0.4505	-0.90637
-0.44293	-0.91137
-0.43508	-0.91633
-0.42721	-0.92107
-0.41928	-0.92609
-0.41082	-0.93063
-0.40265	-0.9353
-0.39534	-0.93952
-0.38718	-0.94396
-0.37908	-0.94833
-0.37105	-0.95264
-0.36271	-0.95699
-0.35429	-0.96109
-0.34539	-0.96543
-0.3375	-0.96905
-0.32904	-0.97296
-0.32091	-0.97676
-0.31214	-0.98082
-0.30446	-0.98466
-0.29621	-0.98804
-0.28735	-0.99189
-0.27924	-0.99519
-0.2705	-0.99892
-0.26205	-1.0022
-0.25274	-1.0052
-0.2441	-1.0083
-0.23518	-1.0114
-0.22663	-1.0147
-0.21774	-1.0179
-0.20886	-1.021
-0.20054	-1.0238
-0.1914	-1.0267
-0.18277	-1.0294
-0.1735	-1.0321
-0.1646	-1.0345
-0.15506	-1.0372
-0.14668	-1.0397
-0.1368	-1.0422
-0.12794	-1.0447
-0.11869	-1.0469
-0.10915	-1.0492
-0.09974	-1.0507
-0.090166	-1.0526
-0.08071	-1.0544
-0.071107	-1.0566
-0.062067	-1.0584
-0.052362	-1.0602
-0.042955	-1.0619
-0.033536	-1.0631
-0.023837	-1.0643
-0.014707	-1.0654
-0.0051267	-1.0667
0.0040868	-1.0677
0.013584	-1.0693
0.022946	-1.0702
0.032702	-1.0711
0.041976	-1.0719
0.051559	-1.0727
0.061206	-1.0735
0.070991	-1.0743
0.080372	-1.075
0.089697	-1.0755
0.099638	-1.0757
0.10889	-1.0759
0.11832	-1.076
0.128	-1.0759
0.13768	-1.0759
0.14747	-1.076
0.15713	-1.0759
0.16689	-1.0755
0.17667	-1.0751
0.18556	-1.0746
0.19491	-1.0742
0.20458	-1.0736
0.21417	-1.0732
0.22391	-1.0726
0.23353	-1.0717
0.24328	-1.0707
0.25267	-1.0696
0.26248	-1.0685
0.27193	-1.0676
0.28107	-1.0665
0.29092	-1.0651
0.30017	-1.0637
0.31011	-1.0622
0.31959	-1.0606
0.32929	-1.059
0.33878	-1.0574
0.34864	-1.0558
0.35815	-1.0539
0.36801	-1.0518
0.37847	-1.0498
0.38619	-1.0474
0.39583	-1.045
0.40485	-1.0427
0.41466	-1.0403
0.4237	-1.0378
0.43332	-1.0349
0.44242	-1.0321
0.45173	-1.0294
0.46099	-1.0268
0.47031	-1.024
0.47936	-1.0212
0.4881	-1.0184
0.4973	-1.0153
0.50618	-1.0121
0.5152	-1.0087
0.5244	-1.0053
0.53351	-1.0021
0.54224	-0.99879
0.55128	-0.99488
0.5604	-0.9913
0.56975	-0.98725
0.57828	-0.98365
0.58697	-0.9799
0.59609	-0.97598
0.60462	-0.97204
0.61347	-0.96765
0.62219	-0.96338
0.63103	-0.95897
0.63939	-0.95456
0.64873	-0.95007
0.65638	-0.94598
0.66506	-0.9416
0.67353	-0.93679
0.68165	-0.93185
0.69025	-0.9272
0.69887	-0.92251
0.70735	-0.91765
0.71545	-0.91247
0.72405	-0.90728
0.73203	-0.90228
0.74045	-0.89678
0.74864	-0.89178
0.75656	-0.88665
0.76481	-0.88089
0.77276	-0.87555
0.78073	-0.86962
0.78843	-0.86395
0.79706	-0.85805
0.80468	-0.85241
0.81273	-0.84664
0.81998	-0.84077
0.82791	-0.83452
0.8356	-0.82875
0.84262	-0.82288
0.85036	-0.81619
0.85782	-0.81008
0.86529	-0.80349
0.87274	-0.79715
0.88015	-0.79027
0.88716	-0.78391
0.89469	-0.77697
0.90184	-0.77029
0.90901	-0.76342
0.91607	-0.75655
0.92289	-0.74984
0.93008	-0.74238
0.93657	-0.73567
0.944	-0.72844
0.95054	-0.72133
0.95757	-0.71401
0.96401	-0.70672
0.97077	-0.69927
0.9774	-0.69211
0.98386	-0.68503
0.99018	-0.67718
0.99626	-0.67014
1.0028	-0.66238
1.009	-0.65473
1.0158	-0.64689
1.022	-0.63923
1.0282	-0.63112
1.0342	-0.62344
1.04	-0.61539
1.046	-0.6075
1.0515	-0.59977
1.0573	-0.59151
1.0628	-0.58357
1.0685	-0.57518
1.074	-0.5669
1.0799	-0.55859
1.0852	-0.55035
1.0908	-0.54173
1.0957	-0.53324
1.101	-0.52454
1.106	-0.51625
1.1111	-0.50786
1.1161	-0.49902
1.1207	-0.49044
1.1256	-0.48149
1.1306	-0.47275
1.1355	-0.46381
1.1396	-0.45519
1.1445	-0.44594
1.1485	-0.43743
1.1531	-0.42854
1.1575	-0.41942
1.1616	-0.4105
1.1659	-0.40116
1.1699	-0.39214
1.1738	-0.38288
1.178	-0.37395
1.182	-0.36446
1.1851	-0.35517
1.1888	-0.34544
1.1922	-0.33697
1.1959	-0.32767
1.1996	-0.31813
1.2029	-0.309
1.2065	-0.29928
1.2096	-0.29014
1.213	-0.28041
1.2158	-0.27112
1.2192	-0.26117
1.2218	-0.25192
1.2246	-0.24206
1.2272	-0.23254
1.2295	-0.22309
1.2325	-0.21301
1.2348	-0.20349
1.2372	-0.19315
1.2394	-0.18356
1.2419	-0.17343
1.244	-0.16372
1.2463	-0.1536
1.2481	-0.14409
1.2501	-0.13387
1.2517	-0.12453
1.2535	-0.11472
1.2555	-0.10467
1.257	-0.094821
1.2583	-0.084584
1.2597	-0.074943
1.2616	-0.064622
1.2628	-0.055013
1.2644	-0.044636
1.265	-0.034846
1.2663	-0.025119
1.2669	-0.01487
1.2681	-0.0048644
1.2687	0.0054969
1.2693	0.015261
1.2698	0.025766
1.2704	0.035467
1.2709	0.046096
1.2714	0.055715
1.2717	0.065952
1.2714	0.075943
1.2715	0.086008
1.2716	0.096475
1.2715	0.10664
1.2711	0.11655
1.2712	0.12644
1.2706	0.13766
1.2702	0.14745
1.2696	0.15797
1.2686	0.16789
1.268	0.1782
1.2671	0.18781
1.2664	0.19795
1.2654	0.2083
1.2644	0.21814
1.2634	0.22848
1.2619	0.23845
1.2608	0.24908
1.2596	0.25877
1.258	0.26915
1.2566	0.27872
1.2551	0.28895
1.2532	0.29875
1.2512	0.30838
1.2489	0.31874
1.2469	0.32857
1.2451	0.33831
1.2427	0.3483
1.2403	0.35793
1.2379	0.36794
1.2353	0.3782
1.233	0.38732
1.2305	0.39728
1.2277	0.40741
1.2248	0.41715
1.2219	0.42749
1.2192	0.43698
1.2161	0.44699
1.2129	0.45654
1.2096	0.46656
1.2065	0.47588
1.203	0.48607
1.1996	0.49529
1.1963	0.50487
1.1925	0.51481
1.1889	0.52414
1.1852	0.53409
1.1814	0.54317
1.1772	0.55314
1.1734	0.56211
1.1693	0.57195
1.1652	0.58104
1.1607	0.59091
1.1565	0.59979
1.1521	0.60902
1.1477	0.61871
1.1432	0.62784
1.1381	0.6374
1.1338	0.64597
1.1289	0.65553
1.1243	0.6644
1.1192	0.67377
1.1141	0.68267
1.109	0.69145
1.1037	0.70081
1.0985	0.70961
1.0929	0.71871
1.0875	0.72718
1.0819	0.73613
1.0764	0.74477
1.0705	0.7537
1.0649	0.76216
1.0588	0.77126
1.0531	0.77959
1.0474	0.78792
1.0411	0.79669
1.035	0.80495
1.0286	0.81367
1.0222	0.82206
1.0162	0.8302
1.0095	0.83837
1.003	0.84649
0.99737	0.85425
0.99048	0.86266
0.98393	0.87075
0.97728	0.8787
0.97042	0.88669
0.96365	0.89431
0.95653	0.90215
0.94968	0.90964
0.94244	0.91748
0.93534	0.92504
0.92797	0.93267
0.9207	0.93998
0.91303	0.94771
0.90597	0.95485
0.89863	0.96204
0.89101	0.9694
0.88359	0.97632
0.8757	0.98367
0.86833	0.99051
0.86005	0.99758
0.8525	1.0043
0.84463	1.0114
0.83675	1.0182
0.8292	1.0246
0.82096	1.0314
0.81306	1.0374
0.80469	1.0441
0.79652	1.0506
0.78796	1.057
0.77987	1.0631
0.77147	1.0694
0.76321	1.0755
0.75436	1.0818
0.74604	1.0876
0.73793	1.0931
0.72886	1.0994
0.7205	1.1049
0.71134	1.1108
0.70301	1.1161
0.69358	1.1219
0.68473	1.1274
0.67558	1.1328
0.66685	1.138
0.65775	1.1434
0.64904	1.1483
0.64036	1.1532
0.63096	1.1584
0.62227	1.1631
0.61268	1.1683
0.6039	1.173
0.59438	1.1778
0.5853	1.1824
0.57585	1.1872
0.56686	1.1916
0.55702	1.1962
0.54796	1.2005
0.53876	1.2046
0.5292	1.209
0.52014	1.2128
0.51002	1.217
0.50075	1.2207
0.49071	1.2247
0.48131	1.2283
0.47114	1.2319
0.46179	1.2353
0.45214	1.2389
0.44193	1.2427
0.43242	1.2457
0.42207	1.2492
0.41239	1.2524
0.40245	1.2556
0.39299	1.2587
0.38274	1.2615
0.37265	1.2649
0.36211	1.2679
0.35241	1.2705
0.34262	1.273
0.33216	1.2755
0.32295	1.2774
0.31156	1.2804
0.30245	1.2823
0.28953	1.2863
0.28097	1.2871
0.27061	1.2891
0.25935	1.292
0.24979	1.2929
0.23971	1.2946
0.22935	1.2963
0.21742	1.2991
0.20734	1.3006
0.19657	1.3021
0.18653	1.3035
0.17566	1.3049
0.16571	1.3061
0.1549	1.3071
0.14485	1.3081
0.13532	1.3088
0.12695	1.3088
0.11382	1.3105
0.10337	1.3113
0.094557	1.3111
0.084024	1.3116
0.072261	1.3128
0.061361	1.3132
0.051371	1.3134
0.041007	1.3132
0.029967	1.3134
0.020554	1.313
0.0096306	1.313
-0.0010441	1.3131
-0.011339	1.3119
-0.022428	1.3119
-0.03335	1.3116
-0.043316	1.3114
-0.054174	1.3107
-0.064462	1.3099
-0.074507	1.3091
-0.082538	1.3072
-0.094995	1.3068
-0.10366	1.3049
-0.11645	1.3046
-0.12463	1.3025
-0.13758	1.302
-0.14778	1.3002
-0.15676	1.2985
-0.16752	1.2969
-0.17893	1.2956
-0.18892	1.2933
-0.19971	1.2914
-0.20987	1.2896
-0.22041	1.2876
-0.23063	1.2855
-0.24134	1.2833
-0.25129	1.2811
-0.2633	1.2789
-0.27236	1.2763
-0.28407	1.274
-0.29411	1.2716
-0.30185	1.2686
-0.3146	1.2658
-0.32211	1.2627
-0.33284	1.2592
-0.34546	1.2568
-0.35536	1.2531
-0.36285	1.2498
-0.37334	1.2463
-0.38565	1.2431
-0.39365	1.2393
-0.40578	1.2359
-0.41565	1.2323
-0.42402	1.2286
-0.43365	1.2248
-0.44421	1.2206
-0.45358	1.217
-0.46387	1.2128
-0.47334	1.2089
-0.48328	1.2046
-0.4928	1.2003
-0.50212	1.1962
-0.51179	1.1917
-0.52095	1.1873
-0.53063	1.1827
-0.53999	1.1782
-0.54968	1.1733
-0.5587	1.1686
-0.56837	1.1636
-0.57746	1.1588
-0.58694	1.1536
-0.59584	1.1487
-0.60471	1.1437
-0.61397	1.1384
-0.62284	1.1332
-0.63202	1.1276
-0.64075	1.1223
-0.64974	1.1168
-0.6586	1.1112
-0.66728	1.1055
-0.67578	1.0999
-0.68464	1.0941
-0.69292	1.0885
-0.70139	1.0826
-0.71002	1.0765
-0.71833	1.0707
-0.72697	1.0645
-0.73519	1.0585
-0.74375	1.0521
-0.75197	1.0459
-0.76029	1.0397
-0.76844	1.0333
-0.77663	1.0268
-0.78467	1.0206
-0.79262	1.0142
-0.80115	1.0072
-0.80873	1.0005
-0.81575	0.99439
-0.82375	0.98726
-0.83216	0.97955
-0.83956	0.97285
-0.847	0.9655
-0.85442	0.95821
-0.8619	0.95095
-0.86984	0.94327
-0.87702	0.93612
-0.88461	0.92831
-0.89173	0.92086
-0.89915	0.9131
-0.90615	0.9056
-0.91337	0.89765
-0.92025	0.88999
-0.92741	0.88189
-0.93414	0.87411
-0.94078	0.86627
-0.94778	0.85803
-0.95427	0.8501
-0.96117	0.84152
-0.96753	0.83368
-0.97415	0.8252
-0.9805	0.81703
-0.98692	0.80839
-0.99298	0.80001
-0.99937	0.79112
-1.0053	0.78283
-1.0113	0.77419
-1.0174	0.76531
-1.0233	0.75658
-1.0293	0.74769
-1.035	0.7391
-1.0409	0.73004
-1.0462	0.72146
-1.0521	0.71212
-1.0574	0.70351
-1.0627	0.69456
-1.0681	0.68528
-1.0733	0.67621
-1.0787	0.66693
-1.0836	0.65796
-1.0886	0.64858
-1.0934	0.63951
-1.0984	0.62996
-1.1031	0.62083
-1.1079	0.61107
-1.1122	0.60205
-1.1168	0.59263
-1.1214	0.58282
-1.1255	0.57357
-1.1298	0.56392
-1.1339	0.55454
-1.1381	0.54487
-1.1421	0.53519
-1.146	0.52538
-1.1499	0.51576
-1.1538	0.50591
-1.1573	0.49647
-1.1608	0.48689
-1.1644	0.47711
-1.168	0.4674
-1.1715	0.45721
-1.1747	0.44751
-1.1781	0.43706
-1.1813	0.42706
-1.1844	0.41688
-1.1871	0.40724
-1.19	0.39695
-1.1928	0.38703
-1.1954	0.37722
-1.1981	0.3667
-1.2005	0.35685
-1.2032	0.3461
-1.2055	0.33615
-1.2079	0.32532
-1.2099	0.3157
-1.2124	0.30476
-1.2143	0.29492
-1.2161	0.28496
-1.218	0.27427
-1.2197	0.26408
-1.2215	0.25338
-1.2231	0.24314
-1.2247	0.23238
-1.2262	0.22216
-1.2276	0.21156
-1.2287	0.20135
-1.2298	0.19132
-1.231	0.18039
-1.2321	0.17038
-1.2331	0.15949
-1.2338	0.14932
-1.2345	0.13835
-1.2352	0.12802
-1.2356	0.11716
-1.236	0.10711
-1.2363	0.096004
-1.2365	0.085906
-1.2368	0.075783
-1.2367	0.065227
-1.2366	0.055053
-1.2365	0.044396
-1.2363	0.034272
-1.2361	0.02341
-1.2357	0.013794
-1.2354	0.0026393
-1.2349	-0.0071364
-1.2342	-0.017951
-1.2334	-0.027698
-1.2326	-0.037946
-1.2317	-0.048316
-1.2309	-0.058488
-1.2298	-0.068777
-1.2289	-0.078812
-1.2276	-0.089281
-1.2265	-0.099314
-1.225	-0.1099
-1.2235	-0.11987
-1.2219	-0.13048
-1.2203	-0.13992
-1.2186	-0.15009
-1.2167	-0.16063
-1.2147	-0.17068
-1.2128	-0.18064
-1.2108	-0.19084
-1.2086	-0.20067
-1.2064	-0.2107
-1.2041	-0.22074
-1.2019	-0.23066
-1.1995	-0.24105
-1.1971	-0.25071
-1.1944	-0.26069
-1.1917	-0.27093
-1.1889	-0.28041
-1.1857	-0.29086
-1.1828	-0.30048
-1.1796	-0.31065
-1.1767	-0.32006
-1.1735	-0.33017
-1.1702	-0.33977
-1.1672	-0.349
-1.1639	-0.3591
-1.1601	-0.36924
-1.1564	-0.379
-1.1526	-0.38869
-1.1487	-0.39841
-1.145	-0.40775
-1.141	-0.41757
-1.1372	-0.42703
-1.1329	-0.43675
-1.1287	-0.44569
-1.1245	-0.45508
-1.12	-0.46458
-1.1156	-0.47379
-1.111	-0.48342
-1.1064	-0.49244
-1.1018	-0.50214
-1.0969	-0.51091
-1.092	-0.52045
-1.0871	-0.52927
-1.0823	-0.53876
-1.0772	-0.54775
-1.0722	-0.55644
-1.0668	-0.56565
-1.0616	-0.57422
-1.0562	-0.58361
-1.0508	-0.59182
-1.0453	-0.60085
-1.0398	-0.60946
-1.0341	-0.61823
-1.0285	-0.62678
-1.0223	-0.63465
-1.0158	-0.64355
-1.0103	-0.6521
-1.0043	-0.66032
-0.99825	-0.6681
-0.99173	-0.67686
-0.98486	-0.68588
-0.97973	-0.69204
-0.97286	-0.70048
-0.96539	-0.70989
-0.9593	-0.71701
-0.95313	-0.72491
-0.94617	-0.73281
-0.93976	-0.74056
-0.93289	-0.74839
-0.92635	-0.75572
-0.9192	-0.7634
-0.91235	-0.77069
-0.90517	-0.77834
-0.8981	-0.78576
-0.89092	-0.79312
-0.88381	-0.8004
-0.87663	-0.80708
-0.86974	-0.81403
-0.86265	-0.82098
-0.85533	-0.82793
-0.84795	-0.8347
-0.83973	-0.84215
-0.83224	-0.84878
-0.82418	-0.85599
-0.81658	-0.86258
-0.80845	-0.8695
-0.80048	-0.87589
-0.79285	-0.88225
-0.78457	-0.88912
-0.7769	-0.8954
-0.76824	-0.90301
-0.76033	-0.90903
-0.75183	-0.91438
-0.74381	-0.92047
-0.73533	-0.9266
-0.72707	-0.93235
-0.7188	-0.93795
-0.71023	-0.94415
-0.70208	-0.9496
-0.69309	-0.95565
-0.6848	-0.96078
-0.67586	-0.9665
-0.66743	-0.97189
-0.65829	-0.97746
-0.6498	-0.98257
-0.64092	-0.98777
-0.63219	-0.9929
-0.62375	-0.99794
-0.61443	-1.0028
-0.60572	-1.0076
-0.59637	-1.0128
-0.58766	-1.0176
-0.57812	-1.0223
-0.5694	-1.0268
-0.55972	-1.0315
-0.5506	-1.0356
-0.54133	-1.0403
-0.53224	-1.0444
-0.52293	-1.0485
-0.51342	-1.0527
-0.50424	-1.0566
-0.49438	-1.0608
-0.48514	-1.0645
-0.47487	-1.0684
-0.46551	-1.0719
-0.45575	-1.0755
-0.44628	-1.0791
-0.43705	-1.0825
-0.42703	-1.0858
-0.41767	-1.0889
-0.40785	-1.0922
-0.39873	-1.0953
-0.38868	-1.0986
-0.37944	-1.1013
-0.36952	-1.1042
-0.36012	-1.1068
-0.34968	-1.1094
-0.34074	-1.112
-0.33102	-1.1143
-0.32085	-1.1168
-0.31126	-1.1192
-0.30117	-1.1217
-0.29154	-1.1239
-0.2818	-1.1261
-0.27171	-1.1277
-0.26149	-1.1297
-0.25159	-1.1315
-0.24134	-1.1331
-0.23142	-1.1345
-0.22184	-1.136
-0.21135	-1.1377
-0.20172	-1.139
-0.1912	-1.1407
-0.18161	-1.1417
-0.17112	-1.1428
-0.16145	-1.1435
-0.15087	-1.1449
-0.14117	-1.1456
-0.13042	-1.1464
-0.12064	-1.147
-0.11054	-1.1476
-0.099815	-1.1482
-0.089691	-1.1487
-0.078901	-1.1488
-0.068784	-1.149
-0.058189	-1.1494
-0.047866	-1.1494
-0.03738	-1.1493
-0.027426	-1.1489
-0.017459	-1.1488
-0.006857	-1.1486
0.0030939	-1.1481
0.013655	-1.1472
0.0232	-1.1465
0.033963	-1.146
0.043657	-1.1452
0.054175	-1.1441
0.063803	-1.1432
0.074123	-1.1422
0.084178	-1.1411
0.0938	-1.1401
0.1045	-1.1385
0.11422	-1.1373
0.12485	-1.1355
0.13464	-1.1341
0.14469	-1.1328
0.15438	-1.131
0.16463	-1.1291
0.17446	-1.1272
0.18475	-1.1254
0.19441	-1.1234
0.20373	-1.1214
0.21392	-1.1189
0.22337	-1.1164
0.23384	-1.1141
0.24344	-1.1117
0.25358	-1.1089
0.26317	-1.1063
0.27322	-1.1035
0.28266	-1.1007
0.29276	-1.0977
0.30236	-1.0946
0.31131	-1.0912
0.32117	-1.0879
0.33061	-1.0848
0.34039	-1.0815
0.34967	-1.0785
0.3594	-1.0748
0.36849	-1.0713
0.37848	-1.0676
0.38797	-1.0644
0.39689	-1.0606
0.40642	-1.0566
0.4154	-1.0525
0.42504	-1.0483
0.4342	-1.0445
0.44334	-1.0399
0.45209	-1.0356
0.46132	-1.031
0.4701	-1.0267
0.47943	-1.0221
0.48819	-1.0175
0.4967	-1.0128
0.5057	-1.0079
0.51421	-1.0035
0.52325	-0.99859
0.53178	-0.99388
0.5405	-0.98856
0.54881	-0.98351
0.55781	-0.97803
0.56627	-0.97305
0.5752	-0.96761
0.58327	-0.96224
0.59155	-0.95674
0.59949	-0.95153
0.60738	-0.94599
0.61601	-0.94014
0.62381	-0.93447
0.63223	-0.92824
0.63996	-0.92251
0.64827	-0.91645
0.65595	-0.91061
0.66417	-0.90397
0.67192	-0.89784
0.67958	-0.89176
0.68781	-0.88521
0.69533	-0.87911
0.70314	-0.87244
0.71044	-0.86605
0.71798	-0.85932
0.72548	-0.85267
0.73306	-0.84592
0.74033	-0.83926
0.74731	-0.83253
0.75467	-0.82524
0.7617	-0.81849
0.76908	-0.81125
0.77588	-0.80434
0.78282	-0.79686
0.78935	-0.78959
0.79642	-0.78207
0.80322	-0.77475
0.81082	-0.76689
0.81731	-0.75953
0.82374	-0.75191
0.83026	-0.74412
0.83624	-0.7368
0.84278	-0.72885
0.84879	-0.72125
0.8551	-0.71329
0.86111	-0.70544
0.86736	-0.69732
0.87301	-0.68938
0.87923	-0.68109
0.88476	-0.67321
0.89055	-0.66534
0.8962	-0.65685
0.90187	-0.64899
0.90748	-0.64031
0.91283	-0.63213
0.91837	-0.62359
0.92366	-0.61527
0.92919	-0.60667
0.93431	-0.5983
0.93932	-0.58999
0.94442	-0.58115
0.94954	-0.57254
0.9544	-0.56374
0.95932	-0.55511
0.96426	-0.54607
0.9689	-0.53745
0.97337	-0.5284
0.97813	-0.51934
0.98266	-0.51025
0.98693	-0.50147
0.9909	-0.49251
0.99507	-0.48328
0.99907	-0.47421
1.0032	-0.46506
1.007	-0.45635
1.0109	-0.44687
1.0147	-0.43782
1.0186	-0.42803
1.022	-0.41902
1.0259	-0.40891
1.0291	-0.40007
1.0325	-0.39098
1.0358	-0.38161
1.0392	-0.37241
1.0423	-0.36298
1.0455	-0.35373
1.0484	-0.34393
1.051	-0.33409
1.0536	-0.3248
1.0566	-0.31554
1.0593	-0.30577
1.062	-0.29629
1.0644	-0.28703
1.0669	-0.27732
1.069	-0.26807
1.071	-0.25828
1.0732	-0.24861
1.075	-0.23865
1.0768	-0.22905
1.0786	-0.21919
1.0805	-0.20964
1.082	-0.20025
1.0836	-0.1902
1.0848	-0.18059
1.0866	-0.17083
1.088	-0.16124
1.0892	-0.15104
1.0905	-0.14163
1.0915	-0.13121
1.0926	-0.12181
1.0934	-0.11156
1.0942	-0.10197
1.095	-0.092332
1.0958	-0.082152
1.0964	-0.072418
1.0968	-0.062133
1.0969	-0.052271
1.0973	-0.04195
1.0974	-0.032018
1.0976	-0.022111
1.0972	-0.012465
1.097	-0.0021485
1.0967	0.0074072
1.0968	0.016986
1.0965	0.027059
1.096	0.036951
1.0954	0.046912
1.0949	0.056631
1.094	0.067273
1.0935	0.076928
1.0925	0.087024
1.0912	0.096734
1.0908	0.10623
1.0897	0.11591
1.0885	0.12568
1.0871	0.13605
1.0857	0.14563
1.0838	0.15578
1.0823	0.16507
1.0806	0.17559
1.0789	0.18514
1.0769	0.19558
1.0752	0.20461
1.0729	0.21457
1.0708	0.22404
1.0688	0.23341
1.0665	0.24338
1.0642	0.25272
1.0617	0.26268
1.0594	0.27173
1.0569	0.28152
1.0544	0.29093
1.0516	0.30053
1.0486	0.30974
1.0458	0.31882
1.0425	0.32837
1.0397	0.33759
1.0364	0.34745
1.0334	0.35638
1.0297	0.36602
1.0265	0.37515
1.0227	0.38482
1.0193	0.39389
1.0153	0.40335
1.0117	0.41232
1.0077	0.42089
1.0037	0.43041
0.99976	0.43934
0.99557	0.44879
0.99151	0.45785
0.98695	0.46678
0.98256	0.47559
0.97795	0.48488
0.97346	0.49379
0.96838	0.5031
0.96408	0.51126
0.95943	0.5196
0.95443	0.5286
0.94944	0.53762
0.9446	0.54626
0.93974	0.55476
0.93431	0.56353
0.92911	0.57199
0.92379	0.58071
0.91874	0.58905
0.91339	0.59714
0.90767	0.606
0.90233	0.61394
0.89648	0.62252
0.8906	0.63073
0.88472	0.63929
0.87881	0.64714
0.87264	0.65536
0.86692	0.66317
0.86057	0.67142
0.85453	0.6791
0.84841	0.6866
0.84189	0.69439
0.83559	0.70212
0.82873	0.71003
0.82279	0.71744
0.81595	0.72494
0.80931	0.73235
0.80266	0.73997
0.79594	0.74733
0.78886	0.75486
0.78201	0.76225
0.77501	0.76957
0.7678	0.77683
0.76096	0.78382
0.75392	0.79089
0.74672	0.79779
0.7392	0.8048
0.73181	0.8114
0.72412	0.81839
0.71704	0.82482
0.70928	0.83167
0.70189	0.83812
0.6931	0.84591
0.68615	0.85114
0.67834	0.85749
0.6703	0.86396
0.66229	0.86986
0.65415	0.87604
0.64656	0.88184
0.63839	0.88841
0.63076	0.89404
0.6225	0.89981
0.61427	0.90561
0.6062	0.91121
0.59801	0.91715
0.58983	0.92275
0.58141	0.92831
0.5731	0.93362
0.56447	0.93894
0.55623	0.9441
0.5476	0.94965
0.53948	0.95469
0.531	0.95964
0.52186	0.96477
0.51334	0.96952
0.5043	0.97468
0.49563	0.9793
0.48636	0.98408
0.47757	0.98827
0.46834	0.99296
0.45958	0.99732
0.45001	1.0019
0.44148	1.006
0.43226	1.0101
0.42286	1.0144
0.41359	1.0184
0.40389	1.0226
0.3947	1.0261
0.385	1.0299
0.37663	1.0335
0.36704	1.0375
0.35789	1.0407
0.34845	1.0441
0.33831	1.0479
0.32822	1.0514
0.31896	1.0545
0.30995	1.0571
0.30031	1.06
0.28925	1.064
0.27918	1.0671
0.26995	1.0699
0.25976	1.0729
0.25037	1.0751
0.24016	1.0777
0.23278	1.079
0.22057	1.0825
0.21037	1.0848
0.20091	1.0869
0.19061	1.0888
0.18115	1.0908
0.17087	1.0929
0.16106	1.0948
0.15096	1.0965
0.14128	1.0981
0.13151	1.0997
0.12148	1.1012
0.11144	1.1027
0.10123	1.1043
0.091267	1.1054
0.083611	1.1056
0.071307	1.1079
0.060554	1.1089
0.050603	1.1099
0.039932	1.1107
0.032996	1.1103
0.020245	1.1122
0.012357	1.1116
-0.00013516	1.1131
-0.0079791	1.1123
-0.020829	1.1133
-0.028484	1.1127
-0.038333	1.1129
-0.049026	1.1128
-0.058899	1.1126
-0.069512	1.1124
-0.080406	1.1125
-0.089595	1.112
-0.099649	1.1113
-0.10967	1.1108
-0.12016	1.1103
-0.13012	1.1097
-0.14171	1.1091
-0.15159	1.1082
-0.16236	1.1072
-0.17225	1.1063
-0.183	1.1052
-0.19375	1.1039
-0.20353	1.1026
-0.2141	1.1011
-0.224	1.0997
-0.23351	1.098
-0.24354	1.0962
-0.25688	1.0951
-0.26621	1.093
-0.27664	1.0912
-0.28707	1.0896
-0.29617	1.0871
-0.30426	1.0845
-0.31687	1.0828
-0.32466	1.0794
-0.33695	1.0778
-0.34432	1.0745
-0.35649	1.0723
-0.36671	1.0697
-0.37647	1.0668
-0.38431	1.0637
-0.3938	1.0609
-0.40591	1.0581
-0.41579	1.055
-0.42394	1.0516
-0.43372	1.0482
-0.44339	1.045
-0.4535	1.0415
-0.46305	1.038
-0.47305	1.0341
-0.48238	1.0305
-0.4917	1.0269
-0.50152	1.023
-0.51063	1.0196
-0.52058	1.0154
-0.53002	1.0113
-0.53962	1.007
-0.54882	1.0029
-0.55845	0.99834
-0.56759	0.9941
-0.57714	0.98948
-0.58616	0.98501
-0.59497	0.98045
-0.60279	0.97633
-0.61237	0.97138
-0.62119	0.96646
-0.6307	0.96122
-0.63917	0.95625
-0.64833	0.95097
-0.65753	0.94567
-0.66623	0.94054
-0.67514	0.935
-0.68379	0.92956
-0.69221	0.92426
-0.70116	0.91855
-0.70971	0.91289
-0.7186	0.90682
-0.72701	0.90106
-0.73569	0.89499
-0.74411	0.88907
-0.75258	0.88284
-0.76088	0.87681
-0.7693	0.87058
-0.77747	0.86439
-0.78547	0.85821
-0.794	0.85149
-0.80207	0.84515
-0.81035	0.8383
-0.81817	0.83167
-0.82653	0.82445
-0.83454	0.81756
-0.84252	0.81051
-0.85032	0.80355
-0.8575	0.79698
-0.86553	0.78948
-0.87301	0.78248
-0.88094	0.77486
-0.88842	0.76752
-0.89603	0.75994
-0.90325	0.75265
-0.91081	0.74495
-0.91778	0.73754
-0.9252	0.72958
-0.93217	0.72213
-0.9391	0.71457
-0.94645	0.70633
-0.95301	0.69867
-0.96018	0.6905
-0.96685	0.68275
-0.97387	0.67431
-0.98026	0.66635
-0.98706	0.65785
-0.99337	0.64994
-1.0002	0.64122
-1.0064	0.63298
-1.0125	0.62474
-1.0191	0.61616
-1.0252	0.60785
-1.0315	0.59877
-1.0373	0.59061
-1.0434	0.58169
-1.0491	0.5732
-1.055	0.56406
-1.0606	0.55548
-1.0662	0.54673
-1.0718	0.53759
-1.0773	0.52876
-1.0829	0.51966
-1.0882	0.51079
-1.0936	0.50156
-1.0986	0.49262
-1.104	0.48322
-1.1089	0.47444
-1.1141	0.46476
-1.119	0.45562
-1.1237	0.44635
-1.1288	0.43647
-1.1335	0.42682
-1.1382	0.41692
-1.1426	0.40767
-1.1471	0.39819
-1.1515	0.38855
-1.1556	0.37849
-1.1599	0.36873
-1.1641	0.35866
-1.1679	0.34886
-1.1717	0.33917
-1.1757	0.32892
-1.1794	0.31934
-1.1832	0.3088
-1.1867	0.29916
-1.1903	0.28871
-1.1938	0.27885
-1.197	0.26834
-1.2002	0.2583
-1.2037	0.24758
-1.2068	0.23761
-1.2097	0.22749
-1.2127	0.21699
-1.2156	0.20696
-1.2185	0.19611
-1.221	0.18614
-1.2239	0.175
-1.2263	0.16501
-1.2288	0.15376
-1.2309	0.14376
-1.2332	0.13318
-1.2353	0.12268
-1.2372	0.11236
-1.2392	0.10111
-1.241	0.090954
-1.2428	0.079966
-1.2444	0.069635
-1.246	0.058702
-1.2474	0.04842
-1.249	0.037411
-1.2502	0.027204
-1.2515	0.016701
-1.2528	0.0058753
-1.2536	-0.0046144
-1.2545	-0.015325
-1.2554	-0.025758
-1.2561	-0.036488
-1.2568	-0.047158
-1.2573	-0.057994
-1.2579	-0.068318
-1.2585	-0.079044
-1.2588	-0.089419
-1.259	-0.099803
-1.2592	-0.11093
-1.2592	-0.12162
-1.2591	-0.13254
-1.259	-0.14317
-1.2589	-0.15432
-1.2586	-0.16502
-1.2583	-0.17513
-1.2578	-0.18563
-1.2571	-0.19688
-1.2563	-0.20706
-1.2557	-0.2179
-1.2549	-0.22892
-1.2539	-0.23938
-1.2527	-0.25067
-1.2517	-0.26107
-1.2506	-0.27211
-1.2491	-0.28232
-1.2475	-0.29333
-1.2462	-0.30391
-1.2447	-0.31438
-1.2429	-0.32537
-1.2414	-0.336
-1.2396	-0.34669
-1.2379	-0.35746
-1.2357	-0.36818
-1.2337	-0.37855
-1.2316	-0.3893
-1.2293	-0.39978
-1.2268	-0.41069
-1.2244	-0.42119
-1.2219	-0.43147
-1.2191	-0.44224
-1.2164	-0.45249
-1.2135	-0.46337
-1.2107	-0.47359
-1.2078	-0.48404
-1.2046	-0.49449
-1.2015	-0.50524
-1.1983	-0.5156
-1.1949	-0.52619
-1.1916	-0.5366
-1.1882	-0.54672
-1.1846	-0.55732
-1.181	-0.56731
-1.1772	-0.5778
-1.1733	-0.58777
-1.169	-0.59824
-1.1651	-0.60815
-1.1606	-0.61869
-1.1566	-0.6282
-1.1523	-0.63808
-1.148	-0.64821
-1.1439	-0.65757
-1.1392	-0.66773
-1.1348	-0.67709
-1.1299	-0.68731
-1.1254	-0.69652
-1.1203	-0.70665
-1.1154	-0.71589
-1.1105	-0.72579
-1.1053	-0.73521
-1.1003	-0.74454
-1.0947	-0.75409
-1.0894	-0.76329
-1.0839	-0.77289
-1.0785	-0.78226
-1.0726	-0.79167
-1.0674	-0.80014
-1.0611	-0.81056
-1.0562	-0.81844
-1.0501	-0.82765
-1.0443	-0.83633
-1.0381	-0.84533
-1.0319	-0.85472
-1.0257	-0.8635
-1.019	-0.87268
-1.0121	-0.8816
-1.0055	-0.89031
-0.9992	-0.89918
-0.9925	-0.90814
-0.98576	-0.91704
-0.97916	-0.92545
-0.97216	-0.93455
-0.96535	-0.94303
-0.95821	-0.95148
-0.95116	-0.95999
-0.94374	-0.96855
-0.93683	-0.97652
-0.92923	-0.9853
-0.92223	-0.99327
-0.91436	-1.0019
-0.90727	-1.0094
-0.89997	-1.0174
-0.89212	-1.0256
-0.88449	-1.0335
-0.87666	-1.0416
-0.86899	-1.0493
-0.86079	-1.0571
-0.85305	-1.0644
-0.84486	-1.0721
-0.83676	-1.0796
-0.82844	-1.0869
-0.81993	-1.0943
-0.8119	-1.1014
-0.80311	-1.109
-0.79499	-1.1159
-0.78617	-1.1235
-0.77782	-1.1303
-0.76878	-1.1373
-0.76055	-1.1438
-0.75133	-1.1509
-0.74296	-1.1572
-0.73402	-1.1639
-0.72488	-1.1706
-0.71602	-1.1768
-0.70661	-1.1837
-0.69785	-1.1902
-0.68848	-1.1967
-0.67971	-1.2027
-0.67011	-1.2092
-0.66092	-1.215
-0.65113	-1.221
-0.64212	-1.2268
-0.6329	-1.2325
-0.6232	-1.2383
-0.614	-1.2438
-0.60441	-1.2497
-0.59515	-1.255
-0.58515	-1.2607
-0.57565	-1.2661
-0.56554	-1.2714
-0.55583	-1.2763
-0.54547	-1.2815
-0.53582	-1.2864
-0.52599	-1.291
-0.51583	-1.2959
-0.50594	-1.3006
-0.49556	-1.3054
-0.48588	-1.3097
-0.47486	-1.3147
-0.46513	-1.3189
-0.45429	-1.3231
-0.44445	-1.3271
-0.43355	-1.3314
-0.42357	-1.3352
-0.41329	-1.3393
-0.40279	-1.3433
-0.39268	-1.347
-0.38369	-1.3504
-0.37144	-1.3554
-0.36128	-1.358
-0.35101	-1.3609
-0.34033	-1.3647
-0.33007	-1.3678
-0.31993	-1.3711
-0.30933	-1.3745
-0.2987	-1.3775
-0.28769	-1.3806
-0.27734	-1.3834
-0.26568	-1.3866
-0.25561	-1.389
-0.24463	-1.3919
-0.23427	-1.394
-0.22259	-1.3964
-0.21274	-1.3986
-0.20193	-1.4008
-0.19049	-1.4032
-0.1797	-1.405
-0.16841	-1.4072
-0.15775	-1.4092
-0.14611	-1.4109
-0.13578	-1.4125
-0.12418	-1.4142
-0.1131	-1.4158
-0.10122	-1.4173
-0.09036	-1.4187
-0.079295	-1.4199
-0.06782	-1.421
-0.056801	-1.4222
-0.045219	-1.4232
-0.034099	-1.424
-0.022631	-1.4249
-0.011727	-1.4254
-0.00023294	-1.4257
0.010619	-1.4263
0.021574	-1.4266
0.033106	-1.4268
0.044005	-1.4271
0.055438	-1.4276
0.066379	-1.4277
0.07788	-1.4277
0.088617	-1.4278
0.10037	-1.4274
0.11142	-1.427
0.12309	-1.4265
0.134	-1.4258
0.14511	-1.4251
0.15665	-1.4245
0.16786	-1.4238
0.17986	-1.4228
0.19036	-1.4219
0.20239	-1.4206
0.21343	-1.4192
0.2248	-1.4179
0.23598	-1.4165
0.24734	-1.415
0.25829	-1.4135
0.26905	-1.4121
0.28048	-1.4104
0.29112	-1.4087
0.30261	-1.4065
0.31357	-1.404
0.32482	-1.402
0.33557	-1.3999
0.3468	-1.3972
0.35775	-1.3952
0.36945	-1.3932
0.37963	-1.3908
0.39046	-1.3881
0.40134	-1.3851
0.41251	-1.382
0.42352	-1.3789
0.43409	-1.376
0.4454	-1.3726
0.45594	-1.3693
0.46664	-1.3661
0.47712	-1.3626
0.48726	-1.3593
0.4981	-1.3556
0.50857	-1.352
0.51982	-1.3478
0.52995	-1.3441
0.5409	-1.3399
0.55074	-1.336
0.56134	-1.3319
0.57147	-1.3282
0.58207	-1.3239
0.59192	-1.3197
0.60223	-1.3154
0.61268	-1.3106
0.62247	-1.3059
0.63293	-1.301
0.64282	-1.2963
0.65295	-1.2913
0.66274	-1.2865
0.67319	-1.2814
0.68279	-1.2763
0.69309	-1.2708
0.70273	-1.2655
0.71214	-1.2601
0.72222	-1.2543
0.73161	-1.2489
0.74137	-1.243
0.75054	-1.2376
0.76052	-1.2319
0.76996	-1.2261
0.77982	-1.2199
0.78902	-1.2141
0.799	-1.2076
0.80731	-1.2019
0.81627	-1.1958
0.82559	-1.1895
0.83467	-1.183
0.84381	-1.1765
0.85236	-1.17
0.86212	-1.1627
0.87065	-1.1563
0.88009	-1.1491
0.88858	-1.1424
0.89713	-1.1356
0.9059	-1.1283
0.91431	-1.1213
0.92302	-1.1138
0.93147	-1.1068
0.94042	-1.0993
0.94866	-1.0922
0.95744	-1.0846
0.96565	-1.0774
0.97377	-1.0698
0.98184	-1.0622
0.98961	-1.055
0.99809	-1.0469
1.0059	-1.0394
1.0144	-1.0312
1.022	-1.0235
1.0302	-1.0151
1.0378	-1.0073
1.0458	-0.99866
1.0531	-0.9905
1.0605	-0.98211
1.0681	-0.97368
1.0748	-0.96557
1.0824	-0.95701
1.0898	-0.94853
1.097	-0.93978
1.1039	-0.93146
1.1113	-0.92254
1.1179	-0.91397
1.1247	-0.90489
1.1312	-0.8961
1.1376	-0.88744
1.1447	-0.87793
1.1509	-0.86932
1.1576	-0.85966
1.1637	-0.85095
1.1703	-0.84171
1.1765	-0.83273
1.1826	-0.82337
1.1886	-0.81409
1.1946	-0.80436
1.2003	-0.79505
1.2058	-0.78575
1.2119	-0.77586
1.2176	-0.76626
1.2235	-0.75646
1.229	-0.74699
1.2346	-0.73698
1.2399	-0.72741
1.2453	-0.7172
1.2503	-0.70745
1.2553	-0.69729
1.2604	-0.68738
1.2651	-0.67774
1.2702	-0.66733
1.2749	-0.65754
1.2798	-0.64709
1.2844	-0.63719
1.2891	-0.62651
1.2935	-0.61633
1.2979	-0.60592
1.302	-0.59565
1.3061	-0.58512
1.3103	-0.57465
1.3142	-0.56476
1.3184	-0.55396
1.3223	-0.54377
1.3262	-0.53303
1.3298	-0.52266
1.3334	-0.51185
1.3367	-0.50138
1.3402	-0.49025
1.3432	-0.47991
1.3464	-0.46951
1.3496	-0.45846
1.3525	-0.44798
1.3557	-0.43696
1.3586	-0.42631
1.3616	-0.41503
1.3641	-0.40437
1.3666	-0.3934
1.369	-0.38293
1.3713	-0.37201
1.3736	-0.36117
1.3756	-0.35101
1.3779	-0.33947
1.3797	-0.32908
1.3815	-0.31811
1.3834	-0.30743
1.3853	-0.29612
1.387	-0.28546
1.3885	-0.27434
1.3897	-0.26365
1.3911	-0.25236
1.3926	-0.24165
1.3938	-0.23046
1.395	-0.21922
1.396	-0.20807
1.3971	-0.19629
1.3977	-0.18561
1.3984	-0.17407
1.3989	-0.16338
1.3992	-0.15194
1.3997	-0.14098
1.4001	-0.12968
1.4002	-0.11869
1.4003	-0.10823
1.4004	-0.096892
1.4005	-0.086033
1.4004	-0.074287
1.4001	-0.063526
1.3998	-0.052367
1.3992	-0.041614
1.3985	-0.030267
1.398	-0.019439
1.3972	-0.0086278
1.3963	0.0029086
1.3955	0.013565
1.3947	0.024798
1.3936	0.035267
1.3925	0.046566
1.3914	0.057465
1.3899	0.068609
1.3884	0.079266
1.3867	0.090462
1.3849	0.10116
1.3833	0.11168
1.3814	0.12285
1.3795	0.13338
1.3773	0.14453
1.3752	0.15515
1.3732	0.16644
1.3709	0.1772
1.3685	0.18797
1.3661	0.19868
1.3634	0.2096
1.3606	0.22084
1.358	0.23053
1.355	0.24164
1.3522	0.25179
1.3491	0.26268
1.3462	0.27311
1.3431	0.28392
1.3401	0.29401
1.3367	0.30507
1.3334	0.31503
1.3296	0.32564
1.3261	0.3356
1.3223	0.34578
1.318	0.35634
1.3141	0.36611
1.31	0.37674
1.306	0.38656
1.3016	0.39715
1.2976	0.40705
1.2932	0.41713
1.2888	0.4273
1.2847	0.43707
1.2801	0.44761
1.2755	0.4575
1.2705	0.46761
1.2657	0.47738
1.2605	0.48749
1.2555	0.49699
1.2503	0.50691
1.2455	0.5165
1.2401	0.52635
1.2348	0.53542
1.2296	0.54516
1.224	0.55509
1.2185	0.56419
1.2126	0.57405
1.2073	0.58283
1.2011	0.59251
1.1954	0.60164
1.1892	0.61123
1.1831	0.62007
1.1766	0.62938
1.1707	0.6382
1.1646	0.64706
1.1581	0.65616
1.1518	0.665
1.1455	0.67406
1.1389	0.68274
1.1321	0.69174
1.1255	0.70018
1.1184	0.70925
1.1116	0.71748
1.1047	0.72588
1.0975	0.7345
1.0903	0.74271
1.0828	0.75111
1.0759	0.7592
1.0682	0.76757
1.061	0.7755
1.0533	0.78416
1.0461	0.79208
1.0381	0.80015
1.0307	0.8078
1.0232	0.81551
1.015	0.82342
1.0078	0.83084
0.99961	0.83847
0.99161	0.84605
0.9834	0.85311
0.97537	0.86093
0.96705	0.86846
0.95897	0.87555
0.9505	0.88285
0.94266	0.88967
0.93415	0.89655
0.92566	0.90378
0.91733	0.91047
0.90846	0.91743
0.89981	0.92394
0.89063	0.93085
0.88172	0.93735
0.87243	0.94395
0.86383	0.95043
0.85471	0.95656
0.84616	0.96252
0.83749	0.96861
0.8285	0.97454
0.81928	0.98049
0.80982	0.98667
0.80081	0.99237
0.79124	0.99847
0.78199	1.0043
0.77261	1.0099
0.76309	1.0149
0.75401	1.0204
0.74439	1.0259
0.73517	1.0311
0.7248	1.0365
0.7156	1.0414
0.7054	1.0467
0.69615	1.0513
0.68596	1.0564
0.67632	1.061
0.66635	1.0657
0.65704	1.0701
0.64713	1.0744
0.63683	1.0784
0.62729	1.0828
0.6167	1.0869
0.60729	1.0909
0.59693	1.095
0.58728	1.0988
0.57679	1.1025
0.56728	1.1063
0.55697	1.1103
0.5468	1.1135
0.53674	1.1175
0.52617	1.121
0.51602	1.1244
0.50559	1.1278
0.49562	1.1308
0.48515	1.1339
0.47493	1.1368
0.46352	1.1406
0.45294	1.1431
0.44313	1.1451
0.43414	1.1471
0.42261	1.15
0.41075	1.1531
0.4004	1.1549
0.3909	1.1565
0.38056	1.1586
0.36959	1.1606
0.35836	1.1631
0.34832	1.1645
0.33781	1.1663
0.32668	1.1686
0.31545	1.1704
0.30501	1.1717
0.2941	1.1731
0.28387	1.1743
0.27288	1.1755
0.26257	1.1764
0.25097	1.1773
0.24139	1.1775
0.22937	1.1791
0.21883	1.1798
0.20829	1.1805
0.19724	1.1811
0.18673	1.1816
0.17667	1.1808
0.16497	1.1821
0.15382	1.1822
0.1443	1.1817
0.13355	1.1816
0.12337	1.1813
0.11227	1.1816
0.10106	1.1819
0.092962	1.1806
0.081973	1.1803
0.071314	1.1793
0.059137	1.1792
0.050029	1.1778
0.03896	1.1772
0.028225	1.1765
0.01797	1.1758
0.0074351	1.1746
-0.0057933	1.174
-0.01722	1.1727
-0.026354	1.1706
-0.037111	1.1691
-0.047986	1.1675
-0.05864	1.1658
-0.069129	1.1639
-0.080245	1.1622
-0.090967	1.1605
-0.10181	1.1585
-0.11193	1.1564
-0.1222	1.1543
-0.13275	1.1518
-0.14279	1.1493
-0.15393	1.1471
-0.16358	1.1444
-0.17476	1.1416
-0.18479	1.1389
-0.19475	1.1358
-0.20482	1.1331
-0.21753	1.1302
-0.22779	1.1271
-0.23585	1.1236
-0.24862	1.1204
-0.25886	1.1167
-0.26915	1.1134
-0.27983	1.1104
-0.28925	1.1061
-0.29922	1.1022
-0.30954	1.0983
-0.31673	1.0944
-0.32703	1.0908
-0.33753	1.0865
-0.34718	1.0823
-0.35699	1.0782
-0.36668	1.074
-0.37675	1.0695
-0.3864	1.065
-0.39611	1.0606
-0.40574	1.0558
-0.41536	1.0512
-0.425	1.0465
-0.43423	1.0417
-0.44415	1.0364
-0.45337	1.0315
-0.46272	1.0267
-0.47184	1.0217
-0.48147	1.0161
-0.49065	1.0107
-0.49986	1.0054
-0.50902	0.9999
-0.51816	0.99419
-0.52724	0.98845
-0.53591	0.98285
-0.54524	0.97666
-0.55169	0.97225
-0.56154	0.96572
-0.56945	0.96014
-0.57865	0.95368
-0.58683	0.94774
-0.59581	0.94126
-0.60394	0.93505
-0.61229	0.92871
-0.62088	0.92194
-0.62916	0.91553
-0.63764	0.90861
-0.64542	0.90216
-0.65381	0.89507
-0.66169	0.88842
-0.67007	0.88106
-0.67779	0.87408
-0.68583	0.86669
-0.69352	0.85963
-0.70124	0.85254
-0.70874	0.84526
-0.71659	0.83784
-0.72415	0.8305
-0.731	0.82329
-0.73885	0.81501
-0.74622	0.80743
-0.7536	0.79978
-0.7608	0.79206
-0.76809	0.78407
-0.77524	0.77625
-0.78207	0.76858
-0.78935	0.7602
-0.79608	0.7522
-0.80304	0.74394
-0.80988	0.73584
-0.81688	0.72737
-0.82336	0.71929
-0.83011	0.71056
-0.83678	0.70198
-0.84338	0.69305
-0.84942	0.68466
-0.85561	0.67619
-0.86208	0.66715
-0.86778	0.65884
-0.87404	0.64955
-0.87986	0.64104
-0.88589	0.63184
-0.89142	0.62313
-0.89726	0.61397
-0.90275	0.60533
-0.90821	0.59653
-0.91378	0.58712
-0.91925	0.57803
-0.92473	0.56883
-0.92986	0.55983
-0.93509	0.5503
-0.94004	0.54129
-0.94536	0.53157
-0.95004	0.52257
-0.95492	0.51289
-0.95954	0.50369
-0.96417	0.49445
-0.96887	0.48465
-0.97329	0.47509
-0.97789	0.46497
-0.9821	0.45545
-0.98633	0.44536
-0.99031	0.43566
-0.99455	0.42549
-0.99835	0.41584
-1.002	0.4057
-1.0055	0.39628
-1.0093	0.38634
-1.013	0.37615
-1.0163	0.36624
-1.0197	0.35575
-1.0231	0.34589
-1.0264	0.33574
-1.0294	0.32565
-1.0324	0.31538
-1.0355	0.30522
-1.0385	0.2953
-1.0412	0.28484
-1.0441	0.27454
-1.0468	0.26405
-1.0492	0.25343
-1.0518	0.24258
-1.0538	0.23272
-1.0564	0.22182
-1.0584	0.21162
-1.0605	0.20093
-1.0626	0.19056
-1.0644	0.18028
-1.0662	0.16933
-1.0678	0.15902
-1.0695	0.14796
-1.0709	0.13778
-1.0722	0.12697
-1.0735	0.11648
-1.0749	0.10575
-1.0761	0.09538
-1.077	0.084243
-1.078	0.074297
-1.0789	0.063629
-1.0798	0.052736
-1.0804	0.042639
-1.081	0.032063
-1.0815	0.021778
-1.0818	0.01081


==> A2_TROCH_ED_2.txt <==
-0.949	0
-0.94885	-0.019931
-0.9483	-0.039857
-0.94737	-0.059769
-0.94606	-0.079661
-0.94436	-0.099525
-0.94227	-0.11935
-0.9398	-0.13914
-0.93694	-0.15888
-0.93371	-0.17856
-0.93009	-0.19817
-0.92608	-0.21771
-0.9217	-0.23718
-0.91695	-0.25656
-0.91181	-0.27584
-0.90631	-0.29503
-0.90043	-0.31411
-0.89417	-0.33307
-0.88756	-0.35191
-0.88057	-0.37063
-0.87323	-0.38921
-0.86552	-0.40764
-0.85745	-0.42593
-0.84903	-0.44406
-0.84026	-0.46203
-0.83114	-0.47983
-0.82167	-0.49746
-0.81187	-0.5149
-0.80172	-0.53216
-0.79124	-0.54922
-0.78042	-0.56607
-0.76928	-0.58272
-0.75781	-0.59916
-0.74603	-0.61537
-0.73393	-0.63136
-0.72152	-0.64712
-0.7088	-0.66264
-0.69578	-0.67792
-0.68246	-0.69295
-0.66885	-0.70772
-0.65495	-0.72223
-0.64077	-0.73647
-0.62631	-0.75045
-0.61157	-0.76415
-0.59657	-0.77756
-0.58131	-0.79069
-0.56579	-0.80353
-0.55002	-0.81607
-0.53401	-0.82831
-0.51775	-0.84024
-0.50126	-0.85186
-0.48454	-0.86317
-0.4676	-0.87416
-0.45044	-0.88482
-0.43308	-0.89516
-0.4155	-0.90516
-0.39774	-0.91483
-0.37978	-0.92416
-0.36163	-0.93315
-0.34331	-0.94179
-0.32481	-0.95009
-0.30615	-0.95802
-0.28733	-0.96561
-0.26836	-0.97283
-0.24925	-0.97969
-0.22999	-0.98619
-0.21061	-0.99232
-0.1911	-0.99808
-0.17147	-1.0035
-0.15173	-1.0085
-0.13189	-1.0131
-0.11195	-1.0174
-0.091928	-1.0213
-0.07182	-1.0248
-0.051637	-1.0279
-0.031387	-1.0306
-0.011076	-1.0329
0.0092871	-1.0349
0.029696	-1.0365
0.050143	-1.0376
0.070621	-1.0384
0.091123	-1.0388
0.11164	-1.0388
0.13217	-1.0384
0.15269	-1.0377
0.17322	-1.0365
0.19373	-1.0349
0.21421	-1.033
0.23467	-1.0307
0.2551	-1.0279
0.27548	-1.0248
0.29581	-1.0213
0.31609	-1.0174
0.33629	-1.0131
0.35643	-1.0084
0.37649	-1.0034
0.39646	-0.99794
0.41634	-0.99212
0.43611	-0.98592
0.45578	-0.97935
0.47534	-0.97239
0.49477	-0.96507
0.51407	-0.95737
0.53323	-0.9493
0.55225	-0.94087
0.57112	-0.93208
0.58984	-0.92292
0.60839	-0.91341
0.62677	-0.90354
0.64497	-0.89332
0.66299	-0.88275
0.68082	-0.87183
0.69845	-0.86058
0.71588	-0.84898
0.7331	-0.83706
0.7501	-0.8248
0.76688	-0.81222
0.78343	-0.79931
0.79975	-0.78609
0.81582	-0.77256
0.83166	-0.75871
0.84723	-0.74457
0.86255	-0.73012
0.87761	-0.71538
0.8924	-0.70035
0.90691	-0.68503
0.92115	-0.66944
0.9351	-0.65357
0.94876	-0.63743
0.96212	-0.62103
0.97518	-0.60437
0.98794	-0.58746
1.0004	-0.5703
1.0125	-0.5529
1.0243	-0.53526
1.0358	-0.5174
1.047	-0.49932
1.0578	-0.48101
1.0683	-0.4625
1.0785	-0.44378
1.0883	-0.42486
1.0978	-0.40576
1.1069	-0.38646
1.1156	-0.36699
1.124	-0.34735
1.1321	-0.32754
1.1397	-0.30757
1.147	-0.28746
1.154	-0.26719
1.1605	-0.24679
1.1667	-0.22626
1.1725	-0.2056
1.178	-0.18483
1.183	-0.16395
1.1877	-0.14296
1.192	-0.12188
1.1959	-0.10071
1.1994	-0.079459
1.2025	-0.058135
1.2052	-0.036745
1.2075	-0.015295
1.2094	0.0062066
1.2109	0.027752
1.2121	0.049335
1.2128	0.070947
1.2131	0.092582
1.2131	0.11423
1.2126	0.13589
1.2118	0.15754
1.2105	0.17919
1.2088	0.20083
1.2068	0.22244
1.2043	0.24402
1.2014	0.26556
1.1982	0.28706
1.1945	0.30851
1.1905	0.32989
1.1861	0.35122
1.1812	0.37246
1.176	0.39363
1.1704	0.4147
1.1644	0.43568
1.158	0.45656
1.1512	0.47732
1.144	0.49797
1.1365	0.51849
1.1286	0.53888
1.1203	0.55913
1.1116	0.57924
1.1026	0.59919
1.0932	0.61898
1.0834	0.63861
1.0733	0.65806
1.0628	0.67733
1.0519	0.69641
1.0407	0.71531
1.0292	0.734
1.0173	0.75248
1.0051	0.77075
0.99249	0.7888
0.97959	0.80663
0.96636	0.82423
0.9528	0.84158
0.93893	0.8587
0.92474	0.87556
0.91024	0.89217
0.89544	0.90852
0.88034	0.92459
0.86493	0.9404
0.84924	0.95593
0.83327	0.97118
0.81701	0.98613
0.80048	1.0008
0.78368	1.0152
0.76661	1.0292
0.74929	1.043
0.73171	1.0564
0.71389	1.0695
0.69582	1.0823
0.67753	1.0948
0.659	1.1069
0.64025	1.1187
0.62129	1.1302
0.60211	1.1413
0.58273	1.1521
0.56316	1.1625
0.54339	1.1725
0.52344	1.1822
0.50331	1.1916
0.48302	1.2006
0.46255	1.2092
0.44194	1.2174
0.42117	1.2253
0.40026	1.2327
0.37921	1.2398
0.35804	1.2466
0.33674	1.2529
0.31533	1.2589
0.29381	1.2644
0.27219	1.2696
0.25048	1.2744
0.22868	1.2787
0.2068	1.2827
0.18485	1.2863
0.16284	1.2895
0.14078	1.2923
0.11866	1.2947
0.096502	1.2967
0.074311	1.2983
0.052094	1.2994
0.029858	1.3002
0.0076097	1.3006
-0.014642	1.3006
-0.03689	1.3001
-0.059128	1.2993
-0.081346	1.2981
-0.10354	1.2964
-0.1257	1.2944
-0.14782	1.2919
-0.16989	1.2891
-0.1919	1.2858
-0.21385	1.2822
-0.23573	1.2781
-0.25753	1.2737
-0.27925	1.2689
-0.30088	1.2636
-0.3224	1.258
-0.34382	1.252
-0.36512	1.2456
-0.3863	1.2388
-0.40736	1.2316
-0.42827	1.2241
-0.44905	1.2162
-0.46967	1.2079
-0.49014	1.1992
-0.51045	1.1902
-0.53058	1.1807
-0.55054	1.171
-0.57031	1.1608
-0.5899	1.1504
-0.60928	1.1395
-0.62847	1.1283
-0.64744	1.1168
-0.6662	1.1049
-0.68473	1.0927
-0.70304	1.0802
-0.72111	1.0673
-0.73894	1.0541
-0.75652	1.0406
-0.77385	1.0268
-0.79092	1.0126
-0.80773	0.99817
-0.82426	0.98343
-0.84052	0.96839
-0.85651	0.95305
-0.8722	0.93744
-0.8876	0.92154
-0.90271	0.90538
-0.91752	0.88894
-0.93202	0.87224
-0.9462	0.85528
-0.96008	0.83808
-0.97363	0.82063
-0.98686	0.80294
-0.99975	0.78501
-1.0123	0.76686
-1.0245	0.74849
-1.0364	0.72991
-1.048	0.71111
-1.0592	0.69212
-1.07	0.67293
-1.0805	0.65355
-1.0906	0.634
-1.1004	0.61426
-1.1098	0.59436
-1.1188	0.5743
-1.1274	0.55408
-1.1357	0.53372
-1.1436	0.51322
-1.1511	0.49258
-1.1582	0.47182
-1.165	0.45094
-1.1714	0.42995
-1.1773	0.40885
-1.1829	0.38766
-1.1881	0.36638
-1.1929	0.34501
-1.1973	0.32357
-1.2013	0.30206
-1.2049	0.28049
-1.2081	0.25887
-1.211	0.2372
-1.2134	0.2155
-1.2154	0.19376
-1.217	0.172
-1.2182	0.15023
-1.219	0.12845
-1.2194	0.10666
-1.2194	0.084887
-1.219	0.063126
-1.2182	0.041386
-1.217	0.019676
-1.2154	-0.0019977
-1.2134	-0.023627
-1.211	-0.045205
-1.2082	-0.066723
-1.205	-0.088175
-1.2015	-0.10955
-1.1975	-0.13085
-1.1931	-0.15206
-1.1884	-0.17317
-1.1832	-0.19418
-1.1777	-0.21508
-1.1718	-0.23586
-1.1655	-0.25652
-1.1588	-0.27705
-1.1518	-0.29744
-1.1443	-0.31768
-1.1365	-0.33777
-1.1284	-0.3577
-1.1199	-0.37746
-1.111	-0.39705
-1.1017	-0.41646
-1.0921	-0.43569
-1.0822	-0.45472
-1.0719	-0.47356
-1.0613	-0.49218
-1.0503	-0.5106
-1.039	-0.5288
-1.0274	-0.54677
-1.0154	-0.56451
-1.0031	-0.58202
-0.9905	-0.59928
-0.97758	-0.6163
-0.96435	-0.63306
-0.95083	-0.64956
-0.937	-0.66579
-0.92288	-0.68176
-0.90847	-0.69745
-0.89378	-0.71285
-0.87882	-0.72797
-0.86358	-0.7428
-0.84807	-0.75733
-0.83231	-0.77156
-0.81629	-0.78548
-0.80002	-0.79909
-0.78351	-0.81239
-0.76676	-0.82536
-0.74978	-0.83801
-0.73257	-0.85033
-0.71515	-0.86232
-0.69751	-0.87397
-0.67967	-0.88528
-0.66163	-0.89625
-0.6434	-0.90686
-0.62498	-0.91713
-0.60638	-0.92704
-0.58761	-0.93659
-0.56868	-0.94579
-0.54958	-0.95461
-0.53033	-0.96307
-0.51094	-0.97116
-0.49141	-0.97888
-0.47175	-0.98622
-0.45196	-0.99319
-0.43206	-0.99977
-0.41205	-1.006
-0.39193	-1.0118
-0.37172	-1.0172
-0.35142	-1.0223
-0.33104	-1.0269
-0.31059	-1.0312
-0.29007	-1.0351
-0.2695	-1.0386
-0.24887	-1.0417
-0.2282	-1.0444
-0.20749	-1.0467
-0.18675	-1.0486
-0.166	-1.0501
-0.14522	-1.0512
-0.12445	-1.0519
-0.10367	-1.0522
-0.082902	-1.0522
-0.06215	-1.0517
-0.041421	-1.0508
-0.020723	-1.0496
-6.3431e-05	-1.0479
0.02055	-1.0459
0.041111	-1.0434
0.061611	-1.0406
0.082043	-1.0374
0.1024	-1.0338
0.12267	-1.0298
0.14286	-1.0254
0.16295	-1.0206
0.18293	-1.0155
0.2028	-1.01
0.22255	-1.0041
0.24218	-0.9978
0.26167	-0.99115
0.28103	-0.98413
0.30024	-0.97675
0.31929	-0.969
0.33819	-0.96089
0.35691	-0.95242
0.37547	-0.9436
0.39384	-0.93442
0.41202	-0.9249
0.43001	-0.91504
0.44781	-0.90483
0.46539	-0.89429
0.48276	-0.88342
0.49992	-0.87221
0.51684	-0.86069
0.53354	-0.84884
0.55	-0.83668
0.56622	-0.8242
0.58219	-0.81142
0.5979	-0.79834
0.61335	-0.78497
0.62854	-0.7713
0.64345	-0.75735
0.65809	-0.74311
0.67245	-0.7286
0.68652	-0.71382
0.7003	-0.69877
0.71378	-0.68347
0.72695	-0.66791
0.73983	-0.6521
0.75239	-0.63605
0.76463	-0.61977
0.77656	-0.60325
0.78816	-0.58652
0.79943	-0.56956
0.81037	-0.55239
0.82097	-0.53502
0.83123	-0.51745
0.84115	-0.49969
0.85072	-0.48174
0.85994	-0.46361
0.86881	-0.44531
0.87732	-0.42685
0.88546	-0.40822
0.89325	-0.38945
0.90066	-0.37053
0.90771	-0.35147
0.91439	-0.33228
0.92069	-0.31297
0.92662	-0.29354
0.93216	-0.274
0.93733	-0.25436
0.94211	-0.23462
0.94652	-0.2148
0.95053	-0.19489
0.95416	-0.17492
0.9574	-0.15487
0.96025	-0.13477
0.96271	-0.11462
0.96478	-0.094421
0.96645	-0.074187
0.96773	-0.053925
0.96862	-0.033642
0.96912	-0.013345
0.96922	0.0069585
0.96893	0.027261
0.96824	0.047555
0.96716	0.067833
0.96569	0.088087
0.96382	0.10831
0.96156	0.1285
0.95891	0.14864
0.95587	0.16872
0.95244	0.18875
0.94862	0.2087
0.94441	0.22859
0.93982	0.24839
0.93485	0.2681
0.92949	0.28771
0.92375	0.30722
0.91764	0.32661
0.91114	0.34589
0.90428	0.36504
0.89704	0.38406
0.88944	0.40294
0.88146	0.42167
0.87313	0.44024
0.86443	0.45866
0.85538	0.47691
0.84597	0.49498
0.83621	0.51288
0.82611	0.53058
0.81566	0.54809
0.80487	0.5654
0.79375	0.58251
0.78229	0.5994
0.7705	0.61607
0.7584	0.63251
0.74597	0.64872
0.73322	0.66469
0.72017	0.68042
0.70681	0.6959
0.69314	0.71112
0.67919	0.72609
0.66494	0.74078
0.6504	0.7552
0.63558	0.76935
0.62049	0.78321
0.60512	0.79678
0.58949	0.81005
0.5736	0.82303
0.55746	0.83571
0.54107	0.84808
0.52444	0.86013
0.50757	0.87187
0.49047	0.88328
0.47314	0.89437
0.4556	0.90512
0.43785	0.91555
0.41989	0.92563
0.40173	0.93537
0.38338	0.94476
0.36484	0.95381
0.34612	0.9625
0.32723	0.97083
0.30818	0.9788
0.28896	0.98641
0.2696	0.99365
0.25008	1.0005
0.23043	1.007
0.21065	1.0132
0.19074	1.0189
0.17072	1.0243
0.15059	1.0293
0.13035	1.0339
0.11002	1.0381
0.089599	1.0419
0.069098	1.0454
0.048524	1.0484
0.027883	1.0511
0.0071835	1.0533
-0.013567	1.0552
-0.034362	1.0567
-0.055193	1.0577
-0.076054	1.0584
-0.096935	1.0587
-0.11783	1.0586
-0.13873	1.0581
-0.15963	1.0572
-0.18053	1.0559
-0.2014	1.0541
-0.22226	1.052
-0.24308	1.0495
-0.26386	1.0466
-0.2846	1.0433
-0.30528	1.0396
-0.32591	1.0356
-0.34646	1.0311
-0.36694	1.0262
-0.38733	1.0209
-0.40764	1.0153
-0.42785	1.0092
-0.44795	1.0028
-0.46794	0.996
-0.48781	0.9888
-0.50755	0.98123
-0.52716	0.97328
-0.54663	0.96496
-0.56594	0.95626
-0.58511	0.9472
-0.60411	0.93776
-0.62294	0.92797
-0.6416	0.91781
-0.66008	0.9073
-0.67836	0.89644
-0.69645	0.88522
-0.71434	0.87366
-0.73201	0.86176
-0.74947	0.84952
-0.76671	0.83694
-0.78372	0.82403
-0.8005	0.8108
-0.81704	0.79724
-0.83333	0.78337
-0.84936	0.76919
-0.86514	0.75469
-0.88066	0.7399
-0.8959	0.72481
-0.91087	0.70942
-0.92556	0.69374
-0.93996	0.67779
-0.95407	0.66155
-0.96788	0.64505
-0.98139	0.62827
-0.99459	0.61124
-1.0075	0.59395
-1.0201	0.57641
-1.0323	0.55863
-1.0442	0.54061
-1.0558	0.52237
-1.0671	0.50389
-1.078	0.4852
-1.0886	0.4663
-1.0988	0.44718
-1.1087	0.42787
-1.1182	0.40837
-1.1274	0.38868
-1.1362	0.36881
-1.1446	0.34877
-1.1527	0.32857
-1.1604	0.3082
-1.1677	0.28768
-1.1747	0.26702
-1.1812	0.24622
-1.1874	0.22528
-1.1932	0.20423
-1.1986	0.18305
-1.2036	0.16177
-1.2083	0.14039
-1.2125	0.11891
-1.2163	0.097343
-1.2198	0.075696
-1.2228	0.053977
-1.2254	0.032193
-1.2277	0.010351
-1.2295	-0.011541
-1.2309	-0.033475
-1.232	-0.055445
-1.2326	-0.077443
-1.2328	-0.09946
-1.2326	-0.12149
-1.232	-0.14352
-1.231	-0.16556
-1.2296	-0.18758
-1.2278	-0.20958
-1.2256	-0.23156
-1.2229	-0.25351
-1.2199	-0.27541
-1.2165	-0.29727
-1.2126	-0.31907
-1.2084	-0.34081
-1.2037	-0.36248
-1.1987	-0.38407
-1.1933	-0.40557
-1.1874	-0.42698
-1.1812	-0.44829
-1.1746	-0.46949
-1.1676	-0.49058
-1.1601	-0.51155
-1.1524	-0.53238
-1.1442	-0.55308
-1.1356	-0.57364
-1.1267	-0.59404
-1.1174	-0.61429
-1.1077	-0.63437
-1.0976	-0.65428
-1.0872	-0.67401
-1.0764	-0.69355
-1.0653	-0.71291
-1.0538	-0.73206
-1.0419	-0.75101
-1.0297	-0.76974
-1.0171	-0.78826
-1.0042	-0.80655
-0.99102	-0.82461
-0.97746	-0.84243
-0.96356	-0.86001
-0.94935	-0.87733
-0.93482	-0.8944
-0.91997	-0.91121
-0.90481	-0.92775
-0.88935	-0.94402
-0.87359	-0.96001
-0.85753	-0.97571
-0.84119	-0.99112
-0.82456	-1.0062
-0.80766	-1.0211
-0.79048	-1.0356
-0.77304	-1.0498
-0.75533	-1.0636
-0.73737	-1.0772
-0.71916	-1.0904
-0.70071	-1.1034
-0.68202	-1.1159
-0.6631	-1.1282
-0.64396	-1.14
-0.6246	-1.1516
-0.60503	-1.1628
-0.58525	-1.1736
-0.56528	-1.1841
-0.54511	-1.1942
-0.52476	-1.2039
-0.50423	-1.2133
-0.48353	-1.2223
-0.46266	-1.231
-0.44164	-1.2392
-0.42047	-1.2471
-0.39916	-1.2546
-0.3777	-1.2617
-0.35612	-1.2684
-0.33442	-1.2747
-0.31261	-1.2806
-0.29069	-1.2861
-0.26867	-1.2912
-0.24655	-1.296
-0.22435	-1.3003
-0.20208	-1.3042
-0.17973	-1.3077
-0.15733	-1.3108
-0.13487	-1.3135
-0.11236	-1.3158
-0.08981	-1.3177
-0.06723	-1.3192
-0.044626	-1.3202
-0.022005	-1.3209
0.00062458	-1.3211
0.023256	-1.3209
0.045881	-1.3204
0.068492	-1.3194
0.091082	-1.318
0.11364	-1.3161
0.13617	-1.3139
0.15865	-1.3113
0.18107	-1.3083
0.20344	-1.3048
0.22574	-1.301
0.24797	-1.2967
0.27012	-1.2921
0.29217	-1.287
0.31413	-1.2815
0.33599	-1.2757
0.35773	-1.2694
0.37936	-1.2628
0.40085	-1.2557
0.42222	-1.2483
0.44344	-1.2405
0.46452	-1.2323
0.48544	-1.2237
0.5062	-1.2148
0.5268	-1.2055
0.54721	-1.1958
0.56744	-1.1857
0.58749	-1.1753
0.60734	-1.1645
0.62698	-1.1533
0.64642	-1.1418
0.66564	-1.1299
0.68463	-1.1177
0.7034	-1.1052
0.72194	-1.0923
0.74023	-1.0791
0.75827	-1.0656
0.77607	-1.0517
0.7936	-1.0375
0.81087	-1.023
0.82786	-1.0082
0.84458	-0.99312
0.86102	-0.97772
0.87717	-0.96202
0.89303	-0.94603
0.90859	-0.92976
0.92384	-0.91321
0.93879	-0.8964
0.95342	-0.87931
0.96774	-0.86197
0.98173	-0.84438
0.9954	-0.82654
1.0087	-0.80845
1.0217	-0.79014
1.0344	-0.77159
1.0467	-0.75282
1.0587	-0.73384
1.0703	-0.71465
1.0815	-0.69525
1.0924	-0.67566
1.1029	-0.65588
1.1131	-0.63592
1.1229	-0.61578
1.1323	-0.59547
1.1413	-0.57501
1.15	-0.55438
1.1583	-0.53362
1.1662	-0.51271
1.1737	-0.49167
1.1808	-0.4705
1.1875	-0.44921
1.1938	-0.42782
1.1998	-0.40632
1.2053	-0.38472
1.2104	-0.36304
1.2151	-0.34127
1.2195	-0.31943
1.2234	-0.29752
1.2269	-0.27556
1.23	-0.25354
1.2327	-0.23148
1.235	-0.20939
1.2369	-0.18726
1.2384	-0.16512
1.2395	-0.14296
1.2402	-0.1208
1.2404	-0.098637
1.2403	-0.076485
1.2397	-0.054351
1.2387	-0.032242
1.2374	-0.010166
1.2356	0.01187
1.2334	0.033859
1.2308	0.055792
1.2278	0.077663
1.2244	0.099463
1.2206	0.12119
1.2164	0.14282
1.2118	0.16437
1.2068	0.18581
1.2014	0.20715
1.1957	0.22837
1.1895	0.24947
1.1829	0.27044
1.176	0.29128
1.1687	0.31197
1.161	0.33251
1.1529	0.35289
1.1445	0.37311
1.1357	0.39315
1.1265	0.41302
1.1169	0.4327
1.107	0.4522
1.0968	0.47149
1.0862	0.49057
1.0752	0.50945
1.0639	0.52811
1.0523	0.54654
1.0403	0.56474
1.028	0.58271
1.0154	0.60043
1.0024	0.6179
0.98916	0.63512
0.97558	0.65208
0.9617	0.66877
0.94751	0.68519
0.93302	0.70133
0.91825	0.71719
0.90319	0.73276
0.88785	0.74803
0.87223	0.76301
0.85635	0.77768
0.8402	0.79205
0.82379	0.8061
0.80714	0.81983
0.79024	0.83324
0.7731	0.84632
0.75572	0.85907
0.73812	0.87148
0.72031	0.88355
0.70227	0.89528
0.68403	0.90666
0.66559	0.91768
0.64696	0.92836
0.62814	0.93867
0.60914	0.94862
0.58996	0.9582
0.57062	0.96742
0.55112	0.97626
0.53147	0.98473
0.51167	0.99282
0.49174	1.0005
0.47167	1.0079
0.45148	1.0148
0.43117	1.0214
0.41076	1.0275
0.39024	1.0333
0.36963	1.0387
0.34893	1.0437
0.32815	1.0483
0.3073	1.0525
0.28639	1.0562
0.26541	1.0596
0.24439	1.0626
0.22333	1.0652
0.20224	1.0674
0.18111	1.0692
0.15997	1.0706
0.13882	1.0716
0.11766	1.0722
0.096507	1.0723
0.075365	1.0721
0.054242	1.0715
0.033145	1.0704
0.012083	1.069
-0.0089374	1.0672
-0.029909	1.0649
-0.050823	1.0623
-0.071673	1.0593
-0.092452	1.0559
-0.11315	1.052
-0.13376	1.0478
-0.15428	1.0432
-0.1747	1.0382
-0.19501	1.0328
-0.2152	1.0271
-0.23527	1.0209
-0.25521	1.0144
-0.27501	1.0075
-0.29466	1.0002
-0.31417	0.99251
-0.33351	0.98448
-0.35269	0.97609
-0.3717	0.96733
-0.39053	0.95821
-0.40917	0.94874
-0.42762	0.93891
-0.44586	0.92873
-0.46391	0.91821
-0.48174	0.90735
-0.49935	0.89615
-0.51674	0.88462
-0.53389	0.87276
-0.55081	0.86057
-0.56748	0.84807
-0.58391	0.83525
-0.60008	0.82212
-0.61598	0.80869
-0.63162	0.79495
-0.64699	0.78093
-0.66208	0.76661
-0.67689	0.75201
-0.6914	0.73712
-0.70563	0.72197
-0.71955	0.70655
-0.73317	0.69086
-0.74648	0.67492
-0.75948	0.65873
-0.77216	0.6423
-0.78451	0.62563
-0.79654	0.60872
-0.80824	0.59159
-0.8196	0.57424
-0.83062	0.55668
-0.8413	0.53891
-0.85163	0.52094
-0.8616	0.50278
-0.87122	0.48443
-0.88049	0.46591
-0.88939	0.44721
-0.89792	0.42834
-0.90609	0.40931
-0.91389	0.39013
-0.92131	0.37081
-0.92836	0.35135
-0.93502	0.33176
-0.94131	0.31204
-0.94721	0.29221
-0.95273	0.27227
-0.95785	0.25223
-0.96259	0.23209
-0.96694	0.21187
-0.97089	0.19157
-0.97445	0.17119
-0.97761	0.15075
-0.98038	0.13026
-0.98274	0.10971
-0.98471	0.089123
-0.98628	0.068501
-0.98745	0.047853
-0.98822	0.027185
-0.98858	0.0065063


==> A3_2000_1200_C2.txt <==
   9.2249999999999996e+00   0.0000000000000000e+00
   9.2242984190957067e+00   1.0493373174791935e-01
   9.2220379715855163e+00   2.0984295289276295e-01
   9.2182193465690432e+00   3.1470043729560887e-01
   9.2128437433344672e+00   4.1947897649160026e-01
   9.2059128709297386e+00   5.2415138950138962e-01
   9.1974289475434254e+00   6.2869053263256602e-01
   9.1873946996953801e+00   7.3306930926735958e-01
   9.1758133612375978e+00   8.3726067963292672e-01
   9.1626886721655865e+00   9.4123767055051788e-01
   9.1480248772407062e+00   1.0449733851598477e+00
   9.1318267244239983e+00   1.1484410126149887e+00
   9.1140994631220966e+00   1.2516138377481223e+00
   9.0948488422458684e+00   1.3544652506974990e+00
   9.0740811080825061e+00   1.4569687564959590e+00
   9.0518030019818934e+00   1.5590979846163984e+00
   9.0280217578581166e+00   1.6608266984705666e+00
   9.0027450995070151e+00   1.7621288048576029e+00
   8.9759812377408519e+00   1.8629783633587422e+00
   8.9477388673411475e+00   1.9633495956746403e+00
   8.9180271638307929e+00   2.0632168949017831e+00
   8.8868557800667585e+00   2.1625548347444785e+00
   8.8542348426545612e+00   2.2613381786589413e+00
   8.8201749481859384e+00   2.3595418889260209e+00
   8.7846871593011269e+00   2.4571411356491399e+00
   8.7477830005771686e+00   2.5541113056740357e+00
   8.7094744542439280e+00   2.6504280114269427e+00
   8.6697739557293048e+00   2.7460670996678642e+00
   8.6286943890354131e+00   2.8410046601556322e+00
   8.5862490819474377e+00   2.9352170342214756e+00
   8.5424518010769894e+00   3.0286808232478553e+00
   8.4973167467418396e+00   3.1213728970493606e+00
   8.4508585476839517e+00   3.2132704021525034e+00
   8.4030922556278327e+00   3.3043507699712715e+00
   8.3540333396812443e+00   3.3945917248753594e+00
   8.3036976805803988e+00   3.4839712921480217e+00
   8.2521015647818139e+00   3.5724678058305397e+00
   8.1992616784030723e+00   3.6600599164503422e+00
   8.1451951010147745e+00   3.7467265986298561e+00
   8.0899192992860183e+00   3.8324471585732067e+00
   8.0334521204858316e+00   3.9172012414279460e+00
   7.9758117858430309e+00   4.0009688385190252e+00
   7.9170168837669728e+00   4.0837302944522689e+00
   7.8570863629318017e+00   4.1654663140846839e+00
   7.7960395252268118e+00   4.2461579693589524e+00
   7.7338960185755745e+00   4.3257867059995361e+00
   7.6706758296265676e+00   4.4043343500678569e+00
   7.6063992763180641e+00   4.4817831143740836e+00
   7.5410870003200996e+00   4.5581156047431053e+00
   7.4747599593563878e+00   4.6333148261323061e+00
   7.4074394194090765e+00   4.7073641885988584e+00
   7.3391469468093158e+00   4.7802475131142552e+00
   7.2699044002166140e+00   4.8519490372239096e+00
   7.1997339224900454e+00   4.9224534205496662e+00
   7.1286579324543631e+00   4.9917457501331581e+00
   7.0566991165641602e+00   5.0598115456179915e+00
   6.9838804204692106e+00   5.1266367642687953e+00
   6.9102250404842156e+00   5.1922078058252605e+00
   6.8357564149661663e+00   5.2565115171893089e+00
   6.7604982156025955e+00   5.3195351969436624e+00
   6.6844743386140211e+00   5.3812665997000684e+00
   6.6077088958739196e+00   5.4416939402755737e+00
   6.5302262059495870e+00   5.5008058976952601e+00
   6.4520507850672821e+00   5.5585916190199356e+00
   6.3732073380050798e+00   5.6150407229973371e+00
   6.2937207489168889e+00   5.6701433035354771e+00
   6.2136160720911064e+00   5.7238899329968307e+00
   6.1329185226474152e+00   5.7762716653120991e+00
   6.0516534671752424e+00   5.8272800389124209e+00
   5.9698464143174315e+00   5.8769070794788858e+00
   5.8875230053027154e+00   5.9251453025083594e+00
   5.8047090044305394e+00   5.9719877156946275e+00
   5.7214302895118774e+00   6.0174278211239747e+00
   5.6377128422696492e+00   6.0614596172843873e+00
   5.5535827387023708e+00   6.1040776008876199e+00
   5.4690661394147071e+00   6.1452767685034404e+00
   5.3841892799185826e+00   6.1850526180054679e+00
   5.2989784609085220e+00   6.2234011498280344e+00
   5.2134600385149152e+00   6.2603188680336288e+00
   5.1276604145389095e+00   6.2958027811905275e+00
   5.0416060266725955e+00   6.3298504030602771e+00
   4.9553233387082463e+00   6.3624597530948002e+00
   4.8688388307402723e+00   6.3936293567429283e+00
   4.7821789893636408e+00   6.4233582455662743e+00
   4.6953702978724570e+00   6.4516459571643905e+00
   4.6084392264624201e+00   6.4784925349092912e+00
   4.5214122224408912e+00   6.5038985274894099e+00
   4.4343157004482627e+00   6.5278649882631976e+00
   4.3471760326943327e+00   6.5503934744226306e+00
   4.2600195392134079e+00   6.5714860459669371e+00
   4.1728724781418123e+00   6.5911452644869524e+00
   4.0857610360214887e+00   6.6093741917605833e+00
   3.9987113181333749e+00   6.6261763881599185e+00
   3.9117493388642193e+00   6.6415559108706033e+00
   3.8249010121104714e+00   6.6555173119241857e+00
   3.7381921417229114e+00   6.6680656360441555e+00
   3.6516484119956196e+00   6.6792064183065456e+00
   3.5652953782029013e+00   6.6889456816159774e+00
   3.4791584571877507e+00   6.6972899339981220e+00
   3.3932629180054210e+00   6.7042461657096286e+00
   3.3076338726256509e+00   6.7098218461666095e+00
   3.2222962666970658e+00   6.7140249206928857e+00
   3.1372748703772646e+00   6.7168638070892337e+00
   3.0525942692320522e+00   6.7183473920249250e+00
   2.9682788552072839e+00   6.7184850272529895e+00
   2.8843528176767306e+00   6.7172865256505929e+00
   2.8008401345693654e+00   6.7147621570861142e+00
   2.7177645635794323e+00   6.7109226441144418e+00
   2.6351496334626265e+00   6.7057791575021657e+00
   2.5530186354216857e+00   6.6993433115843937e+00
   2.4713946145846606e+00   6.6916271594549359e+00
   2.3903003615790870e+00   6.6826431879917152e+00
   2.3097584042052604e+00   6.6724043127193013e+00
   2.2297909992117604e+00   6.6609238725105424e+00
   2.1504201241763461e+00   6.6482156241293087e+00
   2.0716674694953010e+00   6.6342937366164296e+00
   1.9935544304842552e+00   6.6191727855209939e+00
   1.9161020995934832e+00   6.6028677469791859e+00
   1.8393312587406252e+00   6.5853939916429525e+00
   1.7632623717637363e+00   6.5667672784607793e+00
   1.6879155769975214e+00   6.5470037483130064e+00
   1.6133106799755679e+00   6.5261199175040536e+00
   1.5394671462613430e+00   6.5041326711141050e+00
   1.4664040944106673e+00   6.4810592562127161e+00
   1.3941402890683301e+00   6.4569172749370205e+00
   1.3226941342014626e+00   6.4317246774371020e+00
   1.2520836664722301e+00   6.4054997546912746e+00
   1.1823265487523495e+00   6.3782611311939927e+00
   1.1134400637818920e+00   6.3500277575191868e+00
   1.0454411079747685e+00   6.3208189027618635e+00
   9.7834618537324192e-01   6.2906541468608541e+00
   9.1217140175375500e-01   6.2595533728056498e+00
   8.4693245888630353e-01   6.2275367587302721e+00
   7.8264464894952857e-01   6.1946247698972314e+00
   7.1932284910363620e-01   6.1608381505746133e+00
   6.5698151622320233e-01   6.1261979158093771e+00
   5.9563468179185031e-01   6.0907253431000372e+00
   5.3529594696073390e-01   6.0544419639718914e+00
   4.7597847777269320e-01   6.0173695554579938e+00
   4.1769500055388670e-01   5.9795301314891551e+00
   3.6045779747464352e-01   5.9409459341962174e+00
   3.0427870228120985e-01   5.9016394251279554e+00
   2.4916909620000330e-01   5.8616332763879422e+00
   1.9513990401591991e-01   5.8209503616937441e+00
   1.4220159032617544e-01   5.7796137473618865e+00
   9.0364155971092153e-02   5.7376466832219970e+00
   3.9637134643178730e-02   5.6950725934636175e+00
  -9.9704103242199554e-03   5.6519150674191652e+00
  -5.8449888987492871e-02   5.6081978502865573e+00
  -1.0579318764141174e-01   5.5639448337950412e+00
  -1.5199267148478737e-01   5.5191800468177883e+00
  -1.9704118710213131e-01   5.4739276459348405e+00
  -2.4093206476039050e-01   5.4282119059499836e+00
  -2.8365912051989345e-01   5.3820572103652049e+00
  -3.2521665815871681e-01   5.3354880418163306e+00
  -3.6559947090975264e-01   5.2885289724735092e+00
  -4.0480284300982716e-01   5.2412046544101996e+00
  -4.4282255106029367e-01   5.1935398099443368e+00
  -4.7965486519859540e-01   5.1455592219553630e+00
  -5.1529655008036290e-01   5.0972877241808030e+00
  -5.4974486567168601e-01   5.0487501914960990e+00
  -5.8299756785127055e-01   4.9999715301814120e+00
  -6.1505290882226338e-01   4.9509766681790905e+00
  -6.4590963733360063e-01   4.9017905453455324e+00
  -6.7556699871080728e-01   4.8524381037011590e+00
  -7.0402473469625104e-01   4.8029442776822071e+00
  -7.3128308309891887e-01   4.7533339843980684e+00
  -7.5734277725386812e-01   4.7036321138978963e+00
  -7.8220504529156387e-01   4.6538635194501774e+00
  -8.0587160921739776e-01   4.6040530078389805e+00
  -8.2834468380174953e-01   4.5542253296806043e+00
  -8.4962697528102493e-01   4.5044051697642740e+00
  -8.6972167987017868e-01   4.4546171374206169e+00
  -8.8863248208729995e-01   4.4048857569215594e+00
  -9.0636355289091064e-01   4.3552354579153301e+00
  -9.2291954763069850e-01   4.3056905659001909e+00
  -9.3830560381247652e-01   4.2562752927405514e+00
  -9.5252733867823403e-01   4.2070137272290768e+00
  -9.6559084660220806e-01   4.1579298256983952e+00
  -9.7750269630398623e-01   4.1090474026859640e+00
  -9.8826992787970780e-01   4.0603901216556944e+00
  -9.9790004965250800e-01   4.0119814857798293e+00
  -1.0064010348434185e+00   3.9638448287846311e+00
  -1.0137813180640016e+00   3.9160033058633394e+00
  -1.0200497916320683e+00   3.8684798846598900e+00
  -1.0252158017118886e+00   3.8212973363268223e+00
  -1.0292891442803893e+00   3.7744782266607833e+00
  -1.0322800609208724e+00   3.7280449073190214e+00
  -1.0341992344458786e+00   3.6820195071202146e+00
  -1.0350577843508690e+00   3.6364239234329516e+00
  -1.0348672621004742e+00   3.5912798136551549e+00
  -1.0336396462491106e+00   3.5466085867876953e+00
  -1.0313873373978397e+00   3.5024313951054111e+00
  -1.0281231529894037e+00   3.4587691259287157e+00
  -1.0238603219434252e+00   3.4156423934989268e+00
  -1.0186124791338353e+00   3.3730715309604284e+00
  -1.0123936597106380e+00   3.3310765824527078e+00
  -1.0052182932681888e+00   3.2896772953153079e+00
  -9.9710119786222162e-01   3.2488931124086533e+00
  -9.8805757387791338e-01   3.2087431645536828e+00
  -9.7810299775133269e-01   3.1692462630931888e+00
  -9.6725341554667921e-01   3.1304208925776797e+00
  -9.5552513639177039e-01   3.0922852035785815e+00
  -9.4293482577428667e-01   3.0548570056315034e+00
  -9.2949949870134418e-01   3.0181537603122766e+00
  -9.1523651272500950e-01   2.9821925744483924e+00
  -9.0016356083642635e-01   2.9469901934684546e+00
  -8.8429866423127401e-01   2.9125629948921645e+00
  -8.6766016494932452e-01   2.8789269819633372e+00
  -8.5026671839091350e-01   2.8460977774283771e+00
  -8.3213728571319001e-01   2.8140906174625924e+00
  -8.1329112610905274e-01   2.7829203457466574e+00
  -7.9374778897172593e-01   2.7526014076955039e+00
  -7.7352710594797192e-01   2.7231478448418325e+00
  -7.5264918288298155e-01   2.6945732893763896e+00
  -7.3113439166002259e-01   2.6668909588471110e+00
  -7.0900336193796520e-01   2.6401136510191390e+00
  -6.8627697278984834e-01   2.6142537388976916e+00
  -6.6297634424568219e-01   2.5893231659156823e+00
  -6.3912282874272242e-01   2.5653334412879265e+00
  -6.1473800248648469e-01   2.5422956355337183e+00
  -5.8984365672580530e-01   2.5202203761694850e+00
  -5.6446178894528265e-01   2.4991178435731682e+00
  -5.3861459397846922e-01   2.4789977670219154e+00
  -5.1232445504521185e-01   2.4598694209045990e+00
  -4.8561393471656816e-01   2.4417416211106047e+00
  -4.5850576581075403e-01   2.4246227215962870e+00
  -4.3102284222360404e-01   2.4085206111303901e+00
  -4.0318820969705177e-01   2.3934427102196949e+00
  -3.7502505652915957e-01   2.3793959682160621e+00
  -3.4655670422925128e-01   2.3663868606059837e+00
  -3.1780659812172130e-01   2.3544213864836792e+00
  -2.8879829790211320e-01   2.3435050662087149e+00
  -2.5955546814908032e-01   2.3336429392490352e+00
  -2.3010186879585637e-01   2.3248395622102414e+00
  -2.0046134556488074e-01   2.3170990070518749e+00
  -1.7065782036923627e-01   2.3104248594913881e+00
  -1.4071528168457093e-01   2.3048202175964261e+00
  -1.1065777489518643e-01   2.3002876905659533e+00
  -8.0509392617984996e-02   2.2968293977007015e+00
  -5.0294265007976659e-02   2.2944469675633399e+00
  -2.0036550049054261e-02   2.2931415373286939e+00
   1.0239576166249278e-02   2.2929137523242606e+00
   4.0509929164303481e-02   2.2937637657612173e+00
   7.0750325821501342e-02   2.2956912386560178e+00
   1.0093659409523612e-01   2.2986953399426251e+00
   1.3104458275101111e-01   2.3027747467753348e+00
   1.6105017108196124e-01   2.3079276450220929e+00
   1.9092927861706724e-01   2.3141517299481156e+00
   2.2065787481434829e-01   2.3214442070895664e+00
   2.5021198873532424e-01   2.3298017933169612e+00
   2.7956771869704478e-01   2.3392207180879021e+00
   3.0870124189799270e-01   2.3496967248886760e+00
   3.3758882401417734e-01   2.3612250728641642e+00
   3.6620682876174510e-01   2.3738005386354626e+00
   3.9453172742244735e-01   2.3874174183045214e+00
   4.2254010832832045e-01   2.4020695296450443e+00
   4.5020868630194577e-01   2.4177502144788199e+00
   4.7751431204867756e-01   2.4344523412365975e+00
   5.0443398149724128e-01   2.4521683077025211e+00
   5.3094484508512763e-01   2.4708900439411017e+00
   5.5702421698522631e-01   2.4906090154056018e+00
   5.8264958427016611e-01   2.5113162262266702e+00
   6.0779861601085261e-01   2.5330022226799693e+00
   6.3244917230571740e-01   2.5556570968314838e+00
   6.5657931323722341e-01   2.5792704903591361e+00
   6.8016730775219070e-01   2.6038315985492444e+00
   7.0319164246254662e-01   2.6293291744663234e+00
   7.2563103036312226e-01   2.6557515332946302e+00
   7.4746441946316045e-01   2.6830865568498217e+00
   7.6867100132822408e-01   2.7113216982589989e+00
   7.8923021952923100e-01   2.7404439868073696e+00
   8.0912177799538010e-01   2.7704400329496828e+00
   8.2832564926776231e-01   2.8012960334845367e+00
   8.4682208265049597e-01   2.8329977768895942e+00
   8.6459161225625725e-01   2.8655306488156729e+00
   8.8161506494312358e-01   2.8988796377376311e+00
   8.9787356813968511e-01   2.9330293407598949e+00
   9.1334855755541899e-01   2.9679639695744240e+00
   9.2802178477337449e-01   3.0036673565688528e+00
   9.4187532472224822e-01   3.0401229610824800e+00
   9.5489158302498711e-01   3.0773138758077314e+00
   9.6705330322109662e-01   3.1152228333346632e+00
   9.7834357385987980e-01   3.1538322128360154e+00
   9.8874583546188421e-01   3.1931240468902744e+00
   9.9824388734588354e-01   3.2330800284401460e+00
   1.0068218943187697e+00   3.2736815178837966e+00
   1.0144643932257844e+00   3.3149095502961679e+00
   1.0211562993585752e+00   3.3567448427776063e+00
   1.0268829127186092e+00   3.3991678019270251e+00
   1.0316299241335352e+00   3.4421585314367458e+00
   1.0353834212241453e+00   3.4856968398061334e+00
   1.0381298942196355e+00   3.5297622481710960e+00
   1.0398562416189288e+00   3.5743339982464506e+00
   1.0405497756958815e+00   3.6193910603781569e+00
   1.0401982278462492e+00   3.6649121417023340e+00
   1.0387897537743556e+00   3.7108756944079646e+00
   1.0363129385174610e+00   3.7572599241001408e+00
   1.0327568013058936e+00   3.8040427982606624e+00
   1.0281108002570709e+00   3.8512020548027759e+00
   1.0223648369015923e+00   3.8987152107167837e+00
   1.0155092605396645e+00   3.9465595708032457e+00
   1.0075348724261624e+00   3.9947122364904382e+00
   9.9843292978271714e-01   4.0431501147327147e+00
   9.8819514963527733e-01   4.0918499269863799e+00
   9.7681371247564830e-01   4.1407882182596651e+00
   9.6428126574559891e-01   4.1899413662333425e+00
   9.5059092714217897e-01   4.2392855904485147e+00
   9.3573628774296325e-01   4.2887969615580825e+00
   9.1971141495000697e-01   4.3384514106383660e+00
   9.0251085525136521e-01   4.3882247385573088e+00
   8.8412963679909917e-01   4.4380926253957371e+00
   8.6456327180275994e-01   4.4880306399180441e+00
   8.4380775873741554e-01   4.5380142490887172e+00
   8.2185958436534934e-01   4.5880188276310712e+00
   7.9871572557063830e-01   4.6380196676245395e+00
   7.7437365100588351e-01   4.6879919881368828e+00
   7.4883132255043927e-01   4.7379109448876120e+00
   7.2208719657956144e-01   4.7877516399389908e+00
   6.9414022504396100e-01   4.8374891314108694e+00
   6.6498985635933083e-01   4.8870984432156863e+00
   6.3463603610547248e-01   4.9365545748099038e+00
   6.0307920753473876e-01   4.9858325109581738e+00
   5.7032031188956545e-01   5.0349072315064998e+00
   5.3636078852894631e-01   5.0837537211606723e+00
   5.0120257486377673e-01   5.1323469792662495e+00
   4.6484810610106370e-01   5.1806620295863510e+00
   4.2730031479707203e-01   5.2286739300735388e+00
   3.8856263021955062e-01   5.2763577826320516e+00
   3.4863897751925393e-01   5.3236887428666781e+00
   3.0753377671104731e-01   5.3706420298145385e+00
   2.6525194146495867e-01   5.4171929356560673e+00
   2.2179887770760703e-01   5.4633168354014954e+00
   1.7718048203451586e-01   5.5089891965491287e+00
   1.3140313993388747e-01   5.5541855887117428e+00
   8.4473723822488481e-02   5.5988816932074119e+00
   3.6399590894366604e-02   5.6430533126111140e+00
  -1.2811419216808565e-02   5.6866763802634823e+00
  -6.3150986960917893e-02   5.7297269697330462e+00
  -1.1461031557914432e-01   5.7721813042283605e+00
  -1.6718013399529971e-01   5.8140157659564418e+00
  -2.2085069988965275e-01   5.8552069054239153e+00
  -2.7561180295411442e-01   5.8957314506773395e+00
  -3.3145276832756893e-01   5.9355663164791697e+00
  -3.8836246021006726e-01   5.9746886134158492e+00
  -4.4632928565453633e-01   6.0130756569345669e+00
  -5.0534119853458470e-01   6.0507049763052176e+00
  -5.6538570368692054e-01   6.0875543235041318e+00
  -6.2644986122683399e-01   6.1236016820161945e+00
  -6.8852029103512313e-01   6.1588252755519948e+00
  -7.5158317741478531e-01   6.1932035766766447e+00
  -8.1562427391572379e-01   6.2267153153469934e+00
  -8.8062890832566254e-01   6.2593394873539756e+00
  -9.4658198782539082e-01   6.2910553626668424e+00
  -1.0134680043064057e+00   6.3218424936761100e+00
  -1.0812710398489493e+00   6.3516807233320449e+00
  -1.1499747723583831e+00   6.3805501931756092e+00
  -1.2195624813577797e+00   6.4084313512587521e+00
  -1.2900170539345504e+00   6.4353049599510470e+00
  -1.3613209908388708e+00   6.4611521036296740e+00
  -1.4334564127316094e+00   6.4859541962497991e+00
  -1.5064050665794020e+00   6.5096929887924748e+00
  -1.5801483321944680e+00   6.5323505765871701e+00
  -1.6546672289166964e+00   6.5539094065061656e+00
  -1.7299424224354893e+00   6.5743522840280368e+00
  -1.8059542317487869e+00   6.5936623801675109e+00
  -1.8826826362566469e+00   6.6118232382690723e+00
  -1.9601072829867083e+00   6.6288187806616685e+00
  -2.0382074939488075e+00   6.6446333151720118e+00
  -2.1169622736159726e+00   6.6592515414939344e+00
  -2.1963503165289735e+00   6.6726585574113875e+00
  -2.2763500150215505e+00   6.6848398648726777e+00
  -2.3569394670634147e+00   6.6957813759136116e+00
  -2.4380964842180464e+00   6.7054694184272803e+00
  -2.5197985997122880e+00   6.7138907417782532e+00
  -2.6020230766146919e+00   6.7210325222590495e+00
  -2.6847469161195168e+00   6.7268823683867529e+00
  -2.7679468659332538e+00   6.7314283260377676e+00
  -2.8515994287605078e+00   6.7346588834187209e+00
  -2.9356808708860256e+00   6.7365629758715988e+00
  -3.0201672308496232e+00   6.7371299905112725e+00
  -3.1050343282107384e+00   6.7363497706936206e+00
  -3.1902577723992867e+00   6.7342126203125323e+00
  -3.2758129716494744e+00   6.7307093079241147e+00
  -3.3616751420131976e+00   6.7258310706965414e+00
  -3.4478193164495980e+00   6.7195696181839999e+00
  -3.5342203539873562e+00   6.7119171359232599e+00
  -3.6208529489562409e+00   6.7028662888515056e+00
  -3.7076916402844282e+00   6.6924102245440871e+00
  -3.7947108208580693e+00   6.6805425762709376e+00
  -3.8818847469395563e+00   6.6672574658704677e+00
  -3.9691875476409373e+00   6.6525495064398168e+00
  -4.0565932344488731e+00   6.6364138048404273e+00
  -4.1440757107975461e+00   6.6188459640179511e+00
  -4.2316087816858872e+00   6.5998420851355677e+00
  -4.3191661633354776e+00   6.5793987695199148e+00
  -4.4067214928854703e+00   6.5575131204188217e+00
  -4.4942483381208573e+00   6.5341827445701890e+00
  -4.5817202072304077e+00   6.5094057535813619e+00
  -4.6691105585905497e+00   6.4831807651184672e+00
  -4.7563928105715290e+00   6.4555069039052242e+00
  -4.8435403513621003e+00   6.4263838025308324e+00
  -4.9305265488090333e+00   6.3958116020665825e+00
  -5.0173247602677185e+00   6.3637909524909615e+00
  -5.1039083424601088e+00   6.3303230129230332e+00
  -5.1902506613363020e+00   6.2954094516640033e+00
  -5.2763251019359902e+00   6.2590524460468941e+00
  -5.3621050782460538e+00   6.2212546820944024e+00
  -5.4475640430505585e+00   6.1820193539850088e+00
  -5.5326754977694286e+00   6.1413501633275214e+00
  -5.6174130022820510e+00   6.0992513182443213e+00
  -5.7017501847320986e+00   6.0557275322636048e+00
  -5.7856607513098455e+00   6.0107840230210403e+00
  -5.8691184960082694e+00   5.9644265107712782e+00
  -5.9520973103492461e+00   5.9166612167098886e+00
  -6.0345711930761272e+00   5.8674948611063051e+00
  -6.1165142598090441e+00   5.8169346612484745e+00
  -6.1979007526592742e+00   5.7649883291999613e+00
  -6.2787050497990009e+00   5.7116640693703333e+00
  -6.3589016749828700e+00   5.6569705758997237e+00
  -6.4384653070176903e+00   5.6009170298585369e+00
  -6.5173707891767316e+00   5.5435130962633403e+00
  -6.5955931385549960e+00   5.4847689209100388e+00
  -6.6731075553619590e+00   5.4246951270255153e+00
  -6.7498894321482226e+00   5.3633028117389836e+00
  -6.8259143629625854e+00   5.3006035423743656e+00
  -6.9011581524360688e+00   5.2366093525650754e+00
  -6.9755968247894291e+00   5.1713327381926550e+00
  -7.0492066327607521e+00   5.1047866531507902e+00
  -7.1219640664497303e+00   5.0369845049362789e+00
  -7.1938458620752739e+00   4.9679401500686069e+00
  -7.2648290106431217e+00   4.8976678893398331e+00
  -7.3348907665201661e+00   4.8261824628965853e+00
  -7.4040086559122402e+00   4.7534990451559933e+00
  -7.4721604852421333e+00   4.6796332395574520e+00
  -7.5393243494246640e+00   4.6046010731522244e+00
  -7.6054786400356722e+00   4.5284189910328640e+00
  -7.6706020533718098e+00   4.4511038506045857e+00
  -7.7346735983980865e+00   4.3726729157007096e+00
  -7.7976726045801392e+00   4.2931438505444142e+00
  -7.8595787295982564e+00   4.2125347135590392e+00
  -7.9203719669402197e+00   4.1308639510292888e+00
  -7.9800326533700900e+00   4.0481503906156968e+00
  -8.0385414762700798e+00   3.9644132347248142e+00
  -8.0958794808527426e+00   3.8796720537375915e+00
  -8.1520280772407219e+00   3.7939467790985195e+00
  -8.2069690474113770e+00   3.7072576962681238e+00
  -8.2606845520036583e+00   3.6196254375414667e+00
  -8.3131571369845965e+00   3.5310709747353499e+00
  -8.3643697401729451e+00   3.4416156117469923e+00
  -8.4143056976174186e+00   3.3512809769869691e+00
  -8.4629487498271647e+00   3.2600890156892661e+00
  -8.5102830478520612e+00   3.1680619821013494e+00
  -8.5562931592105382e+00   3.0752224315571954e+00
  -8.6009640736626629e+00   2.9815932124362607e+00
  -8.6442812088263175e+00   2.8871974580114306e+00
  -8.6862304156342898e+00   2.7920585781890175e+00
  -8.7267979836302469e+00   2.6962002511439205e+00
  -8.7659706461015166e+00   2.5996464148531060e+00
  -8.8037355850468053e+00   2.5024212585306000e+00
  -8.8400804359768728e+00   2.4045492139672175e+00
  -8.8749932925464083e+00   2.3060549467783096e+00
  -8.9084627110153001e+00   2.2069633475628136e+00
  -8.9404777145376020e+00   2.1072995229769589e+00
  -8.9710277972765908e+00   2.0070887867259803e+00
  -9.0001029283443259e+00   1.9063566504772576e+00
  -9.0276935555642179e+00   1.8051288146982896e+00
  -9.0537906090551292e+00   1.7034311594229814e+00
  -9.0783855046357331e+00   1.6012897349497166e+00
  -9.1014701470477455e+00   1.4987307524747344e+00
  -9.1230369329968219e+00   1.3957805746643441e+00
  -9.1430787540099896e+00   1.2924657061695393e+00
  -9.1615889991084973e+00   1.1888127840865914e+00
  -9.1785615572950459e+00   1.0848485683672284e+00
  -9.1939908198544948e+00   9.8059993218201857e-01
  -9.2078716824671130e+00   8.7609385224059910e-01
  -9.2201995471336264e+00   7.7135739907240797e-01
  -9.2309703239112437e+00   6.6641772727158743e-01
  -9.2401804324600612e+00   5.6130206570974905e-01
  -9.2478268033992457e+00   4.5603770772029284e-01
  -9.2539068794724244e+00   3.5065200125799328e-01
  -9.2584186165218938e+00   2.4517233903756894e-01
  -9.2613604842712345e+00   1.3962614865496087e-01
  -9.2627314669160317e+00   3.4040882695054953e-02
  -9.2625310635224700e+00  -7.1555991170414959e-02
  -9.2607592882336700e+00  -1.7713700009104030e-01
  -9.2574166702836411e+00  -2.8267467594824269e-01
  -9.2525042538188540e+00  -3.8814156526436555e-01
  -9.2460235975275147e+00  -4.9351023910660619e-01
  -9.2379767740766283e+00  -5.9875330298204454e-01
  -9.2283663693571203e+00  -7.0384340672003110e-01
  -9.2171954815372086e+00  -8.0875325433819401e-01
  -9.2044677199244855e+00  -9.1345561388834007e-01
  -9.1901872036370378e+00  -1.0179233272785242e+00
  -9.1743585600841513e+00  -1.1221293200675775e+00
  -9.1569869232571666e+00  -1.2260466112283888e+00
  -9.1380779318311198e+00  -1.3296483228762486e+00
  -9.1176377270778772e+00  -1.4329076899585798e+00
  -9.0956729505915472e+00  -1.5357980699023888e+00
  -9.0721907418270504e+00  -1.6382929522157934e+00
  -9.0471987354527350e+00  -1.7403659680399932e+00
  -9.0207050585180735e+00  -1.8419908996480707e+00
  -8.9927183274374798e+00  -1.9431416898870419e+00
  -8.9632476447914069e+00  -2.0437924515595682e+00
  -8.9323025959459077e+00  -2.1439174767418026e+00
  -8.8998932454919579e+00  -2.2434912460338294e+00
  -8.8660301335058662e+00  -2.3424884377392123e+00
  -8.8307242716322065e+00  -2.4408839369701756e+00
  -8.7939871389907278e+00  -2.5386528446749752e+00
  -8.7558306779088024e+00  -2.6357704865840468e+00
  -8.7162672894810207e+00  -2.7322124220715485e+00
  -8.6753098289576158e+00  -2.8279544529289526e+00
  -8.6329716009634527e+00  -2.9229726320473590e+00
  -8.5892663545493964e+00  -3.0172432720052549e+00
  -8.5442082780779316e+00  -3.1107429535584776e+00
  -8.4978119939449481e+00  -3.2034485340291590e+00
  -8.4500925531397506e+00  -3.2953371555904920e+00
  -8.4010654296452376e+00  -3.3863862534441815e+00
  -8.3507465146805053e+00  -3.4765735638874871e+00
  -8.2991521107879365e+00  -3.5658771322668099e+00
  -8.2462989257670785e+00  -3.6542753208148202e+00
  -8.1922040664576077e+00  -3.7417468163681575e+00
  -8.1368850323736890e+00  -3.8282706379627913e+00
  -8.0803597091921695e+00  -3.9138261443041675e+00
  -8.0226463620970900e+00  -3.9983930411093196e+00
  -7.9637636289829814e+00  -4.0819513883181688e+00
  -7.9037305135195748e+00  -4.1644816071712949e+00
  -7.8425663780805213e+00  -4.2459644871514808e+00
  -7.7802909365387958e+00  -4.3263811927864477e+00
  -7.7169242469315300e+00  -4.4057132703101676e+00
  -7.6524867039970470e+00  -4.4839426541802645e+00
  -7.5869990315869122e+00  -4.5610516734490378e+00
  -7.5204822749558948e+00  -4.6370230579856866e+00
  -7.4529577929327431e+00  -4.7118399445474086e+00
  -7.3844472499747420e+00  -4.7854858826970572e+00
  -7.3149726081090840e+00  -4.8579448405651435e+00
  -7.2445561187640672e+00  -4.9292012104539902e+00
  -7.1732203144932472e+00  -4.9992398142819372e+00
  -7.1009880005956738e+00  -5.0680459088655283e+00
  -7.0278822466353681e+00  -5.1356051910376976e+00
  -6.9539263778632776e+00  -5.2019038026000270e+00
  -6.8791439665449428e+00  -5.2669283351071865e+00
  -6.8035588231971742e+00  -5.3306658344817803e+00
  -6.7271949877370414e+00  -5.3931038054578391e+00
  -6.6500767205465543e+00  -5.4542302158512905e+00
  -6.5722284934564010e+00  -5.5140335006557946e+00
  -6.4936749806521634e+00  -5.5725025659624139e+00
  -6.4144410495064701e+00  -5.6296267927016173e+00
  -6.3345517513405483e+00  -5.6853960402062418e+00
  -6.2540323121186709e+00  -5.7398006495940326e+00
  -6.1729081230790435e+00  -5.7928314469685311e+00
  -6.0912047313046731e+00  -5.8444797464370701e+00
  -6.0089478302377817e+00  -5.8947373529447695e+00
  -5.9261632501413786e+00  -5.9435965649234532e+00
  -5.8428769485116030e+00  -5.9910501767544950e+00
  -5.7591150004444476e+00  -6.0370914810446816e+00
  -5.6749035889605581e+00  -6.0817142707142242e+00
  -5.5902689952917344e+00  -6.1249128408961537e+00
  -5.5052375891328378e+00  -6.1666819906463726e+00
  -5.4198358188627953e+00  -6.2070170244637461e+00
  -5.3340902017384035e+00  -6.2459137536196563e+00
  -5.2480273140646574e+00  -6.2833684972965251e+00
  -5.1616737813453195e+00  -6.3193780835348887e+00
  -5.0750562684174803e+00  -6.3539398499886799e+00
  -4.9882014695738199e+00  -6.3870516444884400e+00
  -4.9011360986763517e+00  -6.4187118254122506e+00
  -4.8138868792653682e+00  -6.4489192618642779e+00
  -4.7264805346673580e+00  -6.4776733336608494e+00
  -4.6389437781056211e+00  -6.5049739311240993e+00
  -4.5513033028173560e+00  -6.5308214546832604e+00
  -4.4635857721809487e+00  -6.5552168142837797e+00
  -4.3758178098572191e+00  -6.5781614286044752e+00
  -4.2880259899483448e+00  -6.5996572240830647e+00
  -4.2002368271782098e+00  -6.6197066337504360e+00
  -4.1124767670978883e+00  -6.6383125958741154e+00
  -4.0247721763199937e+00  -6.6554785524114637e+00
  -3.9371493327855696e+00  -6.6712084472732034e+00
  -3.8496344160672327e+00  -6.6855067243979391e+00
  -3.7622534977122424e+00  -6.6983783256384255e+00
  -3.6750325316291423e+00  -6.7098286884603890e+00
  -3.5879973445216384e+00  -6.7198637434548028e+00
  -3.5011736263733217e+00  -6.7284899116645516e+00
  -3.4145869209868591e+00  -6.7357141017265443e+00
  -3.3282626165812177e+00  -6.7415437068303286e+00
  -3.2422259364505157e+00  -6.7459866014944296e+00
  -3.1565019296880146e+00  -6.7490511381616054e+00
  -3.0711154619787777e+00  -6.7507461436143421e+00
  -2.9860912064644909e+00  -6.7510809152119657e+00
  -2.9014536346839006e+00  -6.7500652169508140e+00
  -2.8172270075923072e+00  -6.7477092753489583e+00
  -2.7334353666635116e+00  -6.7440237751570837e+00
  -2.6501025250775969e+00  -6.7390198548971316e+00
  -2.5672520589978780e+00  -6.7327091022304515e+00
  -2.4849072989403216e+00  -6.7251035491572022e+00
  -2.4030913212387230e+00  -6.7162156670488518e+00
  -2.3218269396088522e+00  -6.7060583615156846e+00
  -2.2411366968147854e+00  -6.6946449671112589e+00
  -2.1610428564405684e+00  -6.6819892418758542e+00
  -2.0815673947703335e+00  -6.6681053617209898e+00
  -2.0027319927799474e+00  -6.6530079146571568e+00
  -1.9245580282432209e+00  -6.6367118948669788e+00
  -1.8470665679556748e+00  -6.6192326966260593e+00
  -1.7702783600788059e+00  -6.6005861080738271e+00
  -1.6942138266077549e+00  -6.5807883048367870e+00
  -1.6188930559652255e+00  -6.5598558435065843e+00
  -1.5443357957244663e+00  -6.5378056549753865e+00
  -1.4705614454640656e+00  -6.5146550376311332e+00
  -1.3975890497572687e+00  -6.4904216504152359e+00
  -1.3254372912984704e+00  -6.4651235057453782e+00
  -1.2541244841694872e+00  -6.4387789623061558e+00
  -1.1836685672481602e+00  -6.4114067177102481e+00
  -1.1140870977617767e+00  -6.3830258010329723e+00
  -1.0453972449877629e+00  -6.3536555652230460e+00
  -9.7761578410401828e-01  -6.3233156793924596e+00
  -9.1075909019123369e-01  -6.2920261209884032e+00
  -8.4484313238944830e-01  -6.2598071678502336e+00
  -7.7988346821106802e-01  -6.2266793901545112e+00
  -7.1589523801249011e-01  -6.1926636422511852e+00
  -6.5289315962642769e-01  -6.1577810543940306e+00
  -5.9089152315696447e-01  -6.1220530243685127e+00
  -5.2990418593930599e-01  -6.0855012090202489e+00
  -4.6994456766613418e-01  -6.0481475156873197e+00
  -4.1102564568240796e-01  -6.0100140935396880e+00
  -3.5315995045038601e-01  -5.9711233248290352e+00
  -2.9635956118658691e-01  -5.9314978160523424e+00
  -2.4063610167233304e-01  -5.8911603890326019e+00
  -1.8600073623946134e-01  -5.8501340719200483e+00
  -1.3246416593271532e-01  -5.8084420901173548e+00
  -8.0036624850266497e-02  -5.7661078571322433e+00
  -2.8727876663745582e-02  -5.7231549653610063e+00
   2.1452788680904524e-02  -5.6796071768064493e+00
   7.0496558080511126e-02  -5.6354884137338095e+00
   1.1839509820851538e-01  -5.5908227492681801e+00
   1.6514055826447288e-01  -5.5456343979370777e+00
   2.1072557253817792e-01  -5.4999477061617128e+00
   2.5514326278744676e-01  -5.4537871427006115e+00
   2.9838724042866838e-01  -5.4071772890492396e+00
   3.4045160853930101e-01  -5.3601428297992726e+00
   3.8133096367156427e-01  -5.3127085429612011e+00
   4.2102039747664960e-01  -5.2648992902539611e+00
   4.5951549813884285e-01  -5.2167400073652868e+00
   4.9681235161902548e-01  -5.1682556941865059e+00
   5.3290754270709351e-01  -5.1194714050255037e+00
   5.6779815588290572e-01  -5.0704122388015804e+00
   6.0148177598544694e-01  -5.0211033292259408e+00
   6.3395648868996179e-01  -4.9715698349715822e+00
   6.6522088079289132e-01  -4.9218369298363012e+00
   6.9527404030451734e-01  -4.8719297929025807e+00
   7.2411555634928682e-01  -4.8218735986981258e+00
   7.5174551887387420e-01  -4.7716935073607791e+00
   7.7816451816309729e-01  -4.7214146548115776e+00
   8.0337364416388868e-01  -4.6710621429396957e+00
   8.2737448561758886e-01  -4.6206610298030233e+00
   8.5016912900090713e-01  -4.5702363198481084e+00
   8.7176015727596234e-01  -4.5198129541531973e+00
   8.9215064844989345e-01  -4.4694158006981057e+00
   9.1134417394459999e-01  -4.4190696446646047e+00
   9.2934479677724557e-01  -4.3687991787710443e+00
   9.4615706955222945e-01  -4.3186289936449036e+00
   9.6178603226540238e-01  -4.2685835682369122e+00
   9.7623720992137475e-01  -4.2186872602804373e+00
   9.8951660996483803e-01  -4.1689642967997322e+00
   1.0016307195268874e+00  -4.1194387646707193e+00
   1.0125865024874083e+00  -4.0701346012378528e+00
   1.0223913963546549e+00  -4.0210755849906805e+00
   1.0310533089632270e+00  -3.9722853263036462e+00
   1.0385806149917034e+00  -3.9237872582426636e+00
   1.0449821523012826e+00  -3.8756046274419753e+00
   1.0502672180968291e+00  -3.8277604850547702e+00
   1.0544455649118003e+00  -3.7802776777810165e+00
   1.0575273964185994e+00  -3.7331788389759368e+00
   1.0595233630659566e+00  -3.6864863798425054e+00
   1.0604445575450117e+00  -3.6402224807113392e+00
   1.0603025100858448e+00  -3.5944090824113095e+00
   1.0591091835862469e+00  -3.5490678777341573e+00
   1.0568769685746064e+00  -3.5042203029963792e+00
   1.0536186780088379e+00  -3.4598875297015992e+00
   1.0493475419133469e+00  -3.4160904563066121e+00
   1.0440772018560847e+00  -3.3728497000942266e+00
   1.0378217052678105e+00  -3.3301855891560370e+00
   1.0305954996057316e+00  -3.2881181544881524e+00
   1.0224134263637645e+00  -3.2466671222029189e+00
   1.0132907149317021e+00  -3.2058519058596096e+00
   1.0032429763056430e+00  -3.1656915989169923e+00
   9.9228619665208939e-01  -3.1262049673106751e+00
   9.8043673072817528e-01  -3.0874104421580526e+00
   9.6771129516054533e-01  -3.0493261125936395e+00
   9.5412696158545540e-01  -3.0119697187375287e+00
   9.3970114965272078e-01  -2.9753586447996563e+00
   9.2445161989618652e-01  -2.9395099123225101e+00
   9.0839646647345129e-01  -2.9044401735648591e+00
   8.9155410977761895e-01  -2.8701657050290281e+00
   8.7394328892390805e-01  -2.8367024011341995e+00
   8.5558305411398883e-01  -2.8040657680381447e+00
   8.3649275888097285e-01  -2.7722709176097551e+00
   8.1669205221801899e-01  -2.7413325615546746e+00
   7.9620087059356792e-01  -2.7112650056962733e+00
   7.7503942985625796e-01  -2.6820821444141494e+00
   7.5322821703261988e-01  -2.6537974552422887e+00
   7.3078798202068584e-01  -2.6264239936289395e+00
   7.0773972918269090e-01  -2.5999743878602093e+00
   6.8410470884008057e-01  -2.5744608341493258e+00
   6.5990440867408029e-01  -2.5498950918934331e+00
   6.3516054503511055e-01  -2.5262884790997480e+00
   6.0989505416437584e-01  -2.5036518679828115e+00
   5.8413008333098071e-01  -2.4819956807345323e+00
   5.5788798188796518e-01  -2.4613298854686310e+00
   5.3119129225067652e-01  -2.4416639923410468e+00
   5.0406274080093227e-01  -2.4230070498477794e+00
   4.7652522872044584e-01  -2.4053676413015963e+00
   4.4860182275702631e-01  -2.3887538814889431e+00
   4.2031574592708038e-01  -2.3731734135083480e+00
   3.9169036815797215e-01  -2.3586334057915268e+00
   3.6274919687381985e-01  -2.3451405493083226e+00
   3.3351586752832846e-01  -2.3327010549565736e+00
   3.0401413408828110e-01  -2.3213206511378841e+00
   2.7426785947132426e-01  -2.3110045815202507e+00
   2.4430100594170873e-01  -2.3017576029883937e+00
   2.1413762546765452e-01  -2.2935839837825815e+00
   1.8380185004403118e-01  -2.2864875018266670e+00
   1.5331788198405172e-01  -2.2804714432459767e+00
   1.2270998418369539e-01  -2.2755386010756355e+00
   9.2002470362580788e-02  -2.2716912741598039e+00
   6.1219695285023717e-02  -2.2689312662422854e+00
   3.0386044965018524e-02  -2.2672598852488264e+00
  -4.7407314110949712e-04  -2.2666779427614108e+00
  -3.1336239950629778e-02  -2.2671857536847515e+00
  -6.2176034575155359e-02  -2.2687831361051076e+00
  -9.2969044142458157e-02  -2.2714694113414944e+00
  -1.2369087361559347e-01  -2.2752434041892720e+00
  -1.5431715560557707e-01  -2.2801034433560274e+00
  -1.8482356017386103e-01  -2.2860473620895934e+00
  -2.1518580462085776e-01  -2.2930724989979647e+00
  -2.4537966325676724e-01  -2.3011756990608170e+00
  -2.7538097715096832e-01  -2.3103533148322399e+00
  -3.0516566385624433e-01  -2.3206012078342448e+00
  -3.3470972710412122e-01  -2.3319147501405144e+00
  -3.6398926646760782e-01  -2.3442888261497985e+00
  -3.9298048698764082e-01  -2.3577178345482919e+00
  -4.2165970875954956e-01  -2.3721956904602552e+00
  -4.5000337647587124e-01  -2.3877158277860584e+00
  -4.7798806892186435e-01  -2.4042712017267678e+00
  -5.0559050842008424e-01  -2.4218542914943253e+00
  -5.3278757022040735e-01  -2.4404571032062918e+00
  -5.5955629183190481e-01  -2.4600711729640512e+00
  -5.8587388229299742e-01  -2.4806875701133242e+00
  -6.1171773137633856e-01  -2.5022969006857423e+00
  -6.3706541872490086e-01  -2.5248893110201882e+00
  -6.6189472291576823e-01  -2.5484544915625200e+00
  -6.8618363044816155e-01  -2.5729816808422479e+00
  -7.0991034465225367e-01  -2.5984596696246456e+00
  -7.3305329451536294e-01  -2.6248768052367288e+00
  -7.5559114342214173e-01  -2.6522209960654584e+00
  -7.7750279780541198e-01  -2.6804797162264506e+00
  -7.9876741570433207e-01  -2.7096400104014369e+00
  -8.1936441522661541e-01  -2.7396884988426242e+00
  -8.3927348291155623e-01  -2.7706113825420653e+00
  -8.5847458199065874e-01  -2.8023944485640646e+00
  -8.7694796054269886e-01  -2.8350230755386048e+00
  -8.9467415954009455e-01  -2.8684822393136975e+00
  -9.1163402078349798e-01  -2.9027565187645230e+00
  -9.2780869472156469e-01  -2.9378301017571320e+00
  -9.4317964815290156e-01  -2.9736867912644627e+00
  -9.5772867180723853e-01  -3.0103100116323365e+00
  -9.7143788780291163e-01  -3.0476828149930522e+00
  -9.8428975697779997e-01  -3.0857878878241460e+00
  -9.9626708609089798e-01  -3.1246075576498118e+00
  -1.0073530348917585e+00  -3.1641237998824510e+00
  -1.0175311230550952e+00  -3.2043182448017280e+00
  -1.0267852369778745e+00  -3.2451721846684980e+00
  -1.0350996364362917e+00  -3.2866665809708877e+00
  -1.0424589611000661e+00  -3.3287820717997776e+00
  -1.0488482369015593e+00  -3.3714989793508794e+00
  -1.0542528822572583e+00  -3.4147973175505513e+00
  -1.0586587141392381e+00  -3.4586567998024624e+00
  -1.0620519539942630e+00  -3.5030568468521328e+00
  -1.0644192335082510e+00  -3.5479765947663862e+00
  -1.0657476002138822e+00  -3.5933949030246559e+00
  -1.0660245229391887e+00  -3.6392903627190809e+00
  -1.0652378970950285e+00  -3.6856413048602517e+00
  -1.0633760497994080e+00  -3.7324258087854680e+00
  -1.0604277448366715e+00  -3.7796217106662908e+00
  -1.0563821874496471e+00  -3.8272066121121475e+00
  -1.0512290289629027e+00  -3.8751578888667328e+00
  -1.0449583712353201e+00  -3.9234526995938759e+00
  -1.0375607709402710e+00  -3.9720679947495343e+00
  -1.0290272436717365e+00  -4.0209805255365429e+00
  -1.0193492678747857e+00  -4.0701668529386925e+00
  -1.0085187885988867e+00  -4.1196033568307211e+00
  -9.9652822107259609e-01  -4.1692662451607205e+00
  -9.8337045409824353e-01  -4.2191315632014756e+00
  -9.6903885326528683e-01  -4.2691752028672187e+00
  -9.5352726398109389e-01  -4.3193729120922333e+00
  -9.3683001431796753e-01  -4.3697003042677496e+00
  -9.1894191767530498e-01  -4.4201328677335212e+00
  -8.9985827525585049e-01  -4.4706459753204797e+00
  -8.7957487835507475e-01  -4.5212148939408312e+00
  -8.5808801046277938e-01  -4.5718147942219192e+00
  -8.3539444917610273e-01  -4.6224207601802165e+00
  -8.1149146792317051e-01  -4.6730077989317271e+00
  -7.8637683749670884e-01  -4.7235508504351253e+00
  -7.6004882739700919e-01  -4.7740247972638814e+00
  -7.3250620698370728e-01  -4.8244044744036971e+00
  -7.0374824643591083e-01  -4.8746646790714703e+00
  -6.7377471752028228e-01  -4.9247801805520748e+00
  -6.4258589416675960e-01  -4.9747257300491992e+00
  -6.1018255285166745e-01  -5.0244760705464691e+00
  -5.7656597278804567e-01  -5.0740059466751255e+00
  -5.4173793592309738e-01  -5.1232901145844680e+00
  -5.0570072674272926e-01  -5.1723033518113137e+00
  -4.6845713188323085e-01  -5.2210204671447000e+00
  -4.3001043955021678e-01  -5.2694163104820815e+00
  -3.9036443874502130e-01  -5.3174657826732332e+00
  -3.4952341829881783e-01  -5.3651438453481388e+00
  -3.0749216571480004e-01  -5.4124255307251019e+00
  -2.6427596581884033e-01  -5.4592859513953149e+00
  -2.1988059921911218e-01  -5.5057003100801927e+00
  -1.7431234057523542e-01  -5.5516439093577121e+00
  -1.2757795667757638e-01  -5.5970921613540687e+00
  -7.9684704337407375e-02  -5.6420205973969448e+00
  -3.0640328088701881e-02  -5.6864048776266864e+00
   1.9546942297586849e-02  -5.7302208005617574e+00
   7.0868394485844269e-02  -5.7734443126147852e+00
   1.2331483643371942e-01  -5.8160515175555787e+00
   1.7687659943459516e-01  -5.8580186859174992e+00
   2.3154354134347230e-01  -5.8993222643436107e+00
   2.8730504998506595e-01  -5.9399388848690107e+00
   3.4415004674284377e-01  -5.9798453741358175e+00
   4.0206699032766618e-01  -6.0190187625372857e+00
   4.6104388072461988e-01  -6.0574362932875641e+00
   5.2106826331656986e-01  -6.0950754314136200e+00
   5.8212723318288484e-01  -6.1319138726658871e+00
   6.4420743957172799e-01  -6.1679295523442734e+00
   7.0729509054423401e-01  -6.2031006540360929e+00
   7.7137595778883317e-01  -6.2374056182626330e+00
   8.3643538160391517e-01  -6.2708231510310259e+00
   9.0245827604696016e-01  -6.3033322322881640e+00
   9.6942913424820498e-01  -6.3349121242734139e+00
   1.0373320338868455e+00  -6.3655423797669561e+00
   1.1061506428277181e+00  -6.3952028502305698e+00
   1.1758682249163392e+00  -6.4238736938377716e+00
   1.2464676459301198e+00  -6.4515353833902189e+00
   1.3179313796835195e+00  -6.4781687141173476e+00
   1.3902415142848386e+00  -6.5037548113562860e+00
   1.4633797585422887e+00  -6.5282751381090582e+00
   1.5373274485169341e+00  -6.5517115024742223e+00
   1.6120655542200317e+00  -6.5740460649500827e+00
   1.6875746864522394e+00  -6.5952613456066826e+00
   1.7638351037821229e+00  -6.6153402311238132e+00
   1.8408267196613239e+00  -6.6342659816923710e+00
   1.9185291096737038e+00  -6.6520222377763876e+00
   1.9969215189157326e+00  -6.6685930267331646e+00
   2.0759828695053311e+00  -6.6839627692889598e+00
   2.1556917682163368e+00  -6.6981162858677399e+00
   2.2360265142357099e+00  -6.7110388027705836e+00
   2.3169651070405464e+00  -6.7227159582033460e+00
   2.3984852543919293e+00  -6.7331338081502903e+00
   2.4805643804425901e+00  -6.7422788320914053e+00
   2.5631796339553246e+00  -6.7501379385612390e+00
   2.6463078966290561e+00  -6.7566984705470921e+00
   2.7299257915293871e+00  -6.7619482107245048e+00
   2.8140096916204747e+00  -6.7658753865280143e+00
   2.8985357283949851e+00  -6.7684686750552512e+00
   2.9834798005988730e+00  -6.7697172078024543e+00
   3.0688175830476787e+00  -6.7696105752296116e+00
   3.1545245355310234e+00  -6.7681388311534443e+00
   3.2405759118019191e+00  -6.7652924969665547e+00
   3.3269467686474932e+00  -6.7610625656811019e+00
   3.4136119750377119e+00  -6.7554405057954394e+00
   3.5005462213486198e+00  -6.7484182649822300e+00
   3.5877240286566199e+00  -6.7399882735966052e+00
   3.6751197581002675e+00  -6.7301434480030062e+00
   3.7627076203060392e+00  -6.7188771937194254e+00
   3.8504616848745115e+00  -6.7061834083778189e+00
   3.9383558899233417e+00  -6.6920564844995525e+00
   4.0263640516834638e+00  -6.6764913120847753e+00
   4.1144598741448410e+00  -6.6594832810147357e+00
   4.2026169587481359e+00  -6.6410282832660972e+00
   4.2908088141186260e+00  -6.6211227149363676e+00
   4.3790088658386699e+00  -6.5997634780796615e+00
   4.4671904662550306e+00  -6.5769479823520820e+00
   4.5553269043173410e+00  -6.5526741464660354e+00
   4.6433914154439755e+00  -6.5269403994529345e+00
   4.7313571914116022e+00  -6.4997456817337671e+00
   4.8191973902646446e+00  -6.4710894459970998e+00
   4.9068851462409375e+00  -6.4409716578841518e+00
   4.9943935797097732e+00  -6.4093927964806623e+00
   5.0816958071185949e+00  -6.3763538546153287e+00
   5.1687649509445670e+00  -6.3418563389646714e+00
   5.2555741496472352e+00  -6.3059022699642782e+00
   5.3420965676185173e+00  -6.2684941815264121e+00
   5.4283054051262587e+00  -6.2296351205640716e+00
   5.5141739082475487e+00  -6.1893286463216670e+00
   5.5996753787880769e+00  -6.1475788295125220e+00
   5.6847831841837237e+00  -6.1043902512635126e+00
   5.7694707673806755e+00  -6.0597680018672220e+00
   5.8537116566902734e+00  -6.0137176793420384e+00
   5.9374794756148868e+00  -5.9662453878007486e+00
   6.0207479526410728e+00  -5.9173577356281815e+00
   6.1034909309963119e+00  -5.8670618334685978e+00
   6.1856823783656152e+00  -5.8153652920235510e+00
   6.2672963965643174e+00  -5.7622762196610209e+00
   6.3483072311633801e+00  -5.7078032198367268e+00
   6.4286892810635727e+00  -5.6519553883285454e+00
   6.5084171080148758e+00  -5.5947423102850742e+00
   6.5874654460774957e+00  -5.5361740570894273e+00
   6.6658092110209308e+00  -5.4762611830394361e+00
   6.7434235096574655e+00  -5.4150147218454734e+00
   6.8202836491066137e+00  -5.3524461829472312e+00
   6.8963651459869455e+00  -5.2885675476507990e+00
   6.9716437355318330e+00  -5.2233912650874963e+00
   7.0460953806256477e+00  -5.1569302479959722e+00
   7.1196962807569752e+00  -5.0891978683291290e+00
   7.1924228808854611e+00  -5.0202079526875414e+00
   7.2642518802189038e+00  -4.9499747775810548e+00
   7.3351602408972711e+00  -4.8785130645203489e+00
   7.4051251965803440e+00  -4.8058379749403022e+00
   7.4741242609357261e+00  -4.7319651049570588e+00
   7.5421352360239879e+00  -4.6569104799607715e+00
   7.6091362205777688e+00  -4.5806905490460359e+00
   7.6751056181716883e+00  -4.5033221792821134e+00
   7.7400221452799602e+00  -4.4248226498251038e+00
   7.8038648392186607e+00  -4.3452096458742560e+00
   7.8666130659696210e+00  -4.2645012524747035e+00
   7.9282465278829637e+00  -4.1827159481689584e+00
   7.9887452712553904e+00  -4.0998725984995357e+00
   8.0480896937812947e+00  -4.0159904493651570e+00
   8.1062605518739037e+00  -3.9310891202330356e+00
   8.1632389678536565e+00  -3.8451885972097952e+00
   8.2190064370010774e+00  -3.7583092259736302e+00
   8.2735448344714673e+00  -3.6704717045703634e+00
   8.3268364220687960e+00  -3.5816970760761158e+00
   8.3788638548762044e+00  -3.4920067211293597e+00
   8.4296101877406038e+00  -3.4014223503351548e+00
   8.4790588816089123e+00  -3.3099659965444324e+00
   8.5271938097134878e+00  -3.2176600070112440e+00
   8.5739992636044597e+00  -3.1245270354309231e+00
   8.6194599590265977e+00  -3.0305900338621585e+00
   8.6635610416385536e+00  -2.9358722445360339e+00
   8.7062880925722279e+00  -2.8403971915551081e+00
   8.7476271338302070e+00  -2.7441886724856825e+00
   8.7875646335191888e+00  -2.6472707498464101e+00
   8.8260875109173824e+00  -2.5496677424964695e+00
   8.8631831413740034e+00  -2.4514042169265391e+00
   8.8988393610389664e+00  -2.3525049784558765e+00
   8.9330444714209722e+00  -2.2529950623387998e+00
   8.9657872437722652e+00  -2.1528997247839463e+00
   8.9970569232983966e+00  -2.0522444338896912e+00
   9.0268432331913626e+00  -1.9510548604991456e+00
   9.0551363784846135e+00  -1.8493568689781843e+00
   9.0819270497284350e+00  -1.7471765079199952e+00
   9.1072064264843160e+00  -1.6445400007796425e+00
   9.1309661806369835e+00  -1.5414737364421967e+00
   9.1531984795227963e+00  -1.4380042597279807e+00
   9.1738959888733547e+00  -1.3341582618385257e+00
   9.1930518755731665e+00  -1.2299625707468367e+00
   9.2106598102303359e+00  -1.1254441415356040e+00
   9.2267139695592792e+00  -1.0206300466870084e+00
   9.2412090385745636e+00  -9.1554746632778394e-01
   9.2541402125950363e+00  -8.1022367843322962e-01
   9.2655031990574575e+00  -7.0468604899386478e-01
   9.2752942191389458e+00  -5.9896202214844696e-01
   9.2835100091876388e+00  -4.9307911028707874e-01
   9.2901478219609821e+00  -3.8706488412814294e-01
   9.2952054276711937e+00  -2.8094696277281717e-01
   9.2986811148374962e+00  -1.7475300374092387e-01
   9.3005736909447698e+00  -6.8510692991882657e-02


==> A3_2400_1525_C2.txt <==
   1.1315000000000000e+01   0.0000000000000000e+00
   1.1314116204383224e+01   1.3069686024968871e-01
   1.1311268675002964e+01   2.6136267400757041e-01
   1.1306458286561114e+01   3.9196295516178087e-01
   1.1299686561362144e+01   5.2246324005153788e-01
   1.1290955668768271e+01   6.5282909993045868e-01
   1.1280268424412757e+01   7.8302615341714887e-01
   1.1267628289171563e+01   9.1302007892835346e-01
   1.1253039367893855e+01   1.0427766270899721e+00
   1.1236506407891692e+01   1.1722616331212428e+00
   1.1218034797189596e+01   1.3014410291874126e+00
   1.1197630562534561e+01   1.4302808567162224e+00
   1.1175300367167296e+01   1.5587472786735503e+00
   1.1151051508355522e+01   1.6868065917935728e+00
   1.1124891914690261e+01   1.8144252387588118e+00
   1.1096830143146120e+01   1.9415698203254701e+00
   1.1066875375906687e+01   2.0682071073894632e+00
   1.1035037416956230e+01   2.1943040529885889e+00
   1.1001326688438999e+01   2.3198278042362874e+00
   1.0965754226787460e+01   2.4447457141824938e+00
   1.0928331678620991e+01   2.5690253535970746e+00
   1.0889071296416507e+01   2.6926345226714212e+00
   1.0847985933952735e+01   2.8155412626337428e+00
   1.0805089041529774e+01   2.9377138672736880e+00
   1.0760394660965819e+01   3.0591208943719317e+00
   1.0713917420372873e+01   3.1797311770303982e+00
   1.0665672528713481e+01   3.2995138348988404e+00
   1.0615675770140516e+01   3.4184382852935311e+00
   1.0563943498122137e+01   3.5364742542038536e+00
   1.0510492629354184e+01   3.6535917871826351e+00
   1.0455340637462278e+01   3.7697612601161063e+00
   1.0398505546496009e+01   3.8849533898694095e+00
   1.0340005924217715e+01   3.9991392448036254e+00
   1.0279860875188323e+01   4.1122902551603513e+00
   1.0218090033652924e+01   4.2243782233098992e+00
   1.0154713556228753e+01   4.3353753338592345e+00
   1.0089752114398339e+01   4.4452541636158358e+00
   1.0023226886810672e+01   4.5539876914037158e+00
   9.9551595513932920e+00   4.6615493077278707e+00
   9.8855722772783050e+00   4.7679128242835391e+00
   9.8144877165453632e+00   4.8730524833066271e+00
   9.7419289957847397e+00   4.9769429667618121e+00
   9.6679197074837102e+00   5.0795594053648259e+00
   9.5924839012394667e+00   5.1808773874355030e+00
   9.5156460748019320e+00   5.2808729675782624e+00
   9.4374311649498388e+00   5.3795226751867338e+00
   9.3578645382035521e+00   5.4768035227693197e+00
   9.2769719813781109e+00   5.5726930140925290e+00
   9.1947796919801235e+00   5.6671691521390377e+00
   9.1113142684521176e+00   5.7602104468774264e+00
   9.0266027002680342e+00   5.8517959228407079e+00
   8.9406723578836758e+00   5.9419051265107345e+00
   8.8535509825458085e+00   6.0305181335057290e+00
   8.7652666759639075e+00   6.1176155555682126e+00
   8.6758478898483560e+00   6.2031785473506860e+00
   8.5853234153191291e+00   6.2871888129965168e+00
   8.4937223721889197e+00   6.3696286125135231e+00
   8.4010741981248103e+00   6.4504807679378766e+00
   8.3074086376925980e+00   6.5297286692859817e+00
   8.2127557312878956e+00   6.6073562802920796e+00
   8.1171458039582003e+00   6.6833481439294351e+00
   8.0206094541202351e+00   6.7576893877130004e+00
   7.9231775421767372e+00   6.8303657287815724e+00
   7.8248811790370878e+00   6.9013634787575153e+00
   7.7257517145461012e+00   6.9706695483822330e+00
   7.6258207258253581e+00   7.0382714519256231e+00
   7.5251200055315106e+00   7.1041573113678753e+00
   7.4236815500360134e+00   7.1683158603520294e+00
   7.3215375475307409e+00   7.2307364479057963e+00
   7.2187203660640273e+00   7.2914090419312689e+00
   7.1152625415116422e+00   7.3503242324611877e+00
   7.0111967654872780e+00   7.4074732346805385e+00
   6.9065558731971199e+00   7.4628478917123706e+00
   6.8013728312431025e+00   7.5164406771667753e+00
   6.6956807253794963e+00   7.5682446974520712e+00
   6.5895127482274392e+00   7.6182536938473335e+00
   6.4829021869520860e+00   7.6664620443355025e+00
   6.3758824109070478e+00   7.7128647651963789e+00
   6.2684868592507943e+00   7.7574575123589149e+00
   6.1607490285397342e+00   7.8002365825123192e+00
   6.0527024603026565e+00   7.8411989139755391e+00
   5.9443807286012529e+00   7.8803420873248342e+00
   5.8358174275814454e+00   7.9176643257791923e+00
   5.7270461590202162e+00   7.9531644953434695e+00
   5.6181005198726925e+00   7.9868421047092104e+00
   5.5090140898241842e+00   8.0186973049132089e+00
   5.3998204188518937e+00   8.0487308887539299e+00
   5.2905530148010333e+00   8.0769442899660504e+00
   5.1812453309800492e+00   8.1033395821534508e+00
   5.0719307537796423e+00   8.1279194774810524e+00
   4.9626425903203053e+00   8.1506873251260377e+00
   4.8534140561330394e+00   8.1716471094890242e+00
   4.7442782628779385e+00   8.1908034481659442e+00
   4.6352682061052777e+00   8.2081615896813229e+00
   4.5264167530637600e+00   8.2237274109839458e+00
   4.4177566305605476e+00   8.2375074147057674e+00
   4.3093204128776641e+00   8.2495087261851943e+00
   4.2011405097493597e+00   8.2597390902558629e+00
   4.0932491544050107e+00   8.2682068678021494e+00
   3.9856783916820500e+00   8.2749210320827125e+00
   3.8784600662134747e+00   8.2798911648235194e+00
   3.7716258106943852e+00   8.2831274520818265e+00
   3.6652070342320160e+00   8.2846406798827008e+00
   3.5592349107836636e+00   8.2844422296297751e+00
   3.4537403676869101e+00   8.2825440732919713e+00
   3.3487540742864743e+00   8.2789587683680477e+00
   3.2443064306620149e+00   8.2736994526308933e+00
   3.1404275564611543e+00   8.2667798386535889e+00
   3.0371472798419505e+00   8.2582142081193073e+00
   2.9344951265290189e+00   8.2480174059172686e+00
   2.8325003089874459e+00   8.2362048340269602e+00
   2.7311917157185990e+00   8.2227924451929955e+00
   2.6305979006818907e+00   8.2077967363930213e+00
   2.5307470728465078e+00   8.1912347421011447e+00
   2.4316670858770624e+00   8.1731240273495143e+00
   2.3333854279570785e+00   8.1534826805906278e+00
   2.2359292117541631e+00   8.1323293063631539e+00
   2.1393251645306774e+00   8.1096830177640538e+00
   2.0435996184036394e+00   8.0855634287298468e+00
   1.9487785007575635e+00   8.0599906461300304e+00
   1.8548873248138631e+00   8.0329852616756039e+00
   1.7619511803603842e+00   8.0045683436458273e+00
   1.6699947246445945e+00   7.9747614284363815e+00
   1.5790421734338693e+00   7.9435865119321107e+00
   1.4891172922462619e+00   7.9110660407076931e+00
   1.4002433877550815e+00   7.8772229030595602e+00
   1.3124432993705339e+00   7.8420804198725040e+00
   1.2257393910016159e+00   7.8056623353244561e+00
   1.1401535430013756e+00   7.7679928074329858e+00
   1.0557071442985981e+00   7.7290963984471128e+00
   9.7242108471888922e-01   7.6889980650881267e+00
   8.9031574749806608e-01   7.6477231486431121e+00
   8.0941100199068894e-01   7.6052973649149633e+00
   7.2972619657649529e-01   7.5617467940327314e+00
   6.5128015176741771e-01   7.5170978701261948e+00
   5.7409115351779494e-01   7.4713773708685700e+00
   4.9817694674030966e-01   7.4246124068913755e+00
   4.2355472903010083e-01   7.3768304110754652e+00
   3.5024114459942884e-01   7.3280591277223497e+00
   2.7825227842518346e-01   7.2783266016098880e+00
   2.0760365061144850e-01   7.2276611669365600e+00
   1.3831021096925447e-01   7.1760914361585337e+00
   7.0386333815565805e-02   7.1236462887237630e+00
   3.8458129934681893e-03   7.0703548597074377e+00
  -6.1298142884563429e-02   7.0162465283531050e+00
  -1.2503291496852090e-01   6.9613509065238333e+00
  -1.8734647847613270e-01   6.9056978270678302e+00
  -2.4822740676992364e-01   6.8493173321029426e+00
  -3.0766487520452718e-01   6.7922396612245173e+00
  -3.6564866474280100e-01   6.7344952396411095e+00
  -4.2216916533938420e-01   6.6761146662425608e+00
  -4.7721737909042206e-01   6.6171287016050186e+00
  -5.3078492314827519e-01   6.5575682559374382e+00
  -5.8286403240011753e-01   6.4974643769741931e+00
  -6.3344756190941809e-01   6.4368482378183902e+00
  -6.8252898911939208e-01   6.3757511247405443e+00
  -7.3010241581759727e-01   6.3142044249372367e+00
  -7.7616256986094101e-01   6.2522396142544689e+00
  -8.2070480666045864e-01   6.1898882448803443e+00
  -8.6372511042530820e-01   6.1271819330118023e+00
  -9.0522009516552671e-01   6.0641523465001050e+00
  -9.4518700545317691e-01   6.0008311924797697e+00
  -9.8362371694161310e-01   5.9372502049856930e+00
  -1.0205287366426785e+00   5.8734411325631584e+00
  -1.0559012029617469e+00   5.8094357258754670e+00
  -1.0897408854906048e+00   5.7452657253139323e+00
  -1.1220481845582744e+00   5.6809628486149268e+00
  -1.1528241305399536e+00   5.6165587784887343e+00
  -1.1820703829243593e+00   5.5520851502649116e+00
  -1.2097892291398362e+00   5.4875735395588743e+00
  -1.2359835831396973e+00   5.4230554499644157e+00
  -1.2606569837473443e+00   5.3585623007768310e+00
  -1.2838135927618184e+00   5.2941254147513597e+00
  -1.3054581928245095e+00   5.2297760059015861e+00
  -1.3255961850478539e+00   5.1655451673424766e+00
  -1.3442335864069401e+00   5.1014638591826644e+00
  -1.3613770268950267e+00   5.0375628964706225e+00
  -1.3770337464440658e+00   4.9738729371993040e+00
  -1.3912115916114283e+00   4.9104244703738402e+00
  -1.4039190120340985e+00   4.8472478041468277e+00
  -1.4151650566517027e+00   4.7843730540257567e+00
  -1.4249593696998315e+00   4.7218301311570539e+00
  -1.4333121864751839e+00   4.6596487306912202e+00
  -1.4402343288741699e+00   4.5978583202334962e+00
  -1.4457372007066780e+00   4.5364881283844740e+00
  -1.4498327827868103e+00   4.4755671333750016e+00
  -1.4525336278024656e+00   4.4151240517997419e+00
  -1.4538528549657384e+00   4.3551873274536694e+00
  -1.4538041444461869e+00   4.2957851202757613e+00
  -1.4524017315891029e+00   4.2369452954041114e+00
  -1.4496604009209972e+00   4.1786954123466291e+00
  -1.4455954799445996e+00   4.1210627142714813e+00
  -1.4402228327257498e+00   4.0640741174213124e+00
  -1.4335588532746382e+00   4.0077562006553480e+00
  -1.4256204587239223e+00   3.9521351951233155e+00
  -1.4164250823063436e+00   3.8972369740751542e+00
  -1.4059906661345201e+00   3.8430870428103883e+00
  -1.3943356537856908e+00   3.7897105287710109e+00
  -1.3814789826942386e+00   3.7371321717816457e+00
  -1.3674400763549108e+00   3.6853763144407212e+00
  -1.3522388363397186e+00   3.6344668926663233e+00
  -1.3358956341315684e+00   3.5844274264003291e+00
  -1.3184313027777506e+00   3.5352810104743790e+00
  -1.2998671283664796e+00   3.4870503056411635e+00
  -1.2802248413297430e+00   3.4397575297744614e+00
  -1.2595266075757894e+00   3.3934244492412762e+00
  -1.2377950194546443e+00   3.3480723704493713e+00
  -1.2150530865601130e+00   3.3037221315734340e+00
  -1.1913242263717791e+00   3.2603940944630185e+00
  -1.1666322547405912e+00   3.2181081367353674e+00
  -1.1410013762216622e+00   3.1768836440561317e+00
  -1.1144561742579877e+00   3.1367395026109253e+00
  -1.0870216012188312e+00   3.0976940917706073e+00
  -1.0587229682965875e+00   3.0597652769530796e+00
  -1.0295859352659864e+00   3.0229704026843356e+00
  -9.9963650010955341e-01   2.9873262858614091e+00
  -9.6890098851329043e-01   2.9528492092197935e+00
  -9.3740604323659682e-01   2.9195549150078395e+00
  -9.0517861336049132e-01   2.8874585988705355e+00
  -8.7224594341824779e-01   2.8565749039450155e+00
  -8.3863556241259762e-01   2.8269179151700596e+00
  -8.0437527272369913e-01   2.7985011538117455e+00
  -7.6949313891211468e-01   2.7713375722073623e+00
  -7.3401747642107451e-01   2.7454395487295886e+00
  -6.9797684018234618e-01   2.7208188829728619e+00
  -6.6140001313006802e-01   2.6974867911637874e+00
  -6.2431599462693455e-01   2.6754539017973351e+00
  -5.8675398880715912e-01   2.6547302515005038e+00
  -5.4874339284067097e-01   2.6353252811250316e+00
  -5.1031378512303405e-01   2.6172478320706527e+00
  -4.7149491339559885e-01   2.6005061428403131e+00
  -4.3231668280043273e-01   2.5851078458286536e+00
  -3.9280914387459354e-01   2.5710599643450123e+00
  -3.5300248048833621e-01   2.5583689098720721e+00
  -3.1292699773186516e-01   2.5470404795612174e+00
  -2.7261310975526115e-01   2.5370798539655555e+00
  -2.3209132756623455e-01   2.5284915950114812e+00
  -1.9139224679036854e-01   2.5212796442095722e+00
  -1.5054653539853202e-01   2.5154473211054822e+00
  -1.0958492140615599e-01   2.5109973219714616e+00
  -6.8538180549075192e-02   2.5079317187389920e+00
  -2.7437123940648525e-02   2.5062519581729625e+00
   1.3687414285122337e-02   2.5059588612876991e+00
   5.4804589339751103e-02   2.5070526230050936e+00
   9.5883558150972548e-02   2.5095328120549629e+00
   1.3689349173326495e-01   2.5133983711176806e+00
   1.7780358755345840e-01   2.5186476172090528e+00
   2.1858308188669945e-01   2.5252782423072824e+00
   2.5920126215804662e-01   2.5332873142218029e+00
   2.9962747926497596e-01   2.5426712777036586e+00
   3.3983115987608337e-01   2.5534259557970134e+00
   3.7978181870127942e-01   2.5655465514312863e+00
   4.1944907072878207e-01   2.5790276492533142e+00
   4.5880264342422650e-01   2.5938632176988561e+00
   4.9781238888722434e-01   2.6100466113026548e+00
   5.3644829596072185e-01   2.6275705732461838e+00
   5.7468050228852385e-01   2.6464272381421283e+00
   6.1247930631636638e-01   2.6666081350545316e+00
   6.4981517923195153e-01   2.6881041907534873e+00
   6.8665877683936904e-01   2.7109057332031155e+00
   7.2298095136336249e-01   2.7350024952815377e+00
   7.5875276317892404e-01   2.7603836187314204e+00
   7.9394549246172297e-01   2.7870376583395897e+00
   8.2853065075491139e-01   2.8149525863441496e+00
   8.6247999244787887e-01   2.8441157970674138e+00
   8.9576552616255967e-01   2.8745141117729136e+00
   9.2835952604293182e-01   2.9061337837446257e+00
   9.6023454294338750e-01   2.9389605035864976e+00
   9.9136341551168761e-01   2.9729794047402645e+00
   1.0217192811622551e+00   3.0081750692194542e+00
   1.0512755869356050e+00   3.0445315335574152e+00
   1.0800061002397514e+00   3.0820322949671008e+00
   1.1078849194694713e+00   3.1206603177102719e+00
   1.1348864844993642e+00   3.1603980396737059e+00
   1.1609855870466745e+00   3.2012273791499051e+00
   1.1861573808999184e+00   3.2431297418197391e+00
   1.2103773920093823e+00   3.2860860279343531e+00
   1.2336215284356311e+00   3.3300766396936332e+00
   1.2558660901522074e+00   3.3750814888184082e+00
   1.2770877786987662e+00   3.4210800043135188e+00
   1.2972637066809394e+00   3.4680511404187992e+00
   1.3163714071132857e+00   3.5159733847449517e+00
   1.3343888426017427e+00   3.5648247665912227e+00
   1.3512944143620551e+00   3.6145828654417107e+00
   1.3670669710707188e+00   3.6652248196370842e+00
   1.3816858175450430e+00   3.7167273352184060e+00
   1.3951307232489945e+00   3.7690666949397014e+00
   1.4073819306215607e+00   3.8222187674458499e+00
   1.4184201632244273e+00   3.8761590166122919e+00
   1.4282266337058458e+00   3.9308625110430220e+00
   1.4367830515776221e+00   3.9863039337232324e+00
   1.4440716308022421e+00   4.0424575918229513e+00
   1.4500750971872138e+00   4.0992974266479312e+00
   1.4547766955837786e+00   4.1567970237340166e+00
   1.4581601968872280e+00   4.2149296230811339e+00
   1.4602099048361223e+00   4.2736681295230285e+00
   1.4609106626077997e+00   4.3329851232287773e+00
   1.4602478592076271e+00   4.3928528703320966e+00
   1.4582074356495416e+00   4.4532433336844024e+00
   1.4547758909254815e+00   4.5141281837275153e+00
   1.4499402877614243e+00   4.5754788094818837e+00
   1.4436882581577881e+00   4.6372663296461321e+00
   1.4360080087120766e+00   4.6994616038037176e+00
   1.4268883257216918e+00   4.7620352437324165e+00
   1.4163185800649549e+00   4.8249576248123542e+00
   1.4042887318584385e+00   4.8881988975282056e+00
   1.3907893348888050e+00   4.9517289990612072e+00
   1.3758115408174372e+00   5.0155176649665645e+00
   1.3593471031562248e+00   5.0795344409317931e+00
   1.3413883810129625e+00   5.1437486946115252e+00
   1.3219283426049049e+00   5.2081296275342828e+00
   1.3009605685391008e+00   5.2726462870766548e+00
   1.2784792548582349e+00   5.3372675785003363e+00
   1.2544792158507814e+00   5.4019622770474491e+00
   1.2289558866243673e+00   5.4666990400895132e+00
   1.2019053254413323e+00   5.5314464193254524e+00
   1.1733242158155670e+00   5.5961728730239990e+00
   1.1432098683697958e+00   5.6608467783057925e+00
   1.1115602224525680e+00   5.7254364434605423e+00
   1.0783738475143041e+00   5.7899101202945200e+00
   1.0436499442418488e+00   5.8542360165036893e+00
   1.0073883454510550e+00   5.9183823080677680e+00
   9.6958951673703930e-01   5.9823171516604656e+00
   9.3025455688181680e-01   6.0460086970712021e+00
   8.8938519801913574e-01   6.1094250996335511e+00
   8.4698380555641173e-01   6.1725345326556624e+00
   8.0305337785376130e-01   6.2353051998479483e+00
   7.5759754566022186e-01   6.2977053477432703e+00
   7.1062057130734180e-01   6.3597032781048997e+00
   6.6212734766041315e-01   6.4212673603175183e+00
   6.1212339682771510e-01   6.4823660437565351e+00
   5.6061486862822507e-01   6.5429678701309983e+00
   5.0760853881834878e-01   6.6030414857953872e+00
   4.5311180707831222e-01   6.6625556540256019e+00
   3.9713269475894736e-01   6.7214792672544545e+00
   3.3967984238969851e-01   6.7797813592619960e+00
   2.8076250694876387e-01   6.8374311173160276e+00
   2.2039055889637973e-01   6.8943978942581632e+00
   1.5857447897234303e-01   6.9506512205308306e+00
   9.5325354758959799e-02   7.0061608161406115e+00
   3.0654877010694293e-02   7.0608966025533713e+00
  -3.5424664248115620e-02   7.1148287145166282e+00
  -1.0290038385602464e-01   7.1679275118046295e+00
  -1.7175880587618622e-01   7.2201635908816888e+00
  -2.4198586818537135e-01   7.2715077964792947e+00
  -3.1356692728858471e-01   7.3219312330825774e+00
  -3.8648676335747828e-01   7.3714052763217701e+00
  -4.6072958549067561e-01   7.4199015842642737e+00
  -5.3627903719403747e-01   7.4673921086030450e+00
  -6.1311820207881407e-01   7.5138491057370098e+00
  -6.9122960977554571e-01   7.5592451477392784e+00
  -7.7059524206149421e-01   7.6035531332089716e+00
  -8.5119653919930283e-01   7.6467462980025012e+00
  -9.3301440648450318e-01   7.6887982258402126e+00
  -1.0160292209994100e+00   7.7296828587843267e+00
  -1.1002208385708601e+00   7.7693745075841747e+00
  -1.1855686009291835e+00   7.8078478618847678e+00
  -1.2720513430657077e+00   7.8450780002948131e+00
  -1.3596474007860277e+00   7.8810404003102930e+00
  -1.4483346184561963e+00   7.9157109480898411e+00
  -1.5380903569389164e+00   7.9490659480781627e+00
  -1.6288915017167491e+00   7.9810821324738015e+00
  -1.7207144711992661e+00   8.0117366705376529e+00
  -1.8135352252110228e+00   8.0410071777386420e+00
  -1.9073292736571479e+00   8.0688717247330786e+00
  -2.0020716853632807e+00   8.0953088461742269e+00
  -2.0977370970865197e+00   8.1202975493487326e+00
  -2.1942997226939855e+00   8.1438173226366022e+00
  -2.2917333625055263e+00   8.1658481437914681e+00
  -2.3900114127970462e+00   8.1863704880379871e+00
  -2.4891068754608630e+00   8.2053653359832595e+00
  -2.5889923678194458e+00   8.2228141813392241e+00
  -2.6896401325888322e+00   8.2386990384530776e+00
  -2.7910220479879504e+00   8.2530024496428407e+00
  -2.8931096379900372e+00   8.2657074923352010e+00
  -2.9958740827122612e+00   8.2767977860029696e+00
  -3.0992862289396474e+00   8.2862574988994027e+00
  -3.2033166007792984e+00   8.2940713545868743e+00
  -3.3079354104409058e+00   8.3002246382573279e+00
  -3.4131125691394586e+00   8.3047032028421306e+00
  -3.5188176981160364e+00   8.3074934749089113e+00
  -3.6250201397725115e+00   8.3085824603431799e+00
  -3.7316889689159494e+00   8.3079577498125019e+00
  -3.8387930041084588e+00   8.3056075240111085e+00
  -3.9463008191181825e+00   8.3015205586829612e+00
  -4.0541807544671116e+00   8.2956862294212836e+00
  -4.1624009290713424e+00   8.2880945162427508e+00
  -4.2709292519693758e+00   8.2787360079345227e+00
  -4.3797334341340033e+00   8.2676019061724730e+00
  -4.4887810003633426e+00   8.2546840294089989e+00
  -4.5980393012464758e+00   8.2399748165289051e+00
  -4.7074755251991922e+00   8.2234673302719496e+00
  -4.8170567105652680e+00   8.2051552604207174e+00
  -4.9267497577786923e+00   8.1850329267525463e+00
  -5.0365214415822388e+00   8.1630952817544244e+00
  -5.1463384232977605e+00   8.1393379130997072e+00
  -5.2561672631435465e+00   8.1137570458857446e+00
  -5.3659744325940775e+00   8.0863495446315170e+00
  -5.4757263267775125e+00   8.0571129150344731e+00
  -5.5853892769061799e+00   8.0260453054858996e+00
  -5.6949295627353864e+00   7.9931455083441803e+00
  -5.8043134250458133e+00   7.9584129609654592e+00
  -5.9135070781447654e+00   7.9218477464912604e+00
  -6.0224767223815423e+00   7.8834505943927491e+00
  -6.1311885566721749e+00   7.8432228807713846e+00
  -6.2396087910287985e+00   7.8011666284158228e+00
  -6.3477036590888902e+00   7.7572845066150045e+00
  -6.4554394306396343e+00   7.7115798307274908e+00
  -6.5627824241326636e+00   7.6640565615071417e+00
  -6.6696990191844252e+00   7.6147193041853996e+00
  -6.7761556690574425e+00   7.5635733073104605e+00
  -6.8821189131177194e+00   7.5106244613437632e+00
  -6.9875553892635889e+00   7.4558792970142864e+00
  -7.0924318463212597e+00   7.3993449834312468e+00
  -7.1967151564023935e+00   7.3410293259558905e+00
  -7.3003723272189935e+00   7.2809407638331383e+00
  -7.4033705143509509e+00   7.2190883675839750e+00
  -7.5056770334615930e+00   7.1554818361595141e+00
  -7.6072593724565785e+00   7.0901314938578022e+00
  -7.7080852035815681e+00   7.0230482870045110e+00
  -7.8081223954540278e+00   6.9542437803987154e+00
  -7.9073390250246387e+00   6.8837301535251072e+00
  -8.0057033894637577e+00   6.8115201965340333e+00
  -8.1031840179684060e+00   6.7376273059908538e+00
  -8.1997496834853418e+00   6.6620654803962189e+00
  -8.2953694143457160e+00   6.5848493154789098e+00
  -8.3900125058069364e+00   6.5059939992630120e+00
  -8.4836485314973249e+00   6.4255153069112740e+00
  -8.5762473547592695e+00   6.3434295953465503e+00
  -8.6677791398864983e+00   6.2597537976533788e+00
  -8.7582143632512661e+00   6.1745054172617513e+00
  -8.8475238243171983e+00   6.0877025219152667e+00
  -8.9356786565336268e+00   5.9993637374259476e+00
  -9.0226503381072565e+00   5.9095082412180249e+00
  -9.1084107026470971e+00   5.8181557556631400e+00
  -9.1929319496785933e+00   5.7253265412094594e+00
  -9.2761866550229879e+00   5.6310413893072715e+00
  -9.3581477810379496e+00   5.5353216151337294e+00
  -9.4387886867155686e+00   5.4381890501194707e+00
  -9.5180831376339263e+00   5.3396660342799276e+00
  -9.5960053157584078e+00   5.2397754083541983e+00
  -9.6725298290890631e+00   5.1385405057544533e+00
  -9.7476317211503307e+00   5.0359851443288823e+00
  -9.8212864803195572e+00   4.9321336179413011e+00
  -9.8934700489906859e+00   4.8270106878705787e+00
  -9.9641588325697388e+00   4.7206415740331158e+00
  -1.0033329708298577e+01   4.6130519460316917e+00
  -1.0100960033903650e+01   4.5042679140340409e+00
  -1.0167027656066397e+01   4.3943160194845978e+00
  -1.0231510918712116e+01   4.2832232256529164e+00
  -1.0294388671114133e+01   4.1710169080223087e+00
  -1.0355640275810188e+01   4.0577248445223386e+00
  -1.0415245616328034e+01   3.9433752056088540e+00
  -1.0473185104717285e+01   3.8279965441952837e+00
  -1.0529439688884700e+01   3.7116177854390093e+00
  -1.0583990859730063e+01   3.5942682163866517e+00
  -1.0636820658079941e+01   3.4759774754821904e+00
  -1.0687911681416745e+01   3.3567755419418619e+00
  -1.0737247090400443e+01   3.2366927249998527e+00
  -1.0784810615180513e+01   3.1157596530288383e+00
  -1.0830586561495702e+01   2.9940072625394842e+00
  -1.0874559816559268e+01   2.8714667870630457e+00
  -1.0916715854727475e+01   2.7481697459212739e+00
  -1.0957040742949163e+01   2.6241479328878650e+00
  -1.0995521145994342e+01   2.4994334047457296e+00
  -1.1032144331459799e+01   2.3740584697444036e+00
  -1.1066898174549824e+01   2.2480556759619632e+00
  -1.1099771162630189e+01   2.1214577995758317e+00
  -1.1130752399553728e+01   1.9942978330469134e+00
  -1.1159831609755770e+01   1.8666089732215161e+00
  -1.1186999142117937e+01   1.7384246093555502e+00
  -1.1212245973598797e+01   1.6097783110655401e+00
  -1.1235563712629986e+01   1.4807038162109891e+00
  -1.1256944602276523e+01   1.3512350187126794e+00
  -1.1276381523160062e+01   1.2214059563115101e+00
  -1.1293867996144032e+01   1.0912507982724997e+00
  -1.1309398184779580e+01   9.6080383303859773e-01
  -1.1322966897511394e+01   8.3009945583896771e-01
  -1.1334569589642573e+01   6.9917215625643403e-01
  -1.1344202365057789e+01   5.6805650575878142e-01
  -1.1351861977704042e+01   4.3678714519862383e-01
  -1.1357545832828505e+01   3.0539877228656986e-01
  -1.1361251987972899e+01   1.7392612904241528e-01
  -1.1362979153724082e+01   4.2403989229109297e-02
  -1.1362726694220509e+01  -8.9132854225756064e-02
  -1.1360494627414383e+01  -2.2064960181617801e-01
  -1.1356283625089402e+01  -3.5211146004693844e-01
  -1.1350095012634046e+01  -4.8348365402100257e-01
  -1.1341930768570526e+01  -6.1473144002036151e-01
  -1.1331793523839524e+01  -7.4582011807556325e-01
  -1.1319686560841010e+01  -8.7671504451917659e-01
  -1.1305613812231488e+01  -1.0073816445184438e+00
  -1.1289579859478138e+01  -1.1377854245823824e+00
  -1.1271589931170320e+01  -1.2678919850386043e+00
  -1.1251649901089172e+01  -1.3976670324751368e+00
  -1.1229766286035954e+01  -1.5270763921425401e+00
  -1.1205946243419975e+01  -1.6560860203116274e+00
  -1.1180197568607019e+01  -1.7846620165821208e+00
  -1.1152528692029252e+01  -1.9127706361375787e+00
  -1.1122948676057696e+01  -2.0403783019419719e+00
  -1.1091467211638479e+01  -2.1674516168732825e+00
  -1.1058094614694085e+01  -2.2939573757895459e+00
  -1.1022841822290980e+01  -2.4198625775227685e+00
  -1.0985720388575078e+01  -2.5451344367961863e+00
  -1.0946742480476553e+01  -2.6697403960603587e+00
  -1.0905920873185631e+01  -2.7936481372436082e+00
  -1.0863268945401048e+01  -2.9168255934123861e+00
  -1.0818800674353037e+01  -3.0392409603371275e+00
  -1.0772530630602624e+01  -3.1608627079592400e+00
  -1.0724473972619283e+01  -3.2816595917548805e+00
  -1.0674646441138957e+01  -3.4016006639912244e+00
  -1.0623064353304576e+01  -3.5206552848709634e+00
  -1.0569744596591315e+01  -3.6387931335608319e+00
  -1.0514704622518879e+01  -3.7559842190999748e+00
  -1.0457962440153160e+01  -3.8721988911840381e+00
  -1.0399536609399769e+01  -3.9874078508209063e+00
  -1.0339446234091959e+01  -4.1015821608540532e+00
  -1.0277710954875571e+01  -4.2146932563495190e+00
  -1.0214350941893649e+01  -4.3267129548426073e+00
  -1.0149386887273558e+01  -4.4376134664404026e+00
  -1.0082839997419397e+01  -4.5473674037762954e+00
  -1.0014731985112649e+01  -4.6559477918127694e+00
  -9.9450850614240522e+00  -4.7633280774887066e+00
  -9.8739219274397563e+00  -4.8694821392075989e+00
  -9.8012657658048905e+00  -4.9743842961630653e+00
  -9.7271402320877520e+00  -5.0780093174981324e+00
  -9.6515694459678851e+00  -5.1803324312948469e+00
  -9.5745779822513679e+00  -5.2813293333907945e+00
  -9.4961908617167659e+00  -5.3809761960192057e+00
  -9.4164335417951399e+00  -5.4792496762693856e+00
  -9.3353319070876939e+00  -5.5761269243642557e+00
  -9.2529122597246438e+00  -5.6715855917518905e+00
  -9.1692013095689600e+00  -5.7656038390079933e+00
  -9.0842261642686655e+00  -5.8581603435463157e+00
  -8.9980143191615145e+00  -5.9492343071341107e+00
  -8.9105936470358191e+00  -6.0388054632097896e+00
  -8.8219923877513349e+00  -6.1268540839999970e+00
  -8.7322391377241555e+00  -6.2133609874334406e+00
  -8.6413628392795339e+00  -6.2983075438488569e+00
  -8.5493927698767411e+00  -6.3816756824945591e+00
  -8.4563585312100091e+00  -6.4634478978171463e+00
  -8.3622900381896716e+00  -6.5436072555369851e+00
  -8.2672175078077217e+00  -6.6221373985081593e+00
  -8.1711714478919699e+00  -6.6990225523606899e+00
  -8.0741826457530834e+00  -6.7742475309229135e+00
  -7.9762821567287903e+00  -6.8477977414219309e+00
  -7.8775012926296331e+00  -6.9196591894601998e+00
  -7.7778716100905907e+00  -6.9898184837663937e+00
  -7.6774248988330323e+00  -7.0582628407187160e+00
  -7.5761931698414307e+00  -7.1249800886389947e+00
  -7.4742086434593284e+00  -7.1899586718559059e+00
  -7.3715037374090455e+00  -7.2531876545358358e+00
  -7.2681110547397063e+00  -7.3146567242799110e+00
  -7.1640633717081261e+00  -7.3743561954858556e+00
  -7.0593936255971581e+00  -7.4322770124734152e+00
  -6.9541349024761239e+00  -7.4884107523721797e+00
  -6.8483204249079650e+00  -7.5427496277706965e+00
  -6.7419835396077810e+00  -7.5952864891259173e+00
  -6.6351577050574075e+00  -7.6460148269320491e+00
  -6.5278764790807839e+00  -7.6949287736480247e+00
  -6.4201735063847511e+00  -7.7420231053828488e+00
  -6.3120825060700660e+00  -7.7872932433382092e+00
  -6.2036372591173246e+00  -7.8307352550078253e+00
  -6.0948715958525650e+00  -7.8723458551330721e+00
  -5.9858193833972839e+00  -7.9121224064145501e+00
  -5.8765145131076402e+00  -7.9500629199793345e+00
  -5.7669908880075962e+00  -7.9861660556037473e+00
  -5.6572824102207715e+00  -8.0204311216915674e+00
  -5.5474229684057610e+00  -8.0528580750077285e+00
  -5.4374464251996981e+00  -8.0834475201675939e+00
  -5.3273866046748148e+00  -8.1122007088820158e+00
  -5.2172772798127474e+00  -8.1391195389585178e+00
  -5.1071521600013510e+00  -8.1642065530589392e+00
  -4.9970448785587633e+00  -8.1874649372140702e+00
  -4.8869889802894271e+00  -8.2088985190958397e+00
  -4.7770179090768208e+00  -8.2285117660477134e+00
  -4.6671649955175782e+00  -8.2463097828741052e+00
  -4.5574634446016891e+00  -8.2622983093896174e+00
  -4.4479463234434693e+00  -8.2764837177290502e+00
  -4.3386465490679234e+00  -8.2888730094192660e+00
  -4.2295968762571592e+00  -8.2994738122139751e+00
  -4.1208298854614442e+00  -8.3082943766927162e+00
  -4.0123779707794940e+00  -8.3153435726252720e+00
  -3.9042733280125459e+00  -8.3206308851029913e+00
  -3.7965479427967534e+00  -8.3241664104384387e+00
  -3.6892335788183965e+00  -8.3259608518349886e+00
  -3.5823617661163758e+00  -8.3260255148279807e+00
  -3.4759637894764244e+00  -8.3243723024992171e+00
  -3.3700706769214439e+00  -8.3210137104666337e+00
  -3.2647131883023168e+00  -8.3159628216510360e+00
  -3.1599218039935342e+00  -8.3092333008219246e+00
  -3.0557267136979127e+00  -8.3008393889245049e+00
  -2.9521578053646476e+00  -8.2907958971900122e+00
  -2.8492446542249081e+00  -8.2791182010316469e+00
  -2.7470165119491239e+00  -8.2658222337284428e+00
  -2.6455022959300805e+00  -8.2509244798994441e+00
  -2.5447305786958774e+00  -8.2344419687707653e+00
  -2.4447295774567674e+00  -8.2163922672380192e+00
  -2.3455271437898371e+00  -8.1967934727268226e+00
  -2.2471507534654411e+00  -8.1756642058540869e+00
  -2.1496274964192392e+00  -8.1530236028928957e+00
  -2.0529840668736412e+00  -8.1288913080438405e+00
  -1.9572467536124059e+00  -8.1032874655157912e+00
  -1.8624414304120724e+00  -8.0762327114190970e+00
  -1.7685935466338534e+00  -8.0477481654743350e+00
  -1.6757281179795542e+00  -8.0178554225397409e+00
  -1.5838697174150234e+00  -7.9865765439606022e+00
  -1.4930424662645665e+00  -7.9539340487438785e+00
  -1.4032700254797019e+00  -7.9199509045614205e+00
  -1.3145755870855669e+00  -7.8846505185852456e+00
  -1.2269818658082063e+00  -7.8480567281583351e+00
  -1.1405110908859235e+00  -7.8101937913045489e+00
  -1.0551849980677925e+00  -7.7710863770812404e+00
  -9.7102482180235361e-01  -7.7307595557782802e+00
  -8.8805128761946295e-01  -7.6892387889672245e+00
  -8.0628460470816787e-01  -7.6465499194044044e+00
  -7.2574445869342485e-01  -7.6027191607918212e+00
  -6.4645000461439184e-01  -7.5577730873997195e+00
  -5.6841986010695211e-01  -7.5117386235548240e+00
  -4.9167209879304818e-01  -7.4646430329982278e+00
  -4.1622424387932916e-01  -7.4165139081170155e+00
  -3.4209326196753020e-01  -7.3673791590537085e+00
  -2.6929555707892677e-01  -7.3172670026976823e+00
  -1.9784696489512182e-01  -7.2662059515627844e+00
  -1.2776274721734335e-01  -7.2142248025553632e+00
  -5.9057586646346277e-02  -7.1613526256370070e+00
   8.2544185150713704e-03  -7.1076187523863137e+00
   7.4159759135012715e-02  -7.0530527644640530e+00
   1.3864551989904675e-01  -6.9976844819861235e+00
   2.0169938372863974e-01  -6.9415439518087299e+00
   2.6330963596978640e-01  -6.8846614357302576e+00
   3.2346516835026123e-01  -6.8270673986143375e+00
   3.8215548270399796e-01  -6.7687924964386417e+00
   4.3937069446119531e-01  -6.7098675642739449e+00
   4.9510153590283373e-01  -6.6503236041980545e+00
   5.4933935917838050e-01  -6.5901917731492121e+00
   6.0207613908554758e-01  -6.5295033707236003e+00
   6.5330447561105998e-01  -6.4682898269216107e+00
   7.0301759623148030e-01  -6.4065826898475233e+00
   7.5120935797323052e-01  -6.3444136133673288e+00
   7.9787424923103967e-01  -6.2818143447293577e+00
   8.4300739134413938e-01  -6.2188167121524707e+00
   8.8660453992962229e-01  -6.1554526123865170e+00
   9.2866208597247113e-01  -6.0917539982498177e+00
   9.6917705667185527e-01  -6.0277528661484281e+00
   1.0081471160433912e+00  -5.9634812435819331e+00
   1.0455705652771454e+00  -5.8989711766405337e+00
   1.0814463428512648e+00  -5.8342547174982089e+00
   1.1157740244012013e+00  -5.7693639119067077e+00
   1.1485538223445961e+00  -5.7043307866951443e+00
   1.1797865852619791e+00  -5.6391873372799584e+00
   1.2094737970335356e+00  -5.5739655151900243e+00
   1.2376175757322823e+00  -5.5086972156116385e+00
   1.2642206722740874e+00  -5.4434142649581476e+00
   1.2892864688250649e+00  -5.3781484084689577e+00
   1.3128189769669583e+00  -5.3129312978426597e+00
   1.3348228356212364e+00  -5.2477944789089666e+00
   1.3553033087326918e+00  -5.1827693793441885e+00
   1.3742662827134522e+00  -5.1178872964349154e+00
   1.3917182636483822e+00  -5.0531793848945812e+00
   1.4076663742629565e+00  -4.9886766447375477e+00
   1.4221183506547717e+00  -4.9244099092153366e+00
   1.4350825387899617e+00  -4.8604098328196192e+00
   1.4465678907658537e+00  -4.7967068793565257e+00
   1.4565839608413107e+00  -4.7333313100968288e+00
   1.4651409012362835e+00  -4.6703131720065274e+00
   1.4722494577021830e+00  -4.6076822860623059e+00
   1.4779209648647769e+00  -4.5454682356563367e+00
   1.4821673413413956e+00  -4.4837003550948449e+00
   1.4850010846343220e+00  -4.4224077181948260e+00
   1.4864352658023248e+00  -4.3616191269832578e+00
   1.4864835239123728e+00  -4.3013631005031270e+00
   1.4851600602736659e+00  -4.2416678637305356e+00
   1.4824796324561809e+00  -4.1825613366071179e+00
   1.4784575480960376e+00  -4.1240711231919551e+00
   1.4731096584900429e+00  -4.0662245009371070e+00
   1.4664523519818804e+00  -4.0090484100908856e+00
   1.4585025471424671e+00  -3.9525694432328859e+00
   1.4492776857470946e+00  -3.8968138349447821e+00
   1.4387957255520418e+00  -3.8418074516208160e+00
   1.4270751328734215e+00  -3.7875757814218920e+00
   1.4141348749711042e+00  -3.7341439243770789e+00
   1.3999944122406327e+00  -3.6815365826363213e+00
   1.3846736902161139e+00  -3.6297780508780737e+00
   1.3681931313871478e+00  -3.5788922068755116e+00
   1.3505736268329289e+00  -3.5289025022249323e+00
   1.3318365276767106e+00  -3.4798319532398732e+00
   1.3120036363639116e+00  -3.4317031320144293e+00
   1.2910971977671932e+00  -3.3845381576591853e+00
   1.2691398901219129e+00  -3.3383586877130957e+00
   1.2461548157954188e+00  -3.2931859097346101e+00
   1.2221654918937179e+00  -3.2490405330752341e+00
   1.1971958407091066e+00  -3.2059427808386882e+00
   1.1712701800124188e+00  -3.1639123820287192e+00
   1.1444132131936009e+00  -3.1229685638885658e+00
   1.1166500192543865e+00  -3.0831300444350163e+00
   1.0880060426568934e+00  -3.0444150251898963e+00
   1.0585070830320300e+00  -3.0068411841117699e+00
   1.0281792847516378e+00  -2.9704256687305515e+00
   9.9704912636836007e-01  -2.9351850894876610e+00
   9.6514340992727932e-01  -2.9011355132842533e+00
   9.3248925015339934e-01  -2.8682924572400017e+00
   8.9911406351911305e-01  -2.8366708826648099e+00
   8.6504555719583232e-01  -2.8062851892457688e+00
   8.3031171789400426e-01  -2.7771492094515664e+00
   7.9494080059577854e-01  -2.7492762031565112e+00
   7.5896131718463578e-01  -2.7226788524862018e+00
   7.2240202497631933e-01  -2.6973692568868346e+00
   6.8529191515545917e-01  -2.6733589284200265e+00
   6.4766020112230549e-01  -2.6506587872849590e+00
   6.0953630675402659e-01  -2.6292791575695516e+00
   5.7094985458505987e-01  -2.6092297632322978e+00
   5.3193065391103278e-01  -2.5905197243163025e+00
   4.9250868882080173e-01  -2.5731575533969711e+00
   4.5271410616118496e-01  -2.5571511522647095e+00
   4.1257720343898863e-01  -2.5425078088439155e+00
   3.7212841666495255e-01  -2.5292341943494359e+00
   3.3139830814426102e-01  -2.5173363606815879e+00
   2.9041755421828797e-01  -2.5068197380607402e+00
   2.4921693296226224e-01  -2.4976891329023738e+00
   2.0782731184355613e-01  -2.4899487259334285e+00
   1.6627963534531617e-01  -2.4836020705506745e+00
   1.2460491256016745e-01  -2.4786520914217323e+00
   8.2834204758735291e-02  -2.4751010833292910e+00
   4.0998612937737725e-02  -2.4729507102589738e+00
  -8.7073464759073165e-04  -2.4722020047312063e+00
  -4.2742694961976052e-02  -2.4728553673773446e+00
  -8.4586122674711259e-02  -2.4749105667602458e+00
  -1.2636988264561816e-01  -2.4783667394393567e+00
  -1.6806286240758950e-01  -2.4832223902802899e+00
  -2.0963398464093777e-01  -2.4894753930088029e+00
  -2.5105221963478003e-01  -2.4971229910089585e+00
  -2.9228659773069232e-01  -2.5061617983651820e+00
  -3.3330622174387486e-01  -2.5165878011478235e+00
  -3.7408027935707627e-01  -2.5283963589417464e+00
  -4.1457805548253607e-01  -2.5415822066173690e+00
  -4.5476894458721701e-01  -2.5561394563434936e+00
  -4.9462246297661144e-01  -2.5720615998411658e+00
  -5.3410826103242248e-01  -2.5893415108777105e+00
  -5.7319613539943770e-01  -2.6079714480000113e+00
  -6.1185604111693270e-01  -2.6279430575059957e+00
  -6.5005810368996186e-01  -2.6492473766532010e+00
  -6.8777263109591702e-01  -2.6718748371032177e+00
  -7.2497012572175967e-01  -2.6958152686006929e+00
  -7.6162129622735664e-01  -2.7210579028855140e+00
  -7.9769706933038120e-01  -2.7475913778366823e+00
  -8.3316860150826355e-01  -2.7754037418463109e+00
  -8.6800729061271709e-01  -2.8044824584220875e+00
  -9.0218478739238928e-01  -2.8348144110164619e+00
  -9.3567300691922595e-01  -2.8663859080807161e+00
  -9.6844413991417566e-01  -2.8991826883420129e+00
  -1.0004706639678951e+00  -2.9331899263014147e+00
  -1.0317253546521579e+00  -2.9683922379507832e+00
  -1.0621812965177122e+00  -3.0047736867063946e+00
  -1.0918118939743737e+00  -3.0423177895570230e+00
  -1.1205908820491832e+00  -3.0810075234241445e+00
  -1.1484923370185116e+00  -3.1208253317318575e+00
  -1.1754906869100317e+00  -3.1617531311840197e+00
  -1.2015607218705378e+00  -3.2037723187460312e+00
  -1.2266776043956351e+00  -3.2468637788286028e+00
  -1.2508168794173806e+00  -3.2910078906707967e+00
  -1.2739544842460029e+00  -3.3361845359195108e+00
  -1.2960667583618926e+00  -3.3823731064025506e+00
  -1.3171304530541066e+00  -3.4295525120923163e+00
  -1.3371227409016895e+00  -3.4777011892570830e+00
  -1.3560212250941726e+00  -3.5267971087967833e+00
  -1.3738039485876763e+00  -3.5768177847601148e+00
  -1.3904494030930994e+00  -3.6277402830397310e+00
  -1.4059365378929478e+00  -3.6795412302422199e+00
  -1.4202447684834136e+00  -3.7321968227294935e+00
  -1.4333539850383912e+00  -3.7856828358281378e+00
  -1.4452445606921693e+00  -3.8399746332032421e+00
  -1.4558973596376297e+00  -3.8950471763931223e+00
  -1.4652937450368280e+00  -3.9508750345013239e+00
  -1.4734155867409242e+00  -4.0074323940422083e+00
  -1.4802452688164884e+00  -4.0646930689363874e+00
  -1.4857656968752884e+00  -4.1226305106521908e+00
  -1.4899603052047437e+00  -4.1812178184893112e+00
  -1.4928130636962906e+00  -4.2404277500007224e+00
  -1.4943084845690007e+00  -4.3002327315488964e+00
  -1.4944316288858586e+00  -4.3606048689922972e+00
  -1.4931681128601848e+00  -4.4215159584980883e+00
  -1.4905041139497781e+00  -4.4829374974769500e+00
  -1.4864263767364223e+00  -4.5448406956358198e+00
  -1.4809222185884889e+00  -4.6071964861443675e+00
  -1.4739795351044496e+00  -4.6699755369109468e+00
  -1.4655868053351957e+00  -4.7331482619637288e+00
  -1.4557330967831419e+00  -4.7966848329326863e+00
  -1.4444080701761843e+00  -4.8605551906280526e+00
  -1.4316019840146603e+00  -4.9247290567108584e+00
  -1.4173056988895505e+00  -4.9891759454510760e+00
  -1.4015106815702414e+00  -5.0538651755689239e+00
  -1.3842090088602701e+00  -5.1187658821547979e+00
  -1.3653933712195412e+00  -5.1838470286632985e+00
  -1.3450570761516139e+00  -5.2490774189767846e+00
  -1.3231940513547280e+00  -5.3144257095338556e+00
  -1.2997988476353486e+00  -5.3798604215181411e+00
  -1.2748666415830774e+00  -5.4453499531027614e+00
  -1.2483932380058858e+00  -5.5108625917457763e+00
  -1.2203750721247095e+00  -5.5763665265319577e+00
  -1.1908092115265352e+00  -5.6418298605561734e+00
  -1.1596933578752038e+00  -5.7072206233436464e+00
  -1.1270258483792479e+00  -5.7725067833023926e+00
  -1.0928056570161704e+00  -5.8376562602030555e+00
  -1.0570323955126644e+00  -5.9026369376813985e+00
  -1.0197063140803710e+00  -5.9674166757586855e+00
  -9.8082830190686321e-01  -6.0319633233751775e+00
  -9.4039988740162883e-01  -6.0962447309319634e+00
  -8.9842323819693559e-01  -6.1602287628363444e+00
  -8.5490116090353896e-01  -6.2238833100459887e+00
  -8.0983710062129421e-01  -6.2871763026070786e+00
  -7.6323514020482663e-01  -6.3500757221816517e+00
  -7.1509999928450696e-01  -6.4125496145593770e+00
  -6.6543703304306934e-01  -6.4745661021489873e+00
  -6.1425223074830826e-01  -6.5360933964446009e+00
  -5.6155221404237676e-01  -6.5970998104621721e+00
  -5.0734423498830616e-01  -6.6575537711413384e+00
  -4.5163617387445709e-01  -6.7174238317079196e+00
  -3.9443653677770574e-01  -6.7766786839923654e+00
  -3.3575445288625849e-01  -6.8352871706994378e+00
  -2.7559967158308302e-01  -6.8932182976244549e+00
  -2.1398255929103199e-01  -6.9504412458114198e+00
  -1.5091409608082829e-01  -7.0069253836484222e+00
  -8.6405872043169962e-02  -7.0626402788956613e+00
  -2.0470083426303517e-02  -7.1175557106415219e+00
   4.6880471459497072e-02  -7.1716416811821233e+00
   1.1563239656901875e-01  -7.2248684278198265e+00
   1.8577170267915080e-01  -7.2772064345761649e+00
   2.5728381217417662e-01  -7.3286264438147493e+00
   3.3015356405752688e-01  -7.3790994677696986e+00
   4.0436521918811863e-01  -7.4285967999751863e+00
   4.7990246573931833e-01  -7.4770900265917541e+00
   5.5674842487848430e-01  -7.5245510376250380e+00
   6.3488565666495700e-01  -7.5709520380326500e+00
   7.1429616616428460e-01  -7.6162655587149493e+00
   7.9496140977638852e-01  -7.6604644673855029e+00
   8.7686230177529123e-01  -7.7035219793171059e+00
   9.5997922105794797e-01  -7.7454116679592087e+00
   1.0442920180996449e+00  -7.7861074754227309e+00
   1.1297800221133485e+00  -7.8255837228282337e+00
   1.2164220484103103e+00  -7.8638151205134994e+00
   1.3041964059591584e+00  -7.9007767780966027e+00
   1.3930809051406241e+00  -7.9364442143906393e+00
   1.4830528656949902e+00  -7.9707933671662996e+00
   1.5740891248592597e+00  -8.0038006027585737e+00
   1.6661660456909801e+00  -8.0354427255138834e+00
   1.7592595255755858e+00  -8.0656969870740554e+00
   1.8533450049140481e+00  -8.0945410954935415e+00
   1.9483974759875586e+00  -8.1219532241864378e+00
   2.0443914919958996e+00  -8.1479120206998399e+00
   2.1413011762660874e+00  -8.1723966153101735e+00
   2.2391002316278223e+00  -8.1953866294392554e+00
   2.3377619499521911e+00  -8.2168621838867786e+00
   2.4372592218500326e+00  -8.2368039068761263e+00
   2.5375645465262964e+00  -8.2551929419104120e+00
   2.6386500417866796e+00  -8.2720109554357180e+00
   2.7404874541927460e+00  -8.2872401443086101e+00
   2.8430481693617105e+00  -8.3008632430650291e+00
   2.9463032224069727e+00  -8.3128635309878316e+00
   3.0502233085154806e+00  -8.3232248389701837e+00
   3.1547787936578966e+00  -8.3319315561722291e+00
   3.2599397254275395e+00  -8.3389686364684525e+00
   3.3656758440039893e+00  -8.3443216046832553e+00
   3.4719565932372136e+00  -8.3479765626123417e+00
   3.5787511318480227e+00  -8.3499201948276056e+00
   3.6860283447406177e+00  -8.3501397742632815e+00
   3.7937568544229450e+00  -8.3486231675811897e+00
   3.9019050325305447e+00  -8.3453588403130343e+00
   4.0104410114495241e+00  -8.3403358617777279e+00
   4.1193326960342578e+00  -8.3335439097719064e+00
   4.2285477754153922e+00  -8.3249732750317449e+00
   4.3380537348936574e+00  -8.3146148654643888e+00
   4.4478178679150115e+00  -8.3024602101473839e+00
   4.5578072881225653e+00  -8.2885014630944998e+00
   4.6679889414807363e+00  -8.2727314067865176e+00
   4.7783296184670201e+00  -8.2551434554655945e+00
   4.8887959663267875e+00  -8.2357316581919520e+00
   4.9993545013864473e+00  -8.2144907016616386e+00
   5.1099716214203150e+00  -8.1914159127843025e+00
   5.2206136180665093e+00  -8.1665032610199919e+00
   5.3312466892871511e+00  -8.1397493604739655e+00
   5.4418369518681793e+00  -8.1111514717487889e+00
   5.5523504539540136e+00  -8.0807075035529223e+00
   5.6627531876123216e+00  -8.0484160140651735e+00
   5.7730111014241441e+00  -8.0142762120544564e+00
   5.8830901130945916e+00  -7.9782879577544117e+00
   5.9929561220793355e+00  -7.9404517634925105e+00
   6.1025750222221040e+00  -7.9007687940733602e+00
   6.2119127143984016e+00  -7.8592408669160809e+00
   6.3209351191606489e+00  -7.8158704519455950e+00
   6.4296081893799508e+00  -7.7706606712379136e+00
   6.5378979228796998e+00  -7.7236152984194550e+00
   6.6457703750562276e+00  -7.6747387578206476e+00
   6.7531916714817095e+00  -7.6240361233840561e+00
   6.8601280204845541e+00  -7.5715131173274521e+00
   6.9665457257024892e+00  -7.5171761085622837e+00
   7.0724111986036027e+00  -7.4610321108681212e+00
   7.1776909709705716e+00  -7.4030887808237198e+00
   7.2823517073433610e+00  -7.3433544154954928e+00
   7.3863602174156426e+00  -7.2818379498841912e+00
   7.4896834683802656e+00  -7.2185489541307684e+00
   7.5922885972190679e+00  -7.1534976304824358e+00
   7.6941429229323832e+00  -7.0866948100200338e+00
   7.7952139587035889e+00  -7.0181519491479412e+00
   7.8954694239940748e+00  -6.9478811258477968e+00
   7.9948772565640720e+00  -6.8758950356974573e+00
   8.0934056244147410e+00  -6.8022069876566391e+00
   8.1910229376470021e+00  -6.7268308996208503e+00
   8.2876978602326368e+00  -6.6497812937452174e+00
   8.3833993216931013e+00  -6.5710732915400127e+00
   8.4780965286817533e+00  -6.4907226087396621e+00
   8.5717589764649684e+00  -6.4087455499471790e+00
   8.6643564602978511e+00  -6.3251590030560170e+00
   8.7558590866902239e+00  -6.2399804334514313e+00
   8.8462372845585868e+00  -6.1532278779935119e+00
   8.9354618162598172e+00  -6.0649199387841675e+00
   9.0235037885024596e+00  -5.9750757767203542e+00
   9.1103346631313862e+00  -5.8837151048360194e+00
   9.1959262677818234e+00  -5.7908581814352038e+00
   9.2802508063986053e+00  -5.6965258030189228e+00
   9.3632808696167338e+00  -5.6007392970084640e+00
   9.4449894449992531e+00  -5.5035205142678363e+00
   9.5253499271285573e+00  -5.4048918214281763e+00
   9.6043361275473291e+00  -5.3048760930170049e+00
   9.6819222845452888e+00  -5.2034967033952899e+00
   9.7580830727880592e+00  -5.1007775185053559e+00
   9.8327936127844602e+00  -4.9967428874327160e+00
   9.9060294801886997e+00  -4.8914176337850526e+00
   9.9777667149338320e+00  -4.7848270468915324e+00
   1.0047981830193089e+01  -4.6769968728258213e+00
   1.0116651821165632e+01  -4.5679533052561432e+00
   1.0183754173683415e+01  -4.4577229761258526e+00
   1.0249266872635845e+01  -4.3463329461680100e+00
   1.0313168410209093e+01  -4.2338106952575636e+00
   1.0375437793936870e+01  -4.1201841126047380e+00
   1.0436054554559622e+01  -4.0054814867933608e+00
   1.0494998753689181e+01  -3.8897314956678506e+00
   1.0552250991275921e+01  -3.7729631960727081e+00
   1.0607792412875577e+01  -3.6552060134483586e+00
   1.0661604716713001e+01  -3.5364897312872814e+00
   1.0713670160540122e+01  -3.4168444804543987e+00
   1.0763971568285521e+01  -3.2963007283757539e+00
   1.0812492336493099e+01  -3.1748892680995606e+00
   1.0859216440547366e+01  -3.0526412072337448e+00
   1.0904128440682982e+01  -2.9295879567641658e+00
   1.0947213487776285e+01  -2.8057612197577178e+00
   1.0988457328916562e+01  -2.6811929799546017e+00
   1.1027846312754987e+01  -2.5559154902540469e+00
   1.1065367394629144e+01  -2.4299612610978567e+00
   1.1101008141461204e+01  -2.3033630487561392e+00
   1.1134756736427876e+01  -2.1761538435196646e+00
   1.1166601983400383e+01  -2.0483668578032992e+00
   1.1196533311152722e+01  -1.9200355141650185e+00
   1.1224540777336632e+01  -1.7911934332450081e+00
   1.1250615072221750e+01  -1.6618744216294294e+00
   1.1274747522199533e+01  -1.5321124596434177e+00
   1.1296930093049555e+01  -1.4019416890779350e+00
   1.1317155392967035e+01  -1.2713964008551095e+00
   1.1335416675350329e+01  -1.1405110226367241e+00
   1.1351707841347372e+01  -1.0093201063805386e+00
   1.1366023442160108e+01  -8.7785831584914198e-01
   1.1378358681105976e+01  -7.4616041407606404e-01
   1.1388709415435722e+01  -6.1426125079387661e-01
   1.1397072157906768e+01  -4.8219574982903884e-01
   1.1403444078111592e+01  -3.4999889646825066e-01
   1.1407823003560575e+01  -2.1770572480109146e-01
   1.1410207420518894e+01  -8.5351305043726705e-02


==> A3_2500_0_C2.txt <==
   7.2069999999999999e+00   0.0000000000000000e+00
   7.2068629929323302e+00   4.6844262587514944e-02
   7.2064215308003297e+00   9.3686744592313465e-02
   7.2056756309499139e+00   1.4052546765586979e-01
   7.2046253235751063e+00   1.8735845356960740e-01
   7.2032706517168270e+00   2.3418372435819756e-01
   7.2016116712611487e+00   2.8099930236284837e-01
   7.1996484509370049e+00   3.2780321032458121e-01
   7.1973810723133846e+00   3.7459347146749139e-01
   7.1948096297959614e+00   4.2136810958198867e-01
   7.1919342306232013e+00   4.6812514910801606e-01
   7.1887549948619345e+00   5.1486261521824106e-01
   7.1852720554023879e+00   5.6157853390121848e-01
   7.1814855579526746e+00   6.0827093204451899e-01
   7.1773956610327616e+00   6.5493783751782186e-01
   7.1730025359678846e+00   7.0157727925596802e-01
   7.1683063668814411e+00   7.4818728734196960e-01
   7.1633073506873419e+00   7.9476589308997148e-01
   7.1580056970818307e+00   8.4131112912816519e-01
   7.1524016285347534e+00   8.8782102948164754e-01
   7.1464953802803262e+00   9.3429362965522245e-01
   7.1402872003073332e+00   9.8072696671614323e-01
   7.1337773493488115e+00   1.0271190793767901e+00
   7.1269661008711962e+00   1.0734680080772834e+00
   7.1198537410629372e+00   1.1197717950680204e+00
   7.1124405688225734e+00   1.1660284844921454e+00
   7.1047268957462926e+00   1.2122361224679374e+00
   7.0967130461149335e+00   1.2583927571711198e+00
   7.0883993568804824e+00   1.3044964389170837e+00
   7.0797861776520312e+00   1.3505452202430273e+00
   7.0708738706811900e+00   1.3965371559900006e+00
   7.0616628108469950e+00   1.4424703033848594e+00
   7.0521533856402714e+00   1.4883427221221182e+00
   7.0423459951474676e+00   1.5341524744457062e+00
   7.0322410520339744e+00   1.5798976252306152e+00
   7.0218389815269004e+00   1.6255762420644424e+00
   7.0111402213973371e+00   1.6711863953288222e+00
   7.0001452219420859e+00   1.7167261582807416e+00
   6.9888544459648658e+00   1.7621936071337394e+00
   6.9772683687569987e+00   1.8075868211389854e+00
   6.9653874780775631e+00   1.8529038826662330e+00
   6.9532122741330360e+00   1.8981428772846443e+00
   6.9407432695564015e+00   1.9433018938434863e+00
   6.9279809893857500e+00   1.9883790245526907e+00
   6.9149259710423472e+00   2.0333723650632756e+00
   6.9015787643081845e+00   2.0782800145476288e+00
   6.8879399313030225e+00   2.1231000757796457e+00
   6.8740100464608966e+00   2.1678306552147140e+00
   6.8597896965061276e+00   2.2124698630695585e+00
   6.8452794804287969e+00   2.2570158134019205e+00
   6.8304800094597216e+00   2.3014666241900876e+00
   6.8153919070449067e+00   2.3458204174122583e+00
   6.8000158088194897e+00   2.3900753191257422e+00
   6.7843523625811661e+00   2.4342294595459948e+00
   6.7684022282631151e+00   2.4782809731254845e+00
   6.7521660779064048e+00   2.5222279986323746e+00
   6.7356445956318920e+00   2.5660686792290432e+00
   6.7188384776116159e+00   2.6098011625504078e+00
   6.7017484320396870e+00   2.6534236007820784e+00
   6.6843751791026618e+00   2.6969341507383131e+00
   6.6667194509494250e+00   2.7403309739397921e+00
   6.6487819916605595e+00   2.7836122366911940e+00
   6.6305635572172195e+00   2.8267761101585736e+00
   6.6120649154694950e+00   2.8698207704465433e+00
   6.5932868461042915e+00   2.9127443986752475e+00
   6.5742301406126957e+00   2.9555451810571376e+00
   6.5548956022568570e+00   2.9982213089735290e+00
   6.5352840460363595e+00   3.0407709790509485e+00
   6.5153962986541147e+00   3.0831923932372649e+00
   6.4952331984817535e+00   3.1254837588776088e+00
   6.4747955955245198e+00   3.1676432887900510e+00
   6.4540843513856885e+00   3.2096692013410761e+00
   6.4331003392304877e+00   3.2515597205208149e+00
   6.4118444437495246e+00   3.2933130760180478e+00
   6.3903175611217433e+00   3.3349275032949746e+00
   6.3685205989768807e+00   3.3764012436617423e+00
   6.3464544763574491e+00   3.4177325443507396e+00
   6.3241201236802391e+00   3.4589196585906370e+00
   6.3015184826973334e+00   3.4999608456801852e+00
   6.2786505064566480e+00   3.5408543710617608e+00
   6.2555171592619985e+00   3.5815985063946614e+00
   6.2321194166326803e+00   3.6221915296281404e+00
   6.2084582652625908e+00   3.6626317250741818e+00
   6.1845347029788647e+00   3.7029173834800155e+00
   6.1603497387000505e+00   3.7430468021003604e+00
   6.1359043923938064e+00   3.7830182847694056e+00
   6.1111996950341423e+00   3.8228301419725139e+00
   6.0862366885581851e+00   3.8624806909176548e+00
   6.0610164258224808e+00   3.9019682556065516e+00
   6.0355399705588466e+00   3.9412911669055561e+00
   6.0098083973297465e+00   3.9804477626162367e+00
   5.9838227914832176e+00   4.0194363875456727e+00
   5.9575842491073443e+00   4.0582553935764665e+00
   5.9310938769842636e+00   4.0969031397364573e+00
   5.9043527925437234e+00   4.1353779922681460e+00
   5.8773621238162015e+00   4.1736783246978080e+00
   5.8501230093855519e+00   4.2118025179043146e+00
   5.8226365983412274e+00   4.2497489601876506e+00
   5.7949040502300431e+00   4.2875160473371148e+00
   5.7669265350074905e+00   4.3251021826992133e+00
   5.7387052329886314e+00   4.3625057772452491e+00
   5.7102413347985292e+00   4.3997252496385713e+00
   5.6815360413222589e+00   4.4367590263015328e+00
   5.6525905636544680e+00   4.4736055414821081e+00
   5.6234061230485182e+00   4.5102632373201867e+00
   5.5939839508651819e+00   4.5467305639135489e+00
   5.5643252885209167e+00   4.5830059793834934e+00
   5.5344313874357125e+00   4.6190879499401518e+00
   5.5043035089805112e+00   4.6549749499474533e+00
   5.4739429244242039e+00   4.6906654619877486e+00
   5.4433509148801997e+00   4.7261579769260962e+00
   5.4125287712525942e+00   4.7614509939742113e+00
   5.3814777941819019e+00   4.7965430207540463e+00
   5.3501992939903822e+00   4.8314325733610461e+00
   5.3186945906269560e+00   4.8661181764270314e+00
   5.2869650136117032e+00   4.9005983631827332e+00
   5.2550119019799642e+00   4.9348716755199709e+00
   5.2228366042260239e+00   4.9689366640534587e+00
   5.1904404782464013e+00   5.0027918881822666e+00
   5.1578248912827354e+00   5.0364359161508965e+00
   5.1249912198642678e+00   5.0698673251099988e+00
   5.0919408497499408e+00   5.1030847011767113e+00
   5.0586751758700821e+00   5.1360866394946338e+00
   5.0251956022677238e+00   5.1688717442934138e+00
   4.9915035420395082e+00   5.2014386289479564e+00
   4.9576004172762183e+00   5.2337859160372542e+00
   4.9234876590029257e+00   5.2659122374028371e+00
   4.8891667071187532e+00   5.2978162342068158e+00
   4.8546390103362542e+00   5.3294965569895592e+00
   4.8199060261204245e+00   5.3609518657269666e+00
   4.7849692206273327e+00   5.3921808298873426e+00
   4.7498300686423800e+00   5.4231821284878787e+00
   4.7144900535181948e+00   5.4539544501507393e+00
   4.6789506671121526e+00   5.4844964931587352e+00
   4.6432134097235345e+00   5.5148069655106005e+00
   4.6072797900303364e+00   5.5448845849758639e+00
   4.5711513250256992e+00   5.5747280791492955e+00
   4.5348295399539964e+00   5.6043361855049625e+00
   4.4983159682465610e+00   5.6337076514498543e+00
   4.4616121514570688e+00   5.6628412343770966e+00
   4.4247196391965673e+00   5.6917357017187449e+00
   4.3876399890681546e+00   5.7203898309981662e+00
   4.3503747666013330e+00   5.7488024098819723e+00
   4.3129255451860011e+00   5.7769722362315648e+00
   4.2752939060061230e+00   5.8048981181542070e+00
   4.2374814379730514e+00   5.8325788740537057e+00
   4.1994897376585341e+00   5.8600133326806336e+00
   4.1613204092273772e+00   5.8872003331821290e+00
   4.1229750643697889e+00   5.9141387251512549e+00
   4.0844553222333966e+00   5.9408273686759143e+00
   4.0457628093549465e+00   5.9672651343873344e+00
   4.0068991595916845e+00   5.9934509035080969e+00
   3.9678660140524196e+00   6.0193835678997250e+00
   3.9286650210282779e+00   6.0450620301098263e+00
   3.8892978359231472e+00   6.0704852034187819e+00
   3.8497661211838134e+00   6.0956520118859823e+00
   3.8100715462297989e+00   6.1205613903956104e+00
   3.7702157873828916e+00   6.1452122847019721e+00
   3.7302005277963857e+00   6.1696036514743620e+00
   3.6900274573840233e+00   6.1937344583414689e+00
   3.6496982727486431e+00   6.2176036839353284e+00
   3.6092146771105478e+00   6.2412103179347982e+00
   3.5685783802355773e+00   6.2645533611085744e+00
   3.5277910983629037e+00   6.2876318253577406e+00
   3.4868545541325506e+00   6.3104447337578424e+00
   3.4457704765126267e+00   6.3329911206004912e+00
   3.4045406007262979e+00   6.3552700314345012e+00
   3.3631666681784798e+00   6.3772805231065366e+00
   3.3216504263822655e+00   6.3990216638012942e+00
   3.2799936288850957e+00   6.4204925330811999e+00
   3.2381980351946584e+00   6.4416922219256270e+00
   3.1962654107045401e+00   6.4626198327696294e+00
   3.1541975266196127e+00   6.4832744795421897e+00
   3.1119961598811785e+00   6.5036552877039853e+00
   3.0696630930918638e+00   6.5237613942846622e+00
   3.0272001144402640e+00   6.5435919479196212e+00
   2.9846090176253544e+00   6.5631461088863103e+00
   2.9418916017806525e+00   6.5824230491400249e+00
   2.8990496713981542e+00   6.6014219523492148e+00
   2.8560850362520367e+00   6.6201420139303018e+00
   2.8129995113221251e+00   6.6385824410819740e+00
   2.7697949167171423e+00   6.6567424528190164e+00
   2.7264730775977322e+00   6.6746212800056099e+00
   2.6830358240992660e+00   6.6922181653881498e+00
   2.6394849912544309e+00   6.7095323636275470e+00
   2.5958224189156076e+00   6.7265631413310256e+00
   2.5520499516770401e+00   6.7433097770834198e+00
   2.5081694387967954e+00   6.7597715614779563e+00
   2.4641827341185283e+00   6.7759477971465341e+00
   2.4200916959930372e+00   6.7918377987894782e+00
   2.3758981871996361e+00   6.8074408932048041e+00
   2.3316040748673248e+00   6.8227564193169448e+00
   2.2872112303957732e+00   6.8377837282049825e+00
   2.2427215293761220e+00   6.8525221831303487e+00
   2.1981368515116007e+00   6.8669711595640122e+00
   2.1534590805379641e+00   6.8811300452131592e+00
   2.1086901041437556e+00   6.8949982400473315e+00
   2.0638318138904030e+00   6.9085751563240612e+00
   2.0188861051321392e+00   6.9218602186139773e+00
   1.9738548769357571e+00   6.9348528638253892e+00
   1.9287400320002144e+00   6.9475525412283403e+00
   1.8835434765760648e+00   6.9599587124781435e+00
   1.8382671203847474e+00   6.9720708516383878e+00
   1.7929128765377198e+00   6.9838884452034149e+00
   1.7474826614554417e+00   6.9954109921202630e+00
   1.7019783947862193e+00   7.0066380038100942e+00
   1.6564019993249055e+00   7.0175690041890775e+00
   1.6107554009314660e+00   7.0282035296887431e+00
   1.5650405284494078e+00   7.0385411292758091e+00
   1.5192593136240820e+00   7.0485813644714677e+00
   1.4734136910208580e+00   7.0583238093701404e+00
   1.4275055979431750e+00   7.0677680506576976e+00
   1.3815369743504757e+00   7.0769136876291441e+00
   1.3355097627760211e+00   7.0857603322057594e+00
   1.2894259082445949e+00   7.0943076089517110e+00
   1.2432873581901016e+00   7.1025551550901156e+00
   1.1970960623730540e+00   7.1105026205185791e+00
   1.1508539727979650e+00   7.1181496678241789e+00
   1.1045630436306373e+00   7.1254959722979150e+00
   1.0582252311153608e+00   7.1325412219486131e+00
   1.0118424934920178e+00   7.1392851175162981e+00
   9.6541679091310428e-01   7.1457273724850081e+00
   9.1895008536066303e-01   7.1518677130950756e+00
   8.7244434056314002e-01   7.1577058783548653e+00
   8.2590152191216359e-01   7.1632416200519629e+00
   7.7932359637925086e-01   7.1684747027638167e+00
   7.3271253243244516e-01   7.1734049038678469e+00
   6.8607029995288771e-01   7.1780320135509879e+00
   6.3939887015132801e-01   7.1823558348187051e+00
   5.9270021548457530e-01   7.1863761835034516e+00
   5.4597630957189580e-01   7.1900928882725852e+00
   4.9922912711135953e-01   7.1935057906357303e+00
   4.5246064379613843e-01   7.1966147449515994e+00
   4.0567283623076222e-01   7.1994196184342618e+00
   3.5886768184733381e-01   7.2019202911588671e+00
   3.1204715882170769e-01   7.2041166560668133e+00
   2.6521324598963614e-01   7.2060086189703769e+00
   2.1836792276288691e-01   7.2075960985567811e+00
   1.7151316904533409e-01   7.2088790263917275e+00
   1.2465096514902833e-01   7.2098573469223659e+00
   7.7783291710248531e-02   7.2105310174797239e+00
   3.0912129605538886e-02   7.2109000082805812e+00
  -1.5960540132264535e-02   7.2109643024287937e+00
  -6.2832736398014635e-02   7.2107238959160753e+00
  -1.0970247809823754e-01   7.2101787976222189e+00
  -1.5656778423511680e-01   7.2093290293147758e+00
  -2.0342667399047359e-01   7.2081746256481756e+00
  -2.5027716680973983e-01   7.2067156341623120e+00
  -2.9711728248591979e-01   7.2049521152805616e+00
  -3.4394504124353714e-01   7.2028841423072620e+00
  -3.9075846382256357e-01   7.2005118014246348e+00
  -4.3755557156232522e-01   7.1978351916891725e+00
  -4.8433438648538357e-01   7.1948544250274571e+00
  -5.3109293138138691e-01   7.1915696262314395e+00
  -5.7782922989088881e-01   7.1879809329531712e+00
  -6.2454130658912932e-01   7.1840884956989850e+00
  -6.7122718706977724e-01   7.1798924778231239e+00
  -7.1788489802862698e-01   7.1753930555208276e+00
  -7.6451246734724843e-01   7.1705904178208684e+00
  -8.1110792417658595e-01   7.1654847665775359e+00
  -8.5766929902050171e-01   7.1600763164620860e+00
  -9.0419462381926141e-01   7.1543652949536263e+00
  -9.5068193203295659e-01   7.1483519423294712e+00
  -9.9712925872486280e-01   7.1420365116549354e+00
  -1.0435346406447275e+00   7.1354192687725995e+00
  -1.0898961163119842e+00   7.1285004922910158e+00
  -1.1362117260988915e+00   7.1212804735728774e+00
  -1.1824795123135912e+00   7.1137595167226415e+00
  -1.2286975192830825e+00   7.1059379385736081e+00
  -1.2748637934361073e+00   7.0978160686744607e+00
  -1.3209763833859502e+00   7.0893942492752506e+00
  -1.3670333400131347e+00   7.0806728353128632e+00
  -1.4130327165480285e+00   7.0716521943959227e+00
  -1.4589725686533448e+00   7.0623327067891681e+00
  -1.5048509545065376e+00   7.0527147653972824e+00
  -1.5506659348820895e+00   7.0427987757481887e+00
  -1.5964155732336831e+00   7.0325851559758066e+00
  -1.6420979357762628e+00   7.0220743368022713e+00
  -1.6877110915679705e+00   7.0112667615196189e+00
  -1.7332531125919632e+00   7.0001628859709246e+00
  -1.7787220738381004e+00   6.9887631785309221e+00
  -1.8241160533845027e+00   6.9770681200860860e+00
  -1.8694331324789757e+00   6.9650782040141683e+00
  -1.9146713956202994e+00   6.9527939361632205e+00
  -1.9598289306393730e+00   6.9402158348300746e+00
  -2.0049038287802170e+00   6.9273444307382919e+00
  -2.0498941847808276e+00   6.9141802670155901e+00
  -2.0947980969538822e+00   6.9007238991707416e+00
  -2.1396136672672834e+00   6.8869758950699405e+00
  -2.1843390014245516e+00   6.8729368349126450e+00
  -2.2289722089450543e+00   6.8586073112068995e+00
  -2.2735114032440644e+00   6.8439879287441254e+00
  -2.3179547017126612e+00   6.8290793045734004e+00
  -2.3623002257974459e+00   6.8138820679752028e+00
  -2.4065461010800950e+00   6.7983968604346465e+00
  -2.4506904573567221e+00   6.7826243356141926e+00
  -2.4947314287170657e+00   6.7665651593258440e+00
  -2.5386671536234915e+00   6.7502200095028275e+00
  -2.5824957749897983e+00   6.7335895761707523e+00
  -2.6262154402598394e+00   6.7166745614182624e+00
  -2.6698243014859440e+00   6.6994756793671755e+00
  -2.7133205154071383e+00   6.6819936561421054e+00
  -2.7567022435271675e+00   6.6642292298395818e+00
  -2.7999676521923087e+00   6.6461831504966558e+00
  -2.8431149126689772e+00   6.6278561800590063e+00
  -2.8861422012211171e+00   6.6092490923485281e+00
  -2.9290476991873797e+00   6.5903626730304303e+00
  -2.9718295930580774e+00   6.5711977195798239e+00
  -3.0144860745519191e+00   6.5517550412478114e+00
  -3.0570153406925233e+00   6.5320354590270755e+00
  -3.0994155938846908e+00   6.5120398056169675e+00
  -3.1416850419904572e+00   6.4917689253881061e+00
  -3.1838218984049007e+00   6.4712236743464793e+00
  -3.2258243821317181e+00   6.4504049200970437e+00
  -3.2676907178585539e+00   6.4293135418068479e+00
  -3.3094191360320862e+00   6.4079504301676549e+00
  -3.3510078729328643e+00   6.3863164873580844e+00
  -3.3924551707498938e+00   6.3644126270052581e+00
  -3.4337592776549655e+00   6.3422397741459688e+00
  -3.4749184478767328e+00   6.3197988651873667e+00
  -3.5159309417745193e+00   6.2970908478671603e+00
  -3.5567950259118675e+00   6.2741166812133393e+00
  -3.5975089731298202e+00   6.2508773355034224e+00
  -3.6380710626199280e+00   6.2273737922232240e+00
  -3.6784795799969876e+00   6.2036070440251558e+00
  -3.7187328173714991e+00   6.1795780946860450e+00
  -3.7588290734218481e+00   6.1552879590644931e+00
  -3.7987666534662021e+00   6.1307376630577561e+00
  -3.8385438695341239e+00   6.1059282435581741e+00
  -3.8781590404378892e+00   6.0808607484091146e+00
  -3.9176104918435235e+00   6.0555362363604717e+00
  -3.9568965563415324e+00   6.0299557770237016e+00
  -3.9960155735173468e+00   6.0041204508263881e+00
  -4.0349658900214536e+00   5.9780313489663666e+00
  -4.0737458596392377e+00   5.9516895733653898e+00
  -4.1123538433604994e+00   5.9250962366223288e+00
  -4.1507882094486801e+00   5.8982524619659413e+00
  -4.1890473335097687e+00   5.8711593832071829e+00
  -4.2271295985608841e+00   5.8438181446910775e+00
  -4.2650333950985537e+00   5.8162299012481329e+00
  -4.3027571211666640e+00   5.7883958181453279e+00
  -4.3402991824240864e+00   5.7603170710366545e+00
  -4.3776579922119767e+00   5.7319948459132126e+00
  -4.4148319716207478e+00   5.7034303390528960e+00
  -4.4518195495567081e+00   5.6746247569696155e+00
  -4.4886191628083640e+00   5.6455793163621077e+00
  -4.5252292561123877e+00   5.6162952440623206e+00
  -4.5616482822192399e+00   5.5867737769833523e+00
  -4.5978747019584540e+00   5.5570161620669865e+00
  -4.6339069843035743e+00   5.5270236562307984e+00
  -4.6697436064367333e+00   5.4967975263148388e+00
  -4.7053830538129002e+00   5.4663390490279067e+00
  -4.7408238202237536e+00   5.4356495108934046e+00
  -4.7760644078612104e+00   5.4047302081947812e+00
  -4.8111033273805894e+00   5.3735824469205626e+00
  -4.8459390979634147e+00   5.3422075427089881e+00
  -4.8805702473798585e+00   5.3106068207922235e+00
  -4.9149953120508112e+00   5.2787816159401810e+00
  -4.9492128371095809e+00   5.2467332724039455e+00
  -4.9832213764632280e+00   5.2144631438587883e+00
  -5.0170194928535192e+00   5.1819725933468010e+00
  -5.0506057579175012e+00   5.1492629932191250e+00
  -5.0839787522477051e+00   5.1163357250778008e+00
  -5.1171370654519590e+00   5.0831921797172228e+00
  -5.1500792962128230e+00   5.0498337570652101e+00
  -5.1828040523466257e+00   5.0162618661237008e+00
  -5.2153099508621290e+00   4.9824779249090589e+00
  -5.2475956180187824e+00   4.9484833603920100e+00
  -5.2796596893845971e+00   4.9142796084371989e+00
  -5.3115008098936149e+00   4.8798681137423756e+00
  -5.3431176339029802e+00   4.8452503297772216e+00
  -5.3745088252496149e+00   4.8104277187217832e+00
  -5.4056730573064806e+00   4.7754017514045763e+00
  -5.4366090130384466e+00   4.7401739072403046e+00
  -5.4673153850577396e+00   4.7047456741672278e+00
  -5.4977908756789837e+00   4.6691185485841729e+00
  -5.5280341969738380e+00   4.6332940352871939e+00
  -5.5580440708252050e+00   4.5972736474058795e+00
  -5.5878192289810285e+00   4.5610589063393139e+00
  -5.6173584131076826e+00   4.5246513416916931e+00
  -5.6466603748429112e+00   4.4880524912075970e+00
  -5.6757238758483783e+00   4.4512639007069206e+00
  -5.7045476878617647e+00   4.4142871240194808e+00
  -5.7331305927484495e+00   4.3771237229192712e+00
  -5.7614713825527657e+00   4.3397752670584007e+00
  -5.7895688595488126e+00   4.3022433339006945e+00
  -5.8174218362908396e+00   4.2645295086549782e+00
  -5.8450291356631965e+00   4.2266353842080315e+00
  -5.8723895909298394e+00   4.1885625610572284e+00
  -5.8995020457834011e+00   4.1503126472428606e+00
  -5.9263653543938206e+00   4.1118872582801371e+00
  -5.9529783814565196e+00   4.0732880170908921e+00
  -5.9793400022401473e+00   4.0345165539349654e+00
  -6.0054491026338663e+00   3.9955745063412911e+00
  -6.0313045791941873e+00   3.9564635190386777e+00
  -6.0569053391913652e+00   3.9171852438862906e+00
  -6.0822503006553283e+00   3.8777413398038405e+00
  -6.1073383924211555e+00   3.8381334727014753e+00
  -6.1321685541740996e+00   3.7983633154093859e+00
  -6.1567397364941536e+00   3.7584325476071201e+00
  -6.1810509009001429e+00   3.7183428557526144e+00
  -6.2051010198933767e+00   3.6780959330109502e+00
  -6.2288890770008134e+00   3.6376934791828184e+00
  -6.2524140668177708e+00   3.5971372006327229e+00
  -6.2756749950501725e+00   3.5564288102169050e+00
  -6.2986708785563152e+00   3.5155700272109991e+00
  -6.3214007453881713e+00   3.4745625772374220e+00
  -6.3438636348322168e+00   3.4334081921925033e+00
  -6.3660585974497845e+00   3.3921086101733526e+00
  -6.3879846951169483e+00   3.3506655754044674e+00
  -6.4096410010639095e+00   3.3090808381640930e+00
  -6.4310265999139320e+00   3.2673561547103307e+00
  -6.4521405877217788e+00   3.2254932872069939e+00
  -6.4729820720116695e+00   3.1834940036492250e+00
  -6.4935501718147597e+00   3.1413600777888666e+00
  -6.5138440177061288e+00   3.0990932890596015e+00
  -6.5338627518412782e+00   3.0566954225018499e+00
  -6.5536055279921586e+00   3.0141682686874391e+00
  -6.5730715115826888e+00   2.9715136236440429e+00
  -6.5922598797237937e+00   2.9287332887793984e+00
  -6.6111698212479464e+00   2.8858290708052992e+00
  -6.6298005367432236e+00   2.8428027816613635e+00
  -6.6481512385868511e+00   2.7996562384385988e+00
  -6.6662211509782763e+00   2.7563912633027412e+00
  -6.6840095099717125e+00   2.7130096834173925e+00
  -6.7015155635082220e+00   2.6695133308669492e+00
  -6.7187385714472638e+00   2.6259040425793283e+00
  -6.7356778055977609e+00   2.5821836602484929e+00
  -6.7523325497486599e+00   2.5383540302567820e+00
  -6.7687020996989871e+00   2.4944170035970452e+00
  -6.7847857632873945e+00   2.4503744357945894e+00
  -6.8005828604212102e+00   2.4062281868289368e+00
  -6.8160927231049779e+00   2.3619801210554017e+00
  -6.8313146954684818e+00   2.3176321071264825e+00
  -6.8462481337942647e+00   2.2731860179130816e+00
  -6.8608924065446448e+00   2.2286437304255462e+00
  -6.8752468943882130e+00   2.1840071257345453e+00
  -6.8893109902258143e+00   2.1392780888917717e+00
  -6.9030840992160227e+00   2.0944585088504835e+00
  -6.9165656388001020e+00   2.0495502783858903e+00
  -6.9297550387264444e+00   2.0045552940153692e+00
  -6.9426517410745001e+00   1.9594754559185410e+00
  -6.9552552002781827e+00   1.9143126678571840e+00
  -6.9675648831487660e+00   1.8690688370950064e+00
  -6.9795802688972488e+00   1.8237458743172734e+00
  -6.9913008491562110e+00   1.7783456935502941e+00
  -7.0027261280011412e+00   1.7328702120807671e+00
  -7.0138556219712509e+00   1.6873213503749966e+00
  -7.0246888600897570e+00   1.6417010319979759e+00
  -7.0352253838836472e+00   1.5960111835323414e+00
  -7.0454647474029155e+00   1.5502537344972049e+00
  -7.0554065172392821e+00   1.5044306172668660e+00
  -7.0650502725443864e+00   1.4585437669894021e+00
  -7.0743956050474353e+00   1.4125951215051491e+00
  -7.0834421190723544e+00   1.3665866212650695e+00
  -7.0921894315543881e+00   1.3205202092490123e+00
  -7.1006371720561843e+00   1.2743978308838699e+00
  -7.1087849827833427e+00   1.2282214339616355e+00
  -7.1166325185994417e+00   1.1819929685573591e+00
  -7.1241794470405244e+00   1.1357143869470137e+00
  -7.1314254483290664e+00   1.0893876435252694e+00
  -7.1383702153874049e+00   1.0430146947231798e+00
  -7.1450134538506367e+00   9.9659749892578497e-01
  -7.1513548820789827e+00   9.5013801638963424e-01
  -7.1573942311696284e+00   9.0363820916023108e-01
  -7.1631312449680182e+00   8.5710004098940573e-01
  -7.1685656800786290e+00   8.1052547725261648e-01
  -7.1736973058752032e+00   7.6391648486618424e-01
  -7.1785259045104493e+00   7.1727503220446365e-01
  -7.1830512709252012e+00   6.7060308901695476e-01
  -7.1872732128570558e+00   6.2390262634535687e-01
  -7.1911915508484618e+00   5.7717561644056969e-01
  -7.1948061182542826e+00   5.3042403267964500e-01
  -7.1981167612488210e+00   4.8364984948269102e-01
  -7.2011233388322990e+00   4.3685504222973492e-01
  -7.2038257228368163e+00   3.9004158717754384e-01
  -7.2062237979317603e+00   3.4321146137641123e-01
  -7.2083174616286820e+00   2.9636664258691009e-01
  -7.2101066242856398e+00   2.4950910919661595e-01
  -7.2115912091109973e+00   2.0264084013680458e-01
  -7.2127711521666891e+00   1.5576381479912707e-01
  -7.2136464023709559e+00   1.0888001295226540e-01
  -7.2142169215005234e+00   6.1991414658572358e-02
  -7.2144826841922622e+00   1.5100000190699084e-02
  -7.2144436779442982e+00  -3.1792250051786278e-02
  -7.2140999031165904e+00  -7.8683355625785545e-02
  -7.2134513729309715e+00  -1.2557133612805957e-01
  -7.2124981134706481e+00  -1.7245421127861593e-01
  -7.2112401636791592e+00  -2.1933000100409214e-01
  -7.2096775753588087e+00  -2.6619672552113050e-01
  -7.2078104131685459e+00  -3.1305240541974155e-01
  -7.2056387546213205e+00  -3.5989506174665226e-01
  -7.2031626900808936e+00  -4.0672271608863664e-01
  -7.2003823227581112e+00  -4.5353339065582365e-01
  -7.1972977687066413e+00  -5.0032510836498056e-01
  -7.1939091568181741e+00  -5.4709589292276739e-01
  -7.1902166288170886e+00  -5.9384376890895907e-01
  -7.1862203392545743e+00  -6.4056676185963313e-01
  -7.1819204555022242e+00  -6.8726289835031784e-01
  -7.1773171577450885e+00  -7.3393020607909776e-01
  -7.1724106389741911e+00  -7.8056671394967458e-01
  -7.1672011049785116e+00  -8.2717045215437845e-01
  -7.1616887743364313e+00  -8.7373945225712646e-01
  -7.1558738784066493e+00  -9.2027174727632588e-01
  -7.1497566613185501e+00  -9.6676537176771837e-01
  -7.1433373799620510e+00  -1.0132183619071595e+00
  -7.1366163039769113e+00  -1.0596287555733366e+00
  -7.1295937157415041e+00  -1.1059945924304109e+00
  -7.1222699103610614e+00  -1.1523139140105931e+00
  -7.1146451956553749e+00  -1.1985847637966385e+00
  -7.1067198921459838e+00  -1.2448051873042647e+00
  -7.0984943330428107e+00  -1.2909732321644838e+00
  -7.0899688642302747e+00  -1.3370869482058527e+00
  -7.0811438442528809e+00  -1.3831443875366278e+00
  -7.0720196443002639e+00  -1.4291436046268324e+00
  -7.0625966481917155e+00  -1.4750826563902224e+00
  -7.0528752523601819e+00  -1.5209596022661553e+00
  -7.0428558658357217e+00  -1.5667725043013561e+00
  -7.0325389102284506e+00  -1.6125194272315744e+00
  -7.0219248197109430e+00  -1.6581984385631325e+00
  -7.0110140410001263e+00  -1.7038076086543623e+00
  -6.9998070333386320e+00  -1.7493450107969211e+00
  -6.9883042684756340e+00  -1.7948087212969903e+00
  -6.9765062306471535e+00  -1.8401968195563514e+00
  -6.9644134165558453e+00  -1.8855073881533335e+00
  -6.9520263353502640e+00  -1.9307385129236303e+00
  -6.9393455086036040e+00  -1.9758882830409856e+00
  -6.9263714702919152e+00  -2.0209547910977412e+00
  -6.9131047667718057e+00  -2.0659361331852439e+00
  -6.8995459567576223e+00  -2.1108304089741079e+00
  -6.8856956112981109e+00  -2.1556357217943374e+00
  -6.8715543137525641e+00  -2.2003501787152895e+00
  -6.8571226597664410e+00  -2.2449718906254899e+00
  -6.8424012572464870e+00  -2.2894989723122898e+00
  -6.8273907263353220e+00  -2.3339295425413642e+00
  -6.8120916993855287e+00  -2.3782617241360460e+00
  -6.7965048209332277e+00  -2.4224936440564924e+00
  -6.7806307476711227e+00  -2.4666234334786843e+00
  -6.7644701484210605e+00  -2.5106492278732522e+00
  -6.7480237041060596e+00  -2.5545691670841197e+00
  -6.7312921077218473e+00  -2.5983813954069781e+00
  -6.7142760643078736e+00  -2.6420840616675685e+00
  -6.6969762909178341e+00  -2.6856753192997815e+00
  -6.6793935165896761e+00  -2.7291533264235701e+00
  -6.6615284823151066e+00  -2.7725162459226631e+00
  -6.6433819410085944e+00  -2.8157622455220914e+00
  -6.6249546574758709e+00  -2.8588894978655066e+00
  -6.6062474083819334e+00  -2.9018961805923045e+00
  -6.5872609822185497e+00  -2.9447804764145364e+00
  -6.5679961792712547e+00  -2.9875405731936175e+00
  -6.5484538115858655e+00  -3.0301746640168195e+00
  -6.5286347029344896e+00  -3.0726809472735486e+00
  -6.5085396887810472e+00  -3.1150576267314061e+00
  -6.4881696162462905e+00  -3.1573029116120295e+00
  -6.4675253440723450e+00  -3.1994150166667032e+00
  -6.4466077425867541e+00  -3.2413921622517456e+00
  -6.4254176936660272e+00  -3.2832325744036641e+00
  -6.4039560906987187e+00  -3.3249344849140767e+00
  -6.3822238385480050e+00  -3.3664961314043924e+00
  -6.3602218535137913e+00  -3.4079157574002581e+00
  -6.3379510632943186e+00  -3.4491916124057544e+00
  -6.3154124069473072e+00  -3.4903219519773501e+00
  -6.2926068348506146e+00  -3.5313050377976025e+00
  -6.2695353086624088e+00  -3.5721391377486111e+00
  -6.2461988012808689e+00  -3.6128225259852069e+00
  -6.2225982968034215e+00  -3.6533534830078889e+00
  -6.1987347904854833e+00  -3.6937302957354938e+00
  -6.1746092886987549e+00  -3.7339512575776075e+00
  -6.1502228088890227e+00  -3.7740146685066964e+00
  -6.1255763795335083e+00  -3.8139188351299822e+00
  -6.1006710400977502e+00  -3.8536620707610285e+00
  -6.0755078409920085e+00  -3.8932426954910588e+00
  -6.0500878435272210e+00  -3.9326590362599889e+00
  -6.0244121198704859e+00  -3.9719094269271804e+00
  -5.9984817530000960e+00  -4.0109922083419027e+00
  -5.9722978366601076e+00  -4.0499057284135089e+00
  -5.9458614753144525e+00  -4.0886483421813198e+00
  -5.9191737841006029e+00  -4.1272184118842050e+00
  -5.8922358887827828e+00  -4.1656143070298794e+00
  -5.8650489257047180e+00  -4.2038344044638825e+00
  -5.8376140417419462e+00  -4.2418770884382697e+00
  -5.8099323942536873e+00  -4.2797407506799727e+00
  -5.7820051510342561e+00  -4.3174237904588839e+00
  -5.7538334902640376e+00  -4.3549246146555962e+00
  -5.7254186004600260e+00  -4.3922416378288407e+00
  -5.6967616804259116e+00  -4.4293732822826044e+00
  -5.6678639392017489e+00  -4.4663179781329250e+00
  -5.6387265960131732e+00  -4.5030741633743681e+00
  -5.6093508802202017e+00  -4.5396402839461576e+00
  -5.5797380312655829e+00  -4.5760147937980014e+00
  -5.5498892986227348e+00  -4.6121961549555630e+00
  -5.5198059417432521e+00  -4.6481828375856100e+00
  -5.4894892300039801e+00  -4.6839733200608134e+00
  -5.4589404426536809e+00  -4.7195660890242213e+00
  -5.4281608687592691e+00  -4.7549596394533662e+00
  -5.3971518071516327e+00  -4.7901524747240432e+00
  -5.3659145663710417e+00  -4.8251431066737354e+00
  -5.3344504646121331e+00  -4.8599300556646732e+00
  -5.3027608296684976e+00  -4.8945118506465590e+00
  -5.2708469988768423e+00  -4.9288870292189193e+00
  -5.2387103190607718e+00  -4.9630541376931010e+00
  -5.2063521464741305e+00  -4.9970117311538997e+00
  -5.1737738467439680e+00  -5.0307583735208308e+00
  -5.1409767948131027e+00  -5.0642926376090234e+00
  -5.1079623748822724e+00  -5.0976131051897502e+00
  -5.0747319803519080e+00  -5.1307183670505703e+00
  -5.0412870137635029e+00  -5.1636070230551185e+00
  -5.0076288867405925e+00  -5.1962776822024876e+00
  -4.9737590199293553e+00  -5.2287289626862510e+00
  -4.9396788429388181e+00  -5.2609594919530887e+00
  -4.9053897942806799e+00  -5.2929679067610298e+00
  -4.8708933213087633e+00  -5.3247528532373076e+00
  -4.8361908801580746e+00  -5.3563129869358193e+00
  -4.8012839356835038e+00  -5.3876469728941965e+00
  -4.7661739613981355e+00  -5.4187534856904671e+00
  -4.7308624394112009e+00  -5.4496312094993327e+00
  -4.6953508603656582e+00  -5.4802788381480294e+00
  -4.6596407233754080e+00  -5.5106950751717996e+00
  -4.6237335359621383e+00  -5.5408786338689442e+00
  -4.5876308139918276e+00  -5.5708282373554727e+00
  -4.5513340816108689e+00  -5.6005426186193308e+00
  -4.5148448711818521e+00  -5.6300205205742344e+00
  -4.4781647232189945e+00  -5.6592606961130620e+00
  -4.4412951863232166e+00  -5.6882619081608548e+00
  -4.4042378171168668e+00  -5.7170229297273680e+00
  -4.3669941801781178e+00  -5.7455425439592203e+00
  -4.3295658479750010e+00  -5.7738195441916105e+00
  -4.2919544007991171e+00  -5.8018527339996053e+00
  -4.2541614266990093e+00  -5.8296409272489900e+00
  -4.2161885214131951e+00  -5.8571829481466988e+00
  -4.1780372883028756e+00  -5.8844776312908067e+00
  -4.1397093382843106e+00  -5.9115238217200812e+00
  -4.1012062897608752e+00  -5.9383203749630926e+00
  -4.0625297685547981e+00  -5.9648661570868899e+00
  -4.0236814078385592e+00  -5.9911600447452322e+00
  -3.9846628480660020e+00  -6.0172009252263639e+00
  -3.9454757369031070e+00  -6.0429876965003588e+00
  -3.9061217291584698e+00  -6.0685192672659980e+00
  -3.8666024867134641e+00  -6.0937945569972110e+00
  -3.8269196784521022e+00  -6.1188124959890438e+00
  -3.7870749801905963e+00  -6.1435720254031985e+00
  -3.7470700746066163e+00  -6.1680720973130789e+00
  -3.7069066511682571e+00  -6.1923116747484137e+00
  -3.6665864060627085e+00  -6.2162897317393853e+00
  -3.6261110421246396e+00  -6.2400052533603096e+00
  -3.5854822687642924e+00  -6.2634572357728580e+00
  -3.5447018018952949e+00  -6.2866446862687928e+00
  -3.5037713638621901e+00  -6.3095666233122403e+00
  -3.4626926833676941e+00  -6.3322220765814992e+00
  -3.4214674953996700e+00  -6.3546100870103652e+00
  -3.3800975411578396e+00  -6.3767297068289830e+00
  -3.3385845679802211e+00  -6.3985799996042276e+00
  -3.2969303292693044e+00  -6.4201600402795922e+00
  -3.2551365844179609e+00  -6.4414689152146076e+00
  -3.2132050987351013e+00  -6.4625057222237752e+00
  -3.1711376433710687e+00  -6.4832695706150112e+00
  -3.1289359952427835e+00  -6.5037595812276123e+00
  -3.0866019369586435e+00  -6.5239748864697269e+00
  -3.0441372567431677e+00  -6.5439146303553368e+00
  -3.0015437483614043e+00  -6.5635779685407512e+00
  -2.9588232110431005e+00  -6.5829640683606074e+00
  -2.9159774494066268e+00  -6.6020721088633723e+00
  -2.8730082733826765e+00  -6.6209012808463505e+00
  -2.8299174981377324e+00  -6.6394507868901966e+00
  -2.7867069439973040e+00  -6.6577198413929235e+00
  -2.7433784363689471e+00  -6.6757076706034164e+00
  -2.6999338056650557e+00  -6.6934135126544341e+00
  -2.6563748872254438e+00  -6.7108366175951186e+00
  -2.6127035212397098e+00  -6.7279762474229905e+00
  -2.5689215526693889e+00  -6.7448316761154352e+00
  -2.5250308311699041e+00  -6.7614021896606928e+00
  -2.4810332110123090e+00  -6.7776870860883287e+00
  -2.4369305510048322e+00  -6.7936856754991908e+00
  -2.3927247144142227e+00  -6.8093972800948670e+00
  -2.3484175688869069e+00  -6.8248212342066115e+00
  -2.3040109863699469e+00  -6.8399568843237715e+00
  -2.2595068430318226e+00  -6.8548035891216870e+00
  -2.2149070191830189e+00  -6.8693607194890767e+00
  -2.1702133991964421e+00  -6.8836276585549099e+00
  -2.1254278714276582e+00  -6.8976038017147490e+00
  -2.0805523281349521e+00  -6.9112885566565723e+00
  -2.0355886653992261e+00  -6.9246813433860828e+00
  -1.9905387830437213e+00  -6.9377815942514811e+00
  -1.9454045845535894e+00  -6.9505887539677280e+00
  -1.9001879769952945e+00  -6.9631022796402577e+00
  -1.8548908709358625e+00  -6.9753216407881924e+00
  -1.8095151803619802e+00  -6.9872463193670127e+00
  -1.7640628225989432e+00  -6.9988758097906958e+00
  -1.7185357182294589e+00  -7.0102096189533283e+00
  -1.6729357910123095e+00  -7.0212472662501977e+00
  -1.6272649678008726e+00  -7.0319882835983334e+00
  -1.5815251784615112e+00  -7.0424322154565253e+00
  -1.5357183557918310e+00  -7.0525786188448096e+00
  -1.4898464354388086e+00  -7.0624270633634127e+00
  -1.4439113558167975e+00  -7.0719771312111659e+00
  -1.3979150580254129e+00  -7.0812284172033850e+00
  -1.3518594857672981e+00  -7.0901805287891957e+00
  -1.3057465852657792e+00  -7.0988330860683444e+00
  -1.2595783051824090e+00  -7.1071857218074532e+00
  -1.2133565965344049e+00  -7.1152380814557468e+00
  -1.1670834126119833e+00  -7.1229898231602276e+00
  -1.1207607088955958e+00  -7.1304406177803141e+00
  -1.0743904429730686e+00  -7.1375901489019409e+00
  -1.0279745744566502e+00  -7.1444381128511116e+00
  -9.8151506489997276e-01  -7.1509842187069133e+00
  -9.3501387771492439e-01  -7.1572281883139812e+00
  -8.8847297808844461e-01  -7.1631697562944243e+00
  -8.4189433289923932e-01  -7.1688086700592013e+00
  -7.9527991063442338e-01  -7.1741446898189558e+00
  -7.4863168130609214e-01  -7.1791775885943014e+00
  -7.0195161636782588e-01  -7.1839071522255642e+00
  -6.5524168863113186e-01  -7.1883331793819796e+00
  -6.0850387218182733e-01  -7.1924554815703292e+00
  -5.6174014229636471e-01  -7.1962738831430553e+00
  -5.1495247535810751e-01  -7.1997882213057975e+00
  -4.6814284877355455e-01  -7.2029983461243985e+00
  -4.2131324088852218e-01  -7.2059041205313639e+00
  -3.7446563090428303e-01  -7.2085054203317611e+00
  -3.2760199879366841e-01  -7.2108021342085777e+00
  -2.8072432521713608e-01  -7.2127941637275264e+00
  -2.3383459143880864e-01  -7.2144814233413008e+00
  -1.8693477924248389e-01  -7.2158638403932862e+00
  -1.4002687084762347e-01  -7.2169413551207029e+00
  -9.3112848825321504e-02  -7.2177139206572294e+00
  -4.6194696014257589e-02  -7.2181815030350451e+00
   7.2560456336195640e-04  -7.2183440811863395e+00
   4.7646069785871395e-02  -7.2182016469442658e+00
   9.4564716516217562e-02  -7.2177542050433461e+00
   1.4147956168603279e-01  -7.2170017731193248e+00
   1.8838862237970538e-01  -7.2159443817084625e+00
   2.3528991591844367e-01  -7.2145820742463043e+00
   2.8218145994432992e-01  -7.2129149070658611e+00
   3.2906127250436124e-01  -7.2109429493952772e+00
   3.7592737213447269e-01  -7.2086662833549227e+00
   4.2277777794353949e-01  -7.2060850039539410e+00
   4.6961050969735496e-01  -7.2031992190862590e+00
   5.1642358790258003e-01  -7.2000090495260247e+00
   5.6321503389066074e-01  -7.1965146289225146e+00
   6.0998286990171080e-01  -7.1927161037944858e+00
   6.5672511916835363e-01  -7.1886136335239739e+00
   7.0343980599952327e-01  -7.1842073903495480e+00
   7.5012495586421768e-01  -7.1794975593590129e+00
   7.9677859547520202e-01  -7.1744843384815677e+00
   8.4339875287265831e-01  -7.1691679384794096e+00
   8.8998345750777830e-01  -7.1635485829388008e+00
   9.3653074032629391e-01  -7.1576265082605763e+00
   9.8303863385194412e-01  -7.1514019636501116e+00
   1.0295051722698731e+00  -7.1448752111067417e+00
   1.0759283915099573e+00  -7.1380465254126424e+00
   1.1223063293300544e+00  -7.1309161941211494e+00
   1.1686370253991762e+00  -7.1234845175445534e+00
   1.2149185213805780e+00  -7.1157518087413303e+00
   1.2611488610147601e+00  -7.1077183935028501e+00
   1.3073260902023787e+00  -7.0993846103395191e+00
   1.3534482570870685e+00  -7.0907508104663943e+00
   1.3995134121381612e+00  -7.0818173577882622e+00
   1.4455196082333068e+00  -7.0725846288841563e+00
   1.4914649007409910e+00  -7.0630530129913538e+00
   1.5373473476029438e+00  -7.0532229119888168e+00
   1.5831650094164358e+00  -7.0430947403801127e+00
   1.6289159495164598e+00  -7.0326689252757806e+00
   1.6745982340577952e+00  -7.0219459063751621e+00
   1.7202099320969491e+00  -7.0109261359477131e+00
   1.7657491156739700e+00  -6.9996100788137543e+00
   1.8112138598941365e+00  -6.9879982123247064e+00
   1.8566022430095079e+00  -6.9760910263427816e+00
   1.9019123465003431e+00  -6.9638890232201502e+00
   1.9471422551563766e+00  -6.9513927177775701e+00
   1.9922900571579523e+00  -6.9386026372824796e+00
   2.0373538441570109e+00  -6.9255193214265747e+00
   2.0823317113579254e+00  -6.9121433223028461e+00
   2.1272217575981842e+00  -6.8984752043820947e+00
   2.1720220854289174e+00  -6.8845155444889157e+00
   2.2167308011952591e+00  -6.8702649317771591e+00
   2.2613460151165468e+00  -6.8557239677048667e+00
   2.3058658413663573e+00  -6.8408932660086830e+00
   2.3502883981523643e+00  -6.8257734526777503e+00
   2.3946118077960281e+00  -6.8103651659270694e+00
   2.4388341968120995e+00  -6.7946690561703589e+00
   2.4829536959879510e+00  -6.7786857859923799e+00
   2.5269684404627171e+00  -6.7624160301207521e+00
   2.5708765698062477e+00  -6.7458604753972518e+00
   2.6146762280978706e+00  -6.7290198207485972e+00
   2.6583655640049577e+00  -6.7118947771567079e+00
   2.7019427308612949e+00  -6.6944860676284774e+00
   2.7454058867452478e+00  -6.6767944271650030e+00
   2.7887531945577240e+00  -6.6588206027303434e+00
   2.8319828220999241e+00  -6.6405653532197304e+00
   2.8750929421508853e+00  -6.6220294494272975e+00
   2.9180817325448065e+00  -6.6032136740133041e+00
   2.9609473762481553e+00  -6.5841188214708444e+00
   3.0036880614365549e+00  -6.5647456980920635e+00
   3.0463019815714438e+00  -6.5450951219338664e+00
   3.0887873354765087e+00  -6.5251679227831332e+00
   3.1311423274138868e+00  -6.5049649421214317e+00
   3.1733651671601280e+00  -6.4844870330892492e+00
   3.2154540700819290e+00  -6.4637350604497055e+00
   3.2574072572116135e+00  -6.4427099005517938e+00
   3.2992229553223780e+00  -6.4214124412931204e+00
   3.3408993970032865e+00  -6.3998435820821609e+00
   3.3824348207340136e+00  -6.3780042338000245e+00
   3.4238274709593326e+00  -6.3558953187617382e+00
   3.4650755981633483e+00  -6.3335177706770400e+00
   3.5061774589434713e+00  -6.3108725346106951e+00
   3.5471313160841222e+00  -6.2879605669423269e+00
   3.5879354386301783e+00  -6.2647828353257751e+00
   3.6285881019601391e+00  -6.2413403186479757e+00
   3.6690875878590332e+00  -6.2176340069873630e+00
   3.7094321845910372e+00  -6.1936649015717986e+00
   3.7496201869718164e+00  -6.1694340147360300e+00
   3.7896498964405927e+00  -6.1449423698786854e+00
   3.8295196211319191e+00  -6.1201910014187888e+00
   3.8692276759471689e+00  -6.0951809547518243e+00
   3.9087723826257332e+00  -6.0699132862053293e+00
   3.9481520698159231e+00  -6.0443890629940196e+00
   3.9873650731455794e+00  -6.0186093631744662e+00
   4.0264097352923738e+00  -5.9925752755993136e+00
   4.0652844060538174e+00  -5.9662878998710340e+00
   4.1039874424169538e+00  -5.9397483462952358e+00
   4.1425172086277513e+00  -5.9129577358335181e+00
   4.1808720762601741e+00  -5.8859172000558804e+00
   4.2190504242849487e+00  -5.8586278810926782e+00
   4.2570506391380043e+00  -5.8310909315861297e+00
   4.2948711147885978e+00  -5.8033075146413982e+00
   4.3325102528071193e+00  -5.7752788037772200e+00
   4.3699664624325543e+00  -5.7470059828760878e+00
   4.4072381606396380e+00  -5.7184902461340164e+00
   4.4443237722056672e+00  -5.6897327980098567e+00
   4.4812217297769754e+00  -5.6607348531741923e+00
   4.5179304739350803e+00  -5.6314976364577927e+00
   4.5544484532624780e+00  -5.6020223827996505e+00
   4.5907741244081075e+00  -5.5723103371945912e+00
   4.6269059521524580e+00  -5.5423627546404521e+00
   4.6628424094723382e+00  -5.5121809000848554e+00
   4.6985819776052873e+00  -5.4817660483715462e+00
   4.7341231461136370e+00  -5.4511194841863331e+00
   4.7694644129482144e+00  -5.4202425020025995e+00
   4.8046042845116856e+00  -5.3891364060264166e+00
   4.8395412757215395e+00  -5.3578025101412363e+00
   4.8742739100727102e+00  -5.3262421378521863e+00
   4.9088007196998262e+00  -5.2944566222299665e+00
   4.9431202454390935e+00  -5.2624473058543257e+00
   4.9772310368898074e+00  -5.2302155407571602e+00
   5.0111316524754939e+00  -5.1977626883652031e+00
   5.0448206595046630e+00  -5.1650901194423238e+00
   5.0782966342311946e+00  -5.1321992140314370e+00
   5.1115581619143340e+00  -5.0990913613960300e+00
   5.1446038368783054e+00  -5.0657679599612848e+00
   5.1774322625715481e+00  -5.0322304172548362e+00
   5.2100420516255426e+00  -4.9984801498471398e+00
   5.2424318259132701e+00  -4.9645185832914667e+00
   5.2746002166072570e+00  -4.9303471520635123e+00
   5.3065458642372327e+00  -4.8959672995006454e+00
   5.3382674187473897e+00  -4.8613804777407781e+00
   5.3697635395532402e+00  -4.8265881476608694e+00
   5.4010328955980684e+00  -4.7915917788150661e+00
   5.4320741654089781e+00  -4.7563928493724825e+00
   5.4628860371525327e+00  -4.7209928460546102e+00
   5.4934672086899869e+00  -4.6853932640723857e+00
   5.5238163876321007e+00  -4.6495956070628903e+00
   5.5539322913935401e+00  -4.6136013870257093e+00
   5.5838136472468687e+00  -4.5774121242589363e+00
   5.6134591923761086e+00  -4.5410293472948329e+00
   5.6428676739298860e+00  -4.5044545928351383e+00
   5.6720378490741563e+00  -4.4676894056860563e+00
   5.7009684850444957e+00  -4.4307353386928865e+00
   5.7296583591979706e+00  -4.3935939526743262e+00
   5.7581062590645802e+00  -4.3562668163564444e+00
   5.7863109823982581e+00  -4.3187555063063217e+00
   5.8142713372274422e+00  -4.2810616068653644e+00
   5.8419861419052266e+00  -4.2431867100823037e+00
   5.8694542251590400e+00  -4.2051324156458536e+00
   5.8966744261399180e+00  -4.1669003308170778e+00
   5.9236455944713198e+00  -4.1284920703614114e+00
   5.9503665902974934e+00  -4.0899092564804072e+00
   5.9768362843314122e+00  -4.0511535187431393e+00
   6.0030535579022439e+00  -4.0122264940173160e+00
   6.0290173030023908e+00  -3.9731298264000907e+00
   6.0547264223340598e+00  -3.9338651671485665e+00
   6.0801798293553952e+00  -3.8944341746100077e+00
   6.1053764483261403e+00  -3.8548385141517549e+00
   6.1303152143528514e+00  -3.8150798580908507e+00
   6.1549950734336578e+00  -3.7751598856233732e+00
   6.1794149825025464e+00  -3.7350802827534895e+00
   6.2035739094732003e+00  -3.6948427422222232e+00
   6.2274708332823554e+00  -3.6544489634359389e+00
   6.2511047439327090e+00  -3.6139006523945629e+00
   6.2744746425353473e+00  -3.5731995216195145e+00
   6.2975795413517135e+00  -3.5323472900813790e+00
   6.3204184638350966e+00  -3.4913456831273093e+00
   6.3429904446716527e+00  -3.4501964324081618e+00
   6.3652945298209502e+00  -3.4089012758053743e+00
   6.3873297765560393e+00  -3.3674619573575861e+00
   6.4090952535030450e+00  -3.3258802271869978e+00
   6.4305900406802792e+00  -3.2841578414254866e+00
   6.4518132295368780e+00  -3.2422965621404671e+00
   6.4727639229909446e+00  -3.2002981572605105e+00
   6.4934412354672242e+00  -3.1581644005007199e+00
   6.5138442929342810e+00  -3.1158970712878671e+00
   6.5339722329411956e+00  -3.0734979546852910e+00
   6.5538242046537709e+00  -3.0309688413175633e+00
   6.5733993688902572e+00  -2.9883115272949285e+00
   6.5926968981565661e+00  -2.9455278141375127e+00
   6.6117159766810207e+00  -2.9026195086993112e+00
   6.6304558004485861e+00  -2.8595884230919530e+00
   6.6489155772346207e+00  -2.8164363746082541e+00
   6.6670945266381318e+00  -2.7731651856455488e+00
   6.6849918801145183e+00  -2.7297766836288178e+00
   6.7026068810078305e+00  -2.6862727009336029e+00
   6.7199387845825207e+00  -2.6426550748087219e+00
   6.7369868580547054e+00  -2.5989256472987785e+00
   6.7537503806229049e+00  -2.5550862651664801e+00
   6.7702286434982923e+00  -2.5111387798147526e+00
   6.7864209499344392e+00  -2.4670850472086707e+00
   6.8023266152565505e+00  -2.4229269277971981e+00
   6.8179449668901873e+00  -2.3786662864347430e+00
   6.8332753443894907e+00  -2.3343049923025299e+00
   6.8483170994648948e+00  -2.2898449188297958e+00
   6.8630695960103223e+00  -2.2452879436148097e+00
   6.8775322101298748e+00  -2.2006359483457203e+00
   6.8917043301640062e+00  -2.1558908187212387e+00
   6.9055853567151901e+00  -2.1110544443711512e+00
   6.9191747026730637e+00  -2.0661287187766688e+00
   6.9324717932390563e+00  -2.0211155391906259e+00
   6.9454760659505128e+00  -1.9760168065575159e+00
   6.9581869707042854e+00  -1.9308344254333802e+00
   6.9706039697798126e+00  -1.8855703039055445e+00
   6.9827265378616827e+00  -1.8402263535122114e+00
   6.9945541620616734e+00  -1.7948044891619117e+00
   7.0060863419402670e+00  -1.7493066290528159e+00
   7.0173225895276499e+00  -1.7037346945919107e+00
   7.0282624293441911e+00  -1.6580906103140416e+00
   7.0389053984203773e+00  -1.6123763038008316e+00
   7.0492510463162636e+00  -1.5665937055994690e+00
   7.0592989351403519e+00  -1.5207447491413768e+00
   7.0690486395679768e+00  -1.4748313706607612e+00
   7.0784997468591602e+00  -1.4288555091130464e+00
   7.0876518568759215e+00  -1.3828191060931971e+00
   7.0965045820990786e+00  -1.3367241057539316e+00
   7.1050575476445159e+00  -1.2905724547238304e+00
   7.1133103912789144e+00  -1.2443661020253420e+00
   7.1212627634349648e+00  -1.1981069989926914e+00
   7.1289143272260409e+00  -1.1517970991896946e+00
   7.1362647584603449e+00  -1.1054383583274772e+00
   7.1433137456545222e+00  -1.0590327341821077e+00
   7.1500609900467440e+00  -1.0125821865121467e+00
   7.1565062056092605e+00  -9.6608867697611178e-01
   7.1626491190604149e+00  -9.1955416904986631e-01
   7.1684894698761248e+00  -8.7298062794393172e-01
   7.1740270103008399e+00  -8.2637002052073050e-01
   7.1792615053579478e+00  -7.7972431521175878e-01
   7.1841927328596631e+00  -7.3304548193469643e-01
   7.1888204834163698e+00  -6.8633549201045430e-01
   7.1931445604454316e+00  -6.3959631808016493e-01
   7.1971647801794676e+00  -5.9282993402211759e-01
   7.2008809716740920e+00  -5.4603831486864340e-01
   7.2042929768151129e+00  -4.9922343672295211e-01
   7.2074006503252068e+00  -4.5238727667592515e-01
   7.2102038597700382e+00  -4.0553181272286731e-01
   7.2127024855638524e+00  -3.5865902368022223e-01
   7.2148964209745339e+00  -3.1177088910225226e-01
   7.2167855721281278e+00  -2.6486938919768904e-01
   7.2183698580128048e+00  -2.1795650474635667e-01
   7.2196492104823173e+00  -1.7103421701577076e-01
   7.2206235742588936e+00  -1.2410450767771730e-01
   7.2212929069356067e+00  -7.7169358724815160e-02
   7.2216571789781998e+00  -3.0230752387064408e-02


==> A3_CIRC_ED_2.txt <==
1.441	0
1.441	0.0046835
1.441	0.009367
1.4409	0.01405
1.4409	0.018734
1.4408	0.023417
1.4407	0.028099
1.4406	0.032782
1.4405	0.037464
1.4404	0.042146
1.4403	0.046827
1.4401	0.051508
1.4399	0.056188
1.4397	0.060868
1.4395	0.065547
1.4393	0.070226
1.4391	0.074903
1.4388	0.07958
1.4386	0.084257
1.4383	0.088932
1.438	0.093606
1.4377	0.098279
1.4374	0.10295
1.437	0.10762
1.4367	0.11229
1.4363	0.11696
1.4359	0.12163
1.4355	0.1263
1.4351	0.13096
1.4346	0.13562
1.4342	0.14029
1.4337	0.14495
1.4333	0.14961
1.4328	0.15426
1.4323	0.15892
1.4317	0.16358
1.4312	0.16823
1.4306	0.17288
1.4301	0.17753
1.4295	0.18218
1.4289	0.18682
1.4283	0.19146
1.4277	0.19611
1.427	0.20074
1.4264	0.20538
1.4257	0.21002
1.425	0.21465
1.4243	0.21928
1.4236	0.22391
1.4228	0.22853
1.4221	0.23316
1.4213	0.23778
1.4205	0.2424
1.4198	0.24701
1.4189	0.25163
1.4181	0.25624
1.4173	0.26085
1.4164	0.26545
1.4156	0.27005
1.4147	0.27465
1.4138	0.27925
1.4129	0.28384
1.4119	0.28843
1.411	0.29302
1.41	0.29761
1.4091	0.30219
1.4081	0.30677
1.4071	0.31134
1.4061	0.31591
1.405	0.32048
1.404	0.32505
1.4029	0.32961
1.4018	0.33417
1.4007	0.33872
1.3996	0.34327
1.3985	0.34782
1.3974	0.35237
1.3962	0.35691
1.3951	0.36144
1.3939	0.36598
1.3927	0.3705
1.3915	0.37503
1.3902	0.37955
1.389	0.38407
1.3878	0.38858
1.3865	0.39309
1.3852	0.39759
1.3839	0.40209
1.3826	0.40659
1.3813	0.41108
1.3799	0.41557
1.3786	0.42005
1.3772	0.42453
1.3758	0.42901
1.3744	0.43348
1.373	0.43794
1.3716	0.4424
1.3701	0.44686
1.3687	0.45131
1.3672	0.45576
1.3657	0.4602
1.3642	0.46463
1.3627	0.46907
1.3612	0.47349
1.3596	0.47791
1.3581	0.48233
1.3565	0.48674
1.3549	0.49115
1.3533	0.49555
1.3517	0.49995
1.35	0.50434
1.3484	0.50873
1.3467	0.51311
1.3451	0.51748
1.3434	0.52185
1.3417	0.52621
1.34	0.53057
1.3382	0.53493
1.3365	0.53927
1.3347	0.54361
1.333	0.54795
1.3312	0.55228
1.3294	0.5566
1.3276	0.56092
1.3257	0.56524
1.3239	0.56954
1.322	0.57384
1.3202	0.57814
1.3183	0.58242
1.3164	0.58671
1.3145	0.59098
1.3125	0.59525
1.3106	0.59952
1.3086	0.60377
1.3067	0.60802
1.3047	0.61227
1.3027	0.61651
1.3007	0.62074
1.2987	0.62496
1.2966	0.62918
1.2946	0.63339
1.2925	0.6376
1.2904	0.6418
1.2883	0.64599
1.2862	0.65017
1.2841	0.65435
1.282	0.65852
1.2798	0.66268
1.2777	0.66684
1.2755	0.67099
1.2733	0.67513
1.2711	0.67927
1.2689	0.6834
1.2667	0.68752
1.2644	0.69163
1.2622	0.69574
1.2599	0.69984
1.2576	0.70393
1.2554	0.70802
1.253	0.71209
1.2507	0.71616
1.2484	0.72023
1.246	0.72428
1.2437	0.72833
1.2413	0.73237
1.2389	0.7364
1.2365	0.74042
1.2341	0.74444
1.2317	0.74844
1.2293	0.75245
1.2268	0.75644
1.2243	0.76042
1.2219	0.7644
1.2194	0.76837
1.2169	0.77233
1.2144	0.77628
1.2118	0.78022
1.2093	0.78416
1.2067	0.78808
1.2042	0.792
1.2016	0.79591
1.199	0.79982
1.1964	0.80371
1.1938	0.80759
1.1912	0.81147
1.1885	0.81534
1.1859	0.8192
1.1832	0.82305
1.1805	0.82689
1.1778	0.83072
1.1751	0.83455
1.1724	0.83836
1.1697	0.84217
1.1669	0.84597
1.1642	0.84976
1.1614	0.85354
1.1586	0.85731
1.1558	0.86107
1.153	0.86483
1.1502	0.86857
1.1474	0.8723
1.1445	0.87603
1.1417	0.87975
1.1388	0.88345
1.136	0.88715
1.1331	0.89084
1.1302	0.89452
1.1273	0.89819
1.1243	0.90185
1.1214	0.9055
1.1184	0.90914
1.1155	0.91277
1.1125	0.91639
1.1095	0.92
1.1065	0.92361
1.1035	0.9272
1.1005	0.93078
1.0975	0.93435
1.0944	0.93792
1.0914	0.94147
1.0883	0.94501
1.0852	0.94855
1.0822	0.95207
1.0791	0.95558
1.076	0.95909
1.0728	0.96258
1.0697	0.96606
1.0666	0.96954
1.0634	0.973
1.0602	0.97645
1.0571	0.97989
1.0539	0.98332
1.0507	0.98675
1.0475	0.99016
1.0442	0.99356
1.041	0.99695
1.0378	1.0003
1.0345	1.0037
1.0312	1.0071
1.028	1.0104
1.0247	1.0137
1.0214	1.0171
1.0181	1.0204
1.0147	1.0237
1.0114	1.027
1.0081	1.0303
1.0047	1.0335
1.0013	1.0368
0.99797	1.04
0.99459	1.0433
0.99119	1.0465
0.98779	1.0497
0.98437	1.0529
0.98095	1.0561
0.97751	1.0593
0.97406	1.0625
0.9706	1.0656
0.96714	1.0688
0.96366	1.0719
0.96017	1.0751
0.95667	1.0782
0.95317	1.0813
0.94965	1.0844
0.94612	1.0875
0.94258	1.0905
0.93903	1.0936
0.93547	1.0966
0.93191	1.0997
0.92833	1.1027
0.92474	1.1057
0.92114	1.1087
0.91754	1.1117
0.91392	1.1147
0.91029	1.1176
0.90666	1.1206
0.90301	1.1235
0.89936	1.1265
0.89569	1.1294
0.89202	1.1323
0.88833	1.1352
0.88464	1.1381
0.88094	1.1409
0.87723	1.1438
0.8735	1.1466
0.86977	1.1495
0.86603	1.1523
0.86229	1.1551
0.85853	1.1579
0.85476	1.1607
0.85099	1.1635
0.8472	1.1662
0.84341	1.169
0.8396	1.1717
0.83579	1.1744
0.83197	1.1772
0.82814	1.1799
0.8243	1.1825
0.82046	1.1852
0.8166	1.1879
0.81274	1.1905
0.80887	1.1932
0.80498	1.1958
0.80109	1.1984
0.7972	1.201
0.79329	1.2036
0.78938	1.2062
0.78545	1.2087
0.78152	1.2113
0.77758	1.2138
0.77363	1.2163
0.76968	1.2188
0.76571	1.2213
0.76174	1.2238
0.75776	1.2263
0.75377	1.2287
0.74977	1.2312
0.74577	1.2336
0.74176	1.236
0.73774	1.2384
0.73371	1.2408
0.72967	1.2432
0.72563	1.2456
0.72158	1.2479
0.71752	1.2503
0.71345	1.2526
0.70938	1.2549
0.7053	1.2572
0.70121	1.2595
0.69711	1.2618
0.69301	1.264
0.6889	1.2663
0.68478	1.2685
0.68065	1.2707
0.67652	1.2729
0.67238	1.2751
0.66823	1.2773
0.66408	1.2795
0.65992	1.2816
0.65575	1.2838
0.65157	1.2859
0.64739	1.288
0.6432	1.2901
0.63901	1.2922
0.63481	1.2943
0.6306	1.2963
0.62638	1.2984
0.62216	1.3004
0.61793	1.3024
0.61369	1.3044
0.60945	1.3064
0.6052	1.3084
0.60095	1.3103
0.59669	1.3123
0.59242	1.3142
0.58815	1.3161
0.58387	1.3181
0.57958	1.3199
0.57529	1.3218
0.57099	1.3237
0.56669	1.3255
0.56238	1.3274
0.55806	1.3292
0.55374	1.331
0.54941	1.3328
0.54508	1.3346
0.54074	1.3363
0.53639	1.3381
0.53204	1.3398
0.52768	1.3416
0.52332	1.3433
0.51895	1.345
0.51458	1.3466
0.5102	1.3483
0.50582	1.35
0.50143	1.3516
0.49703	1.3532
0.49263	1.3548
0.48823	1.3564
0.48382	1.358
0.4794	1.3596
0.47498	1.3611
0.47055	1.3627
0.46612	1.3642
0.46169	1.3657
0.45725	1.3672
0.4528	1.3687
0.44835	1.3701
0.4439	1.3716
0.43944	1.373
0.43497	1.3745
0.4305	1.3759
0.42603	1.3773
0.42155	1.3786
0.41707	1.38
0.41258	1.3814
0.40809	1.3827
0.4036	1.384
0.3991	1.3853
0.39459	1.3866
0.39008	1.3879
0.38557	1.3891
0.38106	1.3904
0.37654	1.3916
0.37201	1.3928
0.36748	1.394
0.36295	1.3952
0.35841	1.3964
0.35388	1.3976
0.34933	1.3987
0.34478	1.3998
0.34023	1.401
0.33568	1.4021
0.33112	1.4031
0.32656	1.4042
0.32199	1.4053
0.31743	1.4063
0.31285	1.4073
0.30828	1.4084
0.3037	1.4093
0.29912	1.4103
0.29453	1.4113
0.28995	1.4122
0.28535	1.4132
0.28076	1.4141
0.27616	1.415
0.27156	1.4159
0.26696	1.4168
0.26235	1.4176
0.25775	1.4185
0.25314	1.4193
0.24852	1.4201
0.2439	1.4209
0.23929	1.4217
0.23466	1.4225
0.23004	1.4233
0.22541	1.424
0.22078	1.4247
0.21615	1.4254
0.21152	1.4261
0.20688	1.4268
0.20225	1.4275
0.19761	1.4281
0.19296	1.4288
0.18832	1.4294
0.18367	1.43
0.17902	1.4306
0.17437	1.4312
0.16972	1.4317
0.16507	1.4323
0.16041	1.4328
0.15576	1.4333
0.1511	1.4338
0.14644	1.4343
0.14177	1.4348
0.13711	1.4352
0.13245	1.4357
0.12778	1.4361
0.12311	1.4365
0.11844	1.4369
0.11377	1.4373
0.1091	1.4376
0.10443	1.438
0.099754	1.4383
0.095079	1.4386
0.090403	1.4389
0.085726	1.4392
0.081048	1.4395
0.076369	1.4398
0.07169	1.44
0.067009	1.4402
0.062328	1.4404
0.057647	1.4406
0.052964	1.4408
0.048281	1.441
0.043598	1.4411
0.038914	1.4413
0.03423	1.4414
0.029545	1.4415
0.02486	1.4416
0.020175	1.4417
0.015489	1.4417
0.010804	1.4418
0.0061179	1.4418
0.001432	1.4418
-0.0032539	1.4418
-0.0079398	1.4418
-0.012626	1.4418
-0.017311	1.4417
-0.021997	1.4417
-0.026682	1.4416
-0.031367	1.4415
-0.036052	1.4414
-0.040736	1.4413
-0.04542	1.4411
-0.050103	1.441
-0.054786	1.4408
-0.059469	1.4406
-0.06415	1.4404
-0.068831	1.4402
-0.073512	1.44
-0.078191	1.4397
-0.08287	1.4395
-0.087548	1.4392
-0.092225	1.4389
-0.096901	1.4386
-0.10158	1.4383
-0.10625	1.4379
-0.11092	1.4376
-0.11559	1.4372
-0.12026	1.4368
-0.12493	1.4364
-0.1296	1.436
-0.13427	1.4356
-0.13893	1.4352
-0.1436	1.4347
-0.14826	1.4342
-0.15292	1.4337
-0.15758	1.4332
-0.16224	1.4327
-0.16689	1.4322
-0.17155	1.4316
-0.1762	1.4311
-0.18085	1.4305
-0.1855	1.4299
-0.19014	1.4293
-0.19479	1.4287
-0.19943	1.428
-0.20407	1.4274
-0.20871	1.4267
-0.21334	1.426
-0.21798	1.4253
-0.22261	1.4246
-0.22724	1.4239
-0.23186	1.4231
-0.23649	1.4224
-0.24111	1.4216
-0.24573	1.4208
-0.25035	1.42
-0.25496	1.4192
-0.25957	1.4184
-0.26418	1.4175
-0.26879	1.4166
-0.27339	1.4158
-0.27799	1.4149
-0.28259	1.414
-0.28718	1.413
-0.29177	1.4121
-0.29636	1.4111
-0.30094	1.4102
-0.30553	1.4092
-0.3101	1.4082
-0.31468	1.4072
-0.31925	1.4061
-0.32382	1.4051
-0.32839	1.404
-0.33295	1.403
-0.33751	1.4019
-0.34206	1.4008
-0.34661	1.3997
-0.35116	1.3985
-0.3557	1.3974
-0.36024	1.3962
-0.36478	1.395
-0.36931	1.3939
-0.37384	1.3927
-0.37836	1.3914
-0.38289	1.3902
-0.3874	1.3889
-0.39191	1.3877
-0.39642	1.3864
-0.40093	1.3851
-0.40543	1.3838
-0.40992	1.3825
-0.41441	1.3811
-0.4189	1.3798
-0.42338	1.3784
-0.42786	1.377
-0.43233	1.3756
-0.4368	1.3742
-0.44127	1.3728
-0.44573	1.3714
-0.45018	1.3699
-0.45463	1.3684
-0.45908	1.367
-0.46352	1.3655
-0.46795	1.364
-0.47239	1.3624
-0.47681	1.3609
-0.48123	1.3593
-0.48565	1.3578
-0.49006	1.3562
-0.49446	1.3546
-0.49886	1.353
-0.50326	1.3513
-0.50765	1.3497
-0.51203	1.348
-0.51641	1.3464
-0.52079	1.3447
-0.52515	1.343
-0.52952	1.3413
-0.53387	1.3396
-0.53823	1.3378
-0.54257	1.3361
-0.54691	1.3343
-0.55124	1.3325
-0.55557	1.3307
-0.5599	1.3289
-0.56421	1.3271
-0.56852	1.3252
-0.57283	1.3234
-0.57713	1.3215
-0.58142	1.3196
-0.5857	1.3177
-0.58998	1.3158
-0.59426	1.3139
-0.59853	1.312
-0.60279	1.31
-0.60704	1.3081
-0.61129	1.3061
-0.61553	1.3041
-0.61977	1.3021
-0.624	1.3001
-0.62822	1.298
-0.63244	1.296
-0.63665	1.2939
-0.64085	1.2918
-0.64504	1.2898
-0.64923	1.2877
-0.65342	1.2855
-0.65759	1.2834
-0.66176	1.2813
-0.66592	1.2791
-0.67007	1.2769
-0.67422	1.2748
-0.67836	1.2726
-0.68249	1.2704
-0.68662	1.2681
-0.69074	1.2659
-0.69485	1.2636
-0.69895	1.2614
-0.70305	1.2591
-0.70714	1.2568
-0.71122	1.2545
-0.7153	1.2522
-0.71936	1.2499
-0.72342	1.2475
-0.72747	1.2452
-0.73152	1.2428
-0.73555	1.2404
-0.73958	1.238
-0.7436	1.2356
-0.74761	1.2332
-0.75162	1.2308
-0.75562	1.2283
-0.7596	1.2258
-0.76358	1.2234
-0.76756	1.2209
-0.77152	1.2184
-0.77548	1.2159
-0.77943	1.2133
-0.78337	1.2108
-0.7873	1.2083
-0.79122	1.2057
-0.79514	1.2031
-0.79904	1.2005
-0.80294	1.1979
-0.80683	1.1953
-0.81071	1.1927
-0.81459	1.19
-0.81845	1.1874
-0.82231	1.1847
-0.82615	1.1821
-0.82999	1.1794
-0.83382	1.1767
-0.83764	1.1739
-0.84145	1.1712
-0.84526	1.1685
-0.84905	1.1657
-0.85284	1.163
-0.85661	1.1602
-0.86038	1.1574
-0.86414	1.1546
-0.86788	1.1518
-0.87162	1.149
-0.87535	1.1461
-0.87908	1.1433
-0.88279	1.1404
-0.88649	1.1375
-0.89018	1.1347
-0.89387	1.1318
-0.89754	1.1288
-0.90121	1.1259
-0.90486	1.123
-0.90851	1.12
-0.91214	1.1171
-0.91577	1.1141
-0.91939	1.1111
-0.923	1.1081
-0.92659	1.1051
-0.93018	1.1021
-0.93376	1.0991
-0.93733	1.0961
-0.94089	1.093
-0.94443	1.0899
-0.94797	1.0869
-0.9515	1.0838
-0.95502	1.0807
-0.95853	1.0776
-0.96202	1.0745
-0.96551	1.0713
-0.96899	1.0682
-0.97246	1.065
-0.97592	1.0619
-0.97936	1.0587
-0.9828	1.0555
-0.98623	1.0523
-0.98964	1.0491
-0.99305	1.0459
-0.99644	1.0426
-0.99983	1.0394
-1.0032	1.0362
-1.0066	1.0329
-1.0099	1.0296
-1.0133	1.0263
-1.0166	1.023
-1.0199	1.0197
-1.0232	1.0164
-1.0265	1.0131
-1.0298	1.0097
-1.0331	1.0064
-1.0363	1.003
-1.0396	0.99965
-1.0428	0.99626
-1.0461	0.99287
-1.0493	0.98947
-1.0525	0.98605
-1.0557	0.98263
-1.0589	0.97919
-1.0621	0.97575
-1.0653	0.97229
-1.0684	0.96883
-1.0716	0.96535
-1.0747	0.96186
-1.0778	0.95837
-1.0809	0.95486
-1.084	0.95134
-1.0871	0.94782
-1.0902	0.94428
-1.0932	0.94073
-1.0963	0.93718
-1.0993	0.93361
-1.1024	0.93003
-1.1054	0.92645
-1.1084	0.92285
-1.1114	0.91925
-1.1144	0.91563
-1.1173	0.912
-1.1203	0.90837
-1.1232	0.90472
-1.1262	0.90107
-1.1291	0.89741
-1.132	0.89373
-1.1349	0.89005
-1.1378	0.88636
-1.1407	0.88266
-1.1435	0.87895
-1.1464	0.87523
-1.1492	0.8715
-1.1521	0.86776
-1.1549	0.86401
-1.1577	0.86026
-1.1605	0.85649
-1.1632	0.85271
-1.166	0.84893
-1.1688	0.84514
-1.1715	0.84134
-1.1742	0.83753
-1.177	0.83371
-1.1797	0.82988
-1.1824	0.82604
-1.185	0.82219
-1.1877	0.81834
-1.1904	0.81448
-1.193	0.8106
-1.1956	0.80672
-1.1982	0.80284
-1.2008	0.79894
-1.2034	0.79503
-1.206	0.79112
-1.2086	0.78719
-1.2111	0.78326
-1.2137	0.77932
-1.2162	0.77538
-1.2187	0.77142
-1.2212	0.76746
-1.2237	0.76349
-1.2262	0.75951
-1.2287	0.75552
-1.2311	0.75152
-1.2335	0.74752
-1.236	0.74351
-1.2384	0.73949
-1.2408	0.73546
-1.2432	0.73142
-1.2455	0.72738
-1.2479	0.72333
-1.2502	0.71927
-1.2526	0.7152
-1.2549	0.71113
-1.2572	0.70705
-1.2595	0.70296
-1.2618	0.69887
-1.264	0.69476
-1.2663	0.69065
-1.2685	0.68653
-1.2707	0.68241
-1.273	0.67827
-1.2752	0.67414
-1.2773	0.66999
-1.2795	0.66583
-1.2817	0.66167
-1.2838	0.65751
-1.286	0.65333
-1.2881	0.64915
-1.2902	0.64496
-1.2923	0.64076
-1.2943	0.63656
-1.2964	0.63235
-1.2985	0.62814
-1.3005	0.62391
-1.3025	0.61969
-1.3045	0.61545
-1.3065	0.61121
-1.3085	0.60696
-1.3105	0.6027
-1.3124	0.59844
-1.3144	0.59418
-1.3163	0.5899
-1.3182	0.58562
-1.3201	0.58134
-1.322	0.57704
-1.3238	0.57274
-1.3257	0.56844
-1.3275	0.56413
-1.3294	0.55981
-1.3312	0.55549
-1.333	0.55116
-1.3348	0.54683
-1.3365	0.54249
-1.3383	0.53814
-1.34	0.53379
-1.3418	0.52943
-1.3435	0.52507
-1.3452	0.5207
-1.3469	0.51633
-1.3485	0.51195
-1.3502	0.50756
-1.3518	0.50317
-1.3535	0.49878
-1.3551	0.49438
-1.3567	0.48997
-1.3583	0.48556
-1.3599	0.48114
-1.3614	0.47672
-1.363	0.4723
-1.3645	0.46787
-1.366	0.46343
-1.3675	0.45899
-1.369	0.45454
-1.3705	0.45009
-1.3719	0.44564
-1.3734	0.44118
-1.3748	0.43671
-1.3762	0.43224
-1.3776	0.42777
-1.379	0.42329
-1.3803	0.4188
-1.3817	0.41432
-1.383	0.40982
-1.3844	0.40533
-1.3857	0.40083
-1.387	0.39632
-1.3883	0.39181
-1.3895	0.3873
-1.3908	0.38278
-1.392	0.37826
-1.3932	0.37374
-1.3945	0.36921
-1.3956	0.36467
-1.3968	0.36014
-1.398	0.3556
-1.3991	0.35105
-1.4003	0.3465
-1.4014	0.34195
-1.4025	0.33739
-1.4036	0.33284
-1.4047	0.32827
-1.4057	0.32371
-1.4068	0.31914
-1.4078	0.31456
-1.4088	0.30999
-1.4098	0.30541
-1.4108	0.30082
-1.4118	0.29624
-1.4127	0.29165
-1.4137	0.28706
-1.4146	0.28246
-1.4155	0.27786
-1.4164	0.27326
-1.4173	0.26866
-1.4182	0.26405
-1.419	0.25944
-1.4199	0.25483
-1.4207	0.25021
-1.4215	0.24559
-1.4223	0.24097
-1.4231	0.23635
-1.4238	0.23172
-1.4246	0.2271
-1.4253	0.22247
-1.426	0.21783
-1.4267	0.2132
-1.4274	0.20856
-1.4281	0.20392
-1.4287	0.19928
-1.4294	0.19463
-1.43	0.18999
-1.4306	0.18534
-1.4312	0.18069
-1.4318	0.17604
-1.4324	0.17139
-1.4329	0.16673
-1.4334	0.16207
-1.434	0.15741
-1.4345	0.15275
-1.435	0.14809
-1.4354	0.14343
-1.4359	0.13876
-1.4363	0.13409
-1.4368	0.12942
-1.4372	0.12476
-1.4376	0.12008
-1.438	0.11541
-1.4383	0.11074
-1.4387	0.10606
-1.439	0.10139
-1.4393	0.09671
-1.4397	0.092032
-1.44	0.087353
-1.4402	0.082673
-1.4405	0.077993
-1.4407	0.073311
-1.441	0.068628
-1.4412	0.063945
-1.4414	0.059261
-1.4416	0.054577
-1.4417	0.049892
-1.4419	0.045206
-1.442	0.04052
-1.4422	0.035833
-1.4423	0.031146
-1.4424	0.026459
-1.4425	0.021772
-1.4425	0.017084
-1.4426	0.012396
-1.4426	0.0077076
-1.4426	0.0030194
-1.4426	-0.0016689
-1.4426	-0.0063572
-1.4426	-0.011045
-1.4425	-0.015733
-1.4425	-0.020421
-1.4424	-0.025109
-1.4423	-0.029797
-1.4422	-0.034484
-1.4421	-0.039171
-1.442	-0.043857
-1.4418	-0.048543
-1.4417	-0.053229
-1.4415	-0.057913
-1.4413	-0.062598
-1.4411	-0.067281
-1.4409	-0.071964
-1.4406	-0.076647
-1.4404	-0.081328
-1.4401	-0.086009
-1.4398	-0.090688
-1.4395	-0.095367
-1.4392	-0.10004
-1.4389	-0.10472
-1.4385	-0.1094
-1.4381	-0.11407
-1.4378	-0.11874
-1.4374	-0.12342
-1.437	-0.12809
-1.4365	-0.13276
-1.4361	-0.13742
-1.4357	-0.14209
-1.4352	-0.14676
-1.4347	-0.15142
-1.4342	-0.15608
-1.4337	-0.16074
-1.4332	-0.1654
-1.4326	-0.17006
-1.4321	-0.17471
-1.4315	-0.17937
-1.4309	-0.18402
-1.4303	-0.18867
-1.4297	-0.19331
-1.429	-0.19796
-1.4284	-0.2026
-1.4277	-0.20724
-1.4271	-0.21188
-1.4264	-0.21652
-1.4256	-0.22115
-1.4249	-0.22579
-1.4242	-0.23042
-1.4234	-0.23504
-1.4227	-0.23967
-1.4219	-0.24429
-1.4211	-0.24891
-1.4203	-0.25353
-1.4194	-0.25814
-1.4186	-0.26275
-1.4177	-0.26736
-1.4168	-0.27197
-1.416	-0.27657
-1.4151	-0.28117
-1.4141	-0.28577
-1.4132	-0.29036
-1.4122	-0.29496
-1.4113	-0.29954
-1.4103	-0.30413
-1.4093	-0.30871
-1.4083	-0.31329
-1.4073	-0.31787
-1.4062	-0.32244
-1.4052	-0.32701
-1.4041	-0.33157
-1.403	-0.33613
-1.4019	-0.34069
-1.4008	-0.34525
-1.3997	-0.3498
-1.3985	-0.35434
-1.3974	-0.35889
-1.3962	-0.36343
-1.395	-0.36796
-1.3938	-0.3725
-1.3926	-0.37702
-1.3914	-0.38155
-1.3901	-0.38607
-1.3889	-0.39058
-1.3876	-0.3951
-1.3863	-0.3996
-1.385	-0.40411
-1.3837	-0.40861
-1.3824	-0.4131
-1.381	-0.41759
-1.3796	-0.42208
-1.3783	-0.42656
-1.3769	-0.43104
-1.3755	-0.43551
-1.374	-0.43998
-1.3726	-0.44444
-1.3712	-0.4489
-1.3697	-0.45335
-1.3682	-0.4578
-1.3667	-0.46225
-1.3652	-0.46669
-1.3637	-0.47112
-1.3622	-0.47555
-1.3606	-0.47998
-1.359	-0.4844
-1.3575	-0.48881
-1.3559	-0.49322
-1.3543	-0.49763
-1.3526	-0.50202
-1.351	-0.50642
-1.3493	-0.51081
-1.3477	-0.51519
-1.346	-0.51957
-1.3443	-0.52394
-1.3426	-0.52831
-1.3409	-0.53267
-1.3391	-0.53702
-1.3374	-0.54137
-1.3356	-0.54572
-1.3338	-0.55005
-1.332	-0.55439
-1.3302	-0.55871
-1.3284	-0.56303
-1.3266	-0.56735
-1.3247	-0.57166
-1.3229	-0.57596
-1.321	-0.58026
-1.3191	-0.58455
-1.3172	-0.58883
-1.3153	-0.59311
-1.3133	-0.59738
-1.3114	-0.60165
-1.3094	-0.60591
-1.3075	-0.61016
-1.3055	-0.6144
-1.3035	-0.61864
-1.3015	-0.62288
-1.2994	-0.6271
-1.2974	-0.63133
-1.2953	-0.63554
-1.2932	-0.63975
-1.2912	-0.64395
-1.2891	-0.64814
-1.287	-0.65233
-1.2848	-0.65651
-1.2827	-0.66068
-1.2805	-0.66484
-1.2784	-0.669
-1.2762	-0.67315
-1.274	-0.6773
-1.2718	-0.68144
-1.2696	-0.68557
-1.2673	-0.68969
-1.2651	-0.6938
-1.2628	-0.69791
-1.2606	-0.70201
-1.2583	-0.70611
-1.256	-0.71019
-1.2537	-0.71427
-1.2513	-0.71834
-1.249	-0.72241
-1.2466	-0.72646
-1.2443	-0.73051
-1.2419	-0.73455
-1.2395	-0.73858
-1.2371	-0.74261
-1.2347	-0.74663
-1.2322	-0.75064
-1.2298	-0.75464
-1.2273	-0.75863
-1.2249	-0.76262
-1.2224	-0.76659
-1.2199	-0.77056
-1.2174	-0.77452
-1.2149	-0.77848
-1.2123	-0.78242
-1.2098	-0.78636
-1.2072	-0.79029
-1.2046	-0.79421
-1.2021	-0.79812
-1.1995	-0.80202
-1.1968	-0.80592
-1.1942	-0.8098
-1.1916	-0.81368
-1.1889	-0.81755
-1.1863	-0.82141
-1.1836	-0.82526
-1.1809	-0.8291
-1.1782	-0.83294
-1.1755	-0.83676
-1.1728	-0.84058
-1.17	-0.84439
-1.1673	-0.84819
-1.1645	-0.85198
-1.1618	-0.85576
-1.159	-0.85953
-1.1562	-0.86329
-1.1534	-0.86704
-1.1505	-0.87079
-1.1477	-0.87452
-1.1449	-0.87825
-1.142	-0.88197
-1.1391	-0.88567
-1.1362	-0.88937
-1.1333	-0.89306
-1.1304	-0.89674
-1.1275	-0.90041
-1.1246	-0.90407
-1.1216	-0.90772
-1.1187	-0.91136
-1.1157	-0.91499
-1.1127	-0.91862
-1.1098	-0.92223
-1.1068	-0.92583
-1.1037	-0.92942
-1.1007	-0.93301
-1.0977	-0.93658
-1.0946	-0.94014
-1.0916	-0.9437
-1.0885	-0.94724
-1.0854	-0.95077
-1.0823	-0.9543
-1.0792	-0.95781
-1.0761	-0.96131
-1.073	-0.96481
-1.0698	-0.96829
-1.0667	-0.97176
-1.0635	-0.97522
-1.0603	-0.97868
-1.0572	-0.98212
-1.054	-0.98555
-1.0507	-0.98897
-1.0475	-0.99238
-1.0443	-0.99578
-1.0411	-0.99917
-1.0378	-1.0025
-1.0345	-1.0059
-1.0313	-1.0093
-1.028	-1.0126
-1.0247	-1.016
-1.0214	-1.0193
-1.0181	-1.0226
-1.0147	-1.0259
-1.0114	-1.0292
-1.0081	-1.0325
-1.0047	-1.0358
-1.0013	-1.039
-0.99794	-1.0423
-0.99455	-1.0455
-0.99115	-1.0487
-0.98773	-1.0519
-0.98431	-1.0551
-0.98088	-1.0583
-0.97743	-1.0615
-0.97398	-1.0647
-0.97052	-1.0679
-0.96704	-1.071
-0.96356	-1.0741
-0.96006	-1.0773
-0.95656	-1.0804
-0.95304	-1.0835
-0.94952	-1.0866
-0.94598	-1.0897
-0.94243	-1.0927
-0.93888	-1.0958
-0.93531	-1.0988
-0.93174	-1.1019
-0.92815	-1.1049
-0.92456	-1.1079
-0.92095	-1.1109
-0.91734	-1.1139
-0.91372	-1.1169
-0.91008	-1.1198
-0.90644	-1.1228
-0.90279	-1.1257
-0.89912	-1.1287
-0.89545	-1.1316
-0.89177	-1.1345
-0.88808	-1.1374
-0.88438	-1.1403
-0.88067	-1.1431
-0.87695	-1.146
-0.87322	-1.1488
-0.86949	-1.1517
-0.86574	-1.1545
-0.86198	-1.1573
-0.85822	-1.1601
-0.85444	-1.1629
-0.85066	-1.1656
-0.84687	-1.1684
-0.84307	-1.1712
-0.83926	-1.1739
-0.83544	-1.1766
-0.83161	-1.1793
-0.82778	-1.182
-0.82393	-1.1847
-0.82008	-1.1874
-0.81621	-1.19
-0.81234	-1.1927
-0.80846	-1.1953
-0.80458	-1.1979
-0.80068	-1.2005
-0.79677	-1.2031
-0.79286	-1.2057
-0.78894	-1.2083
-0.78501	-1.2109
-0.78107	-1.2134
-0.77712	-1.2159
-0.77317	-1.2185
-0.7692	-1.221
-0.76523	-1.2235
-0.76125	-1.2259
-0.75727	-1.2284
-0.75327	-1.2309
-0.74927	-1.2333
-0.74526	-1.2357
-0.74124	-1.2382
-0.73721	-1.2406
-0.73317	-1.2429
-0.72913	-1.2453
-0.72508	-1.2477
-0.72102	-1.25
-0.71696	-1.2524
-0.71288	-1.2547
-0.7088	-1.257
-0.70472	-1.2593
-0.70062	-1.2616
-0.69652	-1.2639
-0.69241	-1.2661
-0.68829	-1.2684
-0.68416	-1.2706
-0.68003	-1.2728
-0.67589	-1.275
-0.67174	-1.2772
-0.66759	-1.2794
-0.66343	-1.2816
-0.65926	-1.2837
-0.65509	-1.2858
-0.65091	-1.288
-0.64672	-1.2901
-0.64252	-1.2922
-0.63832	-1.2943
-0.63411	-1.2963
-0.62989	-1.2984
-0.62567	-1.3004
-0.62144	-1.3024
-0.61721	-1.3045
-0.61296	-1.3065
-0.60872	-1.3085
-0.60446	-1.3104
-0.6002	-1.3124
-0.59593	-1.3143
-0.59166	-1.3163
-0.58738	-1.3182
-0.58309	-1.3201
-0.5788	-1.322
-0.5745	-1.3238
-0.57019	-1.3257
-0.56588	-1.3276
-0.56157	-1.3294
-0.55724	-1.3312
-0.55292	-1.333
-0.54858	-1.3348
-0.54424	-1.3366
-0.53989	-1.3383
-0.53554	-1.3401
-0.53118	-1.3418
-0.52682	-1.3435
-0.52245	-1.3452
-0.51808	-1.3469
-0.5137	-1.3486
-0.50931	-1.3503
-0.50492	-1.3519
-0.50053	-1.3536
-0.49613	-1.3552
-0.49172	-1.3568
-0.48731	-1.3584
-0.48289	-1.36
-0.47847	-1.3615
-0.47404	-1.3631
-0.46961	-1.3646
-0.46517	-1.3661
-0.46073	-1.3676
-0.45628	-1.3691
-0.45183	-1.3706
-0.44738	-1.3721
-0.44292	-1.3735
-0.43845	-1.3749
-0.43398	-1.3764
-0.4295	-1.3778
-0.42502	-1.3792
-0.42054	-1.3805
-0.41605	-1.3819
-0.41156	-1.3832
-0.40706	-1.3846
-0.40256	-1.3859
-0.39805	-1.3872
-0.39354	-1.3885
-0.38903	-1.3898
-0.38451	-1.391
-0.37999	-1.3923
-0.37546	-1.3935
-0.37093	-1.3947
-0.3664	-1.3959
-0.36186	-1.3971
-0.35732	-1.3983
-0.35277	-1.3994
-0.34822	-1.4005
-0.34367	-1.4017
-0.33911	-1.4028
-0.33455	-1.4039
-0.32999	-1.405
-0.32542	-1.406
-0.32085	-1.4071
-0.31627	-1.4081
-0.3117	-1.4091
-0.30712	-1.4101
-0.30253	-1.4111
-0.29794	-1.4121
-0.29335	-1.4131
-0.28876	-1.414
-0.28416	-1.415
-0.27956	-1.4159
-0.27496	-1.4168
-0.27035	-1.4177
-0.26575	-1.4185
-0.26114	-1.4194
-0.25652	-1.4202
-0.2519	-1.4211
-0.24728	-1.4219
-0.24266	-1.4227
-0.23804	-1.4235
-0.23341	-1.4242
-0.22878	-1.425
-0.22415	-1.4257
-0.21951	-1.4264
-0.21488	-1.4271
-0.21024	-1.4278
-0.2056	-1.4285
-0.20095	-1.4292
-0.19631	-1.4298
-0.19166	-1.4305
-0.18701	-1.4311
-0.18236	-1.4317
-0.1777	-1.4323
-0.17305	-1.4328
-0.16839	-1.4334
-0.16373	-1.4339
-0.15907	-1.4344
-0.15441	-1.435
-0.14974	-1.4355
-0.14508	-1.4359
-0.14041	-1.4364
-0.13574	-1.4369
-0.13107	-1.4373
-0.1264	-1.4377
-0.12173	-1.4381
-0.11705	-1.4385
-0.11238	-1.4389
-0.1077	-1.4392
-0.10302	-1.4396
-0.098344	-1.4399
-0.093664	-1.4402
-0.088982	-1.4405
-0.0843	-1.4408
-0.079617	-1.4411
-0.074934	-1.4413
-0.070249	-1.4416
-0.065564	-1.4418
-0.060878	-1.442
-0.056191	-1.4422
-0.051504	-1.4424
-0.046816	-1.4425
-0.042127	-1.4427
-0.037439	-1.4428
-0.032749	-1.4429
-0.02806	-1.443
-0.02337	-1.4431
-0.01868	-1.4432
-0.013989	-1.4432
-0.0092989	-1.4433
-0.0046083	-1.4433
8.2352e-05	-1.4433
0.004773	-1.4433
0.0094637	-1.4433
0.014154	-1.4432
0.018845	-1.4432
0.023535	-1.4431
0.028225	-1.443
0.032914	-1.4429
0.037604	-1.4428
0.042293	-1.4427
0.046981	-1.4425
0.051669	-1.4424
0.056357	-1.4422
0.061044	-1.442
0.06573	-1.4418
0.070416	-1.4416
0.0751	-1.4414
0.079785	-1.4411
0.084468	-1.4408
0.08915	-1.4406
0.093832	-1.4403
0.098512	-1.4399
0.10319	-1.4396
0.10787	-1.4393
0.11255	-1.4389
0.11722	-1.4385
0.1219	-1.4382
0.12657	-1.4378
0.13124	-1.4373
0.13591	-1.4369
0.14058	-1.4365
0.14525	-1.436
0.14992	-1.4355
0.15458	-1.435
0.15925	-1.4345
0.16391	-1.434
0.16857	-1.4335
0.17323	-1.4329
0.17788	-1.4323
0.18254	-1.4317
0.18719	-1.4311
0.19184	-1.4305
0.19649	-1.4299
0.20113	-1.4293
0.20578	-1.4286
0.21042	-1.4279
0.21506	-1.4272
0.2197	-1.4265
0.22433	-1.4258
0.22897	-1.4251
0.2336	-1.4243
0.23822	-1.4236
0.24285	-1.4228
0.24747	-1.422
0.25209	-1.4212
0.25671	-1.4203
0.26133	-1.4195
0.26594	-1.4186
0.27055	-1.4178
0.27515	-1.4169
0.27976	-1.416
0.28436	-1.4151
0.28896	-1.4141
0.29355	-1.4132
0.29814	-1.4122
0.30273	-1.4113
0.30732	-1.4103
0.3119	-1.4093
0.31648	-1.4082
0.32105	-1.4072
0.32562	-1.4062
0.33019	-1.4051
0.33476	-1.404
0.33932	-1.4029
0.34388	-1.4018
0.34843	-1.4007
0.35298	-1.3996
0.35753	-1.3984
0.36207	-1.3972
0.36661	-1.3961
0.37115	-1.3949
0.37568	-1.3936
0.38021	-1.3924
0.38473	-1.3912
0.38925	-1.3899
0.39377	-1.3886
0.39828	-1.3874
0.40279	-1.3861
0.40729	-1.3847
0.41179	-1.3834
0.41628	-1.3821
0.42077	-1.3807
0.42526	-1.3793
0.42974	-1.3779
0.43422	-1.3765
0.43869	-1.3751
0.44315	-1.3737
0.44762	-1.3723
0.45207	-1.3708
0.45653	-1.3693
0.46098	-1.3678
0.46542	-1.3663
0.46986	-1.3648
0.47429	-1.3633
0.47872	-1.3617
0.48314	-1.3602
0.48756	-1.3586
0.49198	-1.357
0.49638	-1.3554
0.50079	-1.3538
0.50518	-1.3521
0.50958	-1.3505
0.51396	-1.3488
0.51835	-1.3471
0.52272	-1.3455
0.52709	-1.3438
0.53146	-1.342
0.53582	-1.3403
0.54017	-1.3386
0.54452	-1.3368
0.54886	-1.335
0.5532	-1.3332
0.55753	-1.3314
0.56185	-1.3296
0.56617	-1.3278
0.57048	-1.3259
0.57479	-1.3241
0.57909	-1.3222
0.58339	-1.3203
0.58767	-1.3184
0.59196	-1.3165
0.59623	-1.3146
0.6005	-1.3126
0.60477	-1.3107
0.60902	-1.3087
0.61327	-1.3067
0.61752	-1.3047
0.62176	-1.3027
0.62599	-1.3007
0.63021	-1.2986
0.63443	-1.2966
0.63864	-1.2945
0.64285	-1.2924
0.64704	-1.2903
0.65123	-1.2882
0.65542	-1.2861
0.65959	-1.284
0.66376	-1.2818
0.66793	-1.2796
0.67208	-1.2775
0.67623	-1.2753
0.68037	-1.2731
0.68451	-1.2709
0.68864	-1.2686
0.69276	-1.2664
0.69687	-1.2641
0.70097	-1.2619
0.70507	-1.2596
0.70916	-1.2573
0.71325	-1.255
0.71732	-1.2526
0.72139	-1.2503
0.72545	-1.248
0.7295	-1.2456
0.73355	-1.2432
0.73759	-1.2408
0.74162	-1.2384
0.74564	-1.236
0.74965	-1.2336
0.75366	-1.2311
0.75766	-1.2287
0.76165	-1.2262
0.76563	-1.2237
0.7696	-1.2212
0.77357	-1.2187
0.77752	-1.2162
0.78147	-1.2137
0.78542	-1.2111
0.78935	-1.2086
0.79327	-1.206
0.79719	-1.2034
0.8011	-1.2008
0.805	-1.1982
0.80889	-1.1956
0.81277	-1.193
0.81664	-1.1903
0.82051	-1.1877
0.82436	-1.185
0.82821	-1.1823
0.83205	-1.1796
0.83588	-1.1769
0.8397	-1.1742
0.84351	-1.1714
0.84732	-1.1687
0.85111	-1.1659
0.8549	-1.1632
0.85868	-1.1604
0.86244	-1.1576
0.8662	-1.1548
0.86995	-1.152
0.87369	-1.1491
0.87742	-1.1463
0.88114	-1.1434
0.88486	-1.1406
0.88856	-1.1377
0.89225	-1.1348
0.89594	-1.1319
0.89961	-1.129
0.90328	-1.126
0.90693	-1.1231
0.91058	-1.1201
0.91422	-1.1172
0.91784	-1.1142
0.92146	-1.1112
0.92507	-1.1082
0.92867	-1.1052
0.93225	-1.1022
0.93583	-1.0991
0.9394	-1.0961
0.94296	-1.093
0.94651	-1.09
0.95004	-1.0869
0.95357	-1.0838
0.95709	-1.0807
0.9606	-1.0776
0.9641	-1.0744
0.96759	-1.0713
0.97106	-1.0682
0.97453	-1.065
0.97799	-1.0618
0.98143	-1.0586
0.98487	-1.0554
0.9883	-1.0522
0.99171	-1.049
0.99512	-1.0458
0.99851	-1.0426
1.0019	-1.0393
1.0053	-1.036
1.0086	-1.0328
1.012	-1.0295
1.0153	-1.0262
1.0187	-1.0229
1.022	-1.0196
1.0253	-1.0163
1.0286	-1.0129
1.0319	-1.0096
1.0351	-1.0062
1.0384	-1.0028
1.0417	-0.99946
1.0449	-0.99607
1.0481	-0.99267
1.0514	-0.98926
1.0546	-0.98584
1.0578	-0.98241
1.061	-0.97897
1.0641	-0.97551
1.0673	-0.97205
1.0705	-0.96858
1.0736	-0.9651
1.0767	-0.9616
1.0799	-0.9581
1.083	-0.95458
1.0861	-0.95106
1.0892	-0.94753
1.0922	-0.94398
1.0953	-0.94043
1.0983	-0.93686
1.1014	-0.93329
1.1044	-0.92971
1.1074	-0.92611
1.1104	-0.92251
1.1134	-0.9189
1.1164	-0.91527
1.1194	-0.91164
1.1223	-0.908
1.1253	-0.90435
1.1282	-0.90069
1.1311	-0.89702
1.1341	-0.89334
1.137	-0.88965
1.1398	-0.88595
1.1427	-0.88224
1.1456	-0.87852
1.1484	-0.87479
1.1513	-0.87106
1.1541	-0.86731
1.1569	-0.86356
1.1597	-0.85979
1.1625	-0.85602
1.1653	-0.85224
1.168	-0.84845
1.1708	-0.84465
1.1735	-0.84084
1.1763	-0.83702
1.179	-0.83319
1.1817	-0.82936
1.1844	-0.82551
1.187	-0.82166
1.1897	-0.8178
1.1924	-0.81393
1.195	-0.81005
1.1976	-0.80616
1.2002	-0.80227
1.2028	-0.79836
1.2054	-0.79445
1.208	-0.79053
1.2106	-0.7866
1.2131	-0.78266
1.2157	-0.77872
1.2182	-0.77476
1.2207	-0.7708
1.2232	-0.76683
1.2257	-0.76285
1.2282	-0.75886
1.2306	-0.75487
1.2331	-0.75086
1.2355	-0.74685
1.2379	-0.74283
1.2403	-0.73881
1.2427	-0.73477
1.2451	-0.73073
1.2475	-0.72668
1.2498	-0.72262
1.2522	-0.71856
1.2545	-0.71448
1.2568	-0.7104
1.2591	-0.70632
1.2614	-0.70222
1.2637	-0.69812
1.266	-0.69401
1.2682	-0.68989
1.2705	-0.68576
1.2727	-0.68163
1.2749	-0.67749
1.2771	-0.67335
1.2793	-0.66919
1.2814	-0.66503
1.2836	-0.66086
1.2857	-0.65669
1.2879	-0.65251
1.29	-0.64832
1.2921	-0.64412
1.2942	-0.63992
1.2962	-0.63571
1.2983	-0.6315
1.3004	-0.62728
1.3024	-0.62305
1.3044	-0.61881
1.3064	-0.61457
1.3084	-0.61032
1.3104	-0.60606
1.3123	-0.6018
1.3143	-0.59754
1.3162	-0.59326
1.3182	-0.58898
1.3201	-0.58469
1.322	-0.5804
1.3238	-0.5761
1.3257	-0.5718
1.3276	-0.56749
1.3294	-0.56317
1.3312	-0.55884
1.333	-0.55452
1.3348	-0.55018
1.3366	-0.54584
1.3384	-0.54149
1.3401	-0.53714
1.3419	-0.53278
1.3436	-0.52842
1.3453	-0.52405
1.347	-0.51968
1.3487	-0.5153
1.3504	-0.51091
1.352	-0.50652
1.3537	-0.50212
1.3553	-0.49772
1.3569	-0.49331
1.3585	-0.4889
1.3601	-0.48448
1.3616	-0.48006
1.3632	-0.47563
1.3647	-0.4712
1.3663	-0.46676
1.3678	-0.46232
1.3693	-0.45787
1.3708	-0.45342
1.3722	-0.44896
1.3737	-0.4445
1.3751	-0.44004
1.3765	-0.43556
1.3779	-0.43109
1.3793	-0.42661
1.3807	-0.42212
1.3821	-0.41763
1.3834	-0.41314
1.3848	-0.40864
1.3861	-0.40414
1.3874	-0.39963
1.3887	-0.39512
1.39	-0.39061
1.3912	-0.38609
1.3925	-0.38156
1.3937	-0.37704
1.3949	-0.3725
1.3962	-0.36797
1.3973	-0.36343
1.3985	-0.35889
1.3997	-0.35434
1.4008	-0.34979
1.402	-0.34523
1.4031	-0.34068
1.4042	-0.33612
1.4053	-0.33155
1.4063	-0.32698
1.4074	-0.32241
1.4084	-0.31783
1.4095	-0.31325
1.4105	-0.30867
1.4115	-0.30409
1.4124	-0.2995
1.4134	-0.29491
1.4144	-0.29031
1.4153	-0.28571
1.4162	-0.28111
1.4171	-0.27651
1.418	-0.2719
1.4189	-0.26729
1.4198	-0.26268
1.4206	-0.25806
1.4214	-0.25344
1.4223	-0.24882
1.4231	-0.2442
1.4239	-0.23957
1.4246	-0.23494
1.4254	-0.23031
1.4261	-0.22568
1.4269	-0.22104
1.4276	-0.2164
1.4283	-0.21176
1.4289	-0.20712
1.4296	-0.20248
1.4303	-0.19783
1.4309	-0.19318
1.4315	-0.18853
1.4321	-0.18387
1.4327	-0.17922
1.4333	-0.17456
1.4339	-0.1699
1.4344	-0.16524
1.4349	-0.16058
1.4355	-0.15591
1.436	-0.15125
1.4364	-0.14658
1.4369	-0.14191
1.4374	-0.13724
1.4378	-0.13257
1.4382	-0.12789
1.4386	-0.12322
1.439	-0.11854
1.4394	-0.11386
1.4398	-0.10919
1.4401	-0.10451
1.4405	-0.099824
1.4408	-0.095142
1.4411	-0.090459
1.4414	-0.085775
1.4416	-0.08109
1.4419	-0.076404
1.4421	-0.071717
1.4424	-0.06703
1.4426	-0.062342
1.4428	-0.057653
1.443	-0.052963
1.4431	-0.048273
1.4433	-0.043582
1.4434	-0.038891
1.4435	-0.0342
1.4436	-0.029508
1.4437	-0.024816
1.4438	-0.020123
1.4439	-0.015431
1.4439	-0.010738
1.4439	-0.0060449
1.4439	-0.0013519


==> A3_RCIRC_ED.txt <==
1.4422	0.00089848
1.4422	0.00089948
1.4421	0.0065286
1.4419	0.019772
1.4415	0.028584
1.4411	0.039265
1.4406	0.048901
1.4401	0.058815
1.4397	0.069506
1.4391	0.079396
1.4382	0.090189
1.4371	0.10061
1.4359	0.11153
1.4348	0.12185
1.4337	0.13263
1.4323	0.14333
1.4305	0.15472
1.4287	0.16551
1.4268	0.17641
1.4247	0.18807
1.4227	0.19927
1.42	0.21178
1.4179	0.22216
1.4156	0.23373
1.4131	0.24446
1.4105	0.25596
1.4078	0.26677
1.4047	0.27864
1.4022	0.28965
1.3992	0.30037
1.3959	0.31225
1.3926	0.32305
1.3888	0.33485
1.3849	0.34578
1.3808	0.35735
1.3774	0.36761
1.3728	0.38013
1.3687	0.39097
1.3643	0.4033
1.3603	0.41376
1.3559	0.42497
1.3509	0.43655
1.3461	0.44777
1.3412	0.45951
1.3364	0.47094
1.3313	0.48265
1.326	0.49358
1.3204	0.50538
1.3154	0.51622
1.3101	0.52722
1.3042	0.53868
1.2985	0.54963
1.2926	0.56135
1.2868	0.57225
1.2804	0.58325
1.2744	0.59391
1.2683	0.6049
1.2619	0.61556
1.2551	0.62671
1.2488	0.6373
1.2425	0.64799
1.2355	0.65887
1.2286	0.66918
1.2215	0.67997
1.2149	0.69035
1.2074	0.70119
1.2001	0.71142
1.1924	0.72219
1.1852	0.73227
1.1771	0.74279
1.1698	0.75259
1.1624	0.7624
1.1544	0.77272
1.1465	0.78245
1.1383	0.79287
1.1302	0.80235
1.1216	0.81245
1.1132	0.82246
1.1049	0.83231
1.0968	0.84133
1.0882	0.85154
1.0808	0.85964
1.072	0.86934
1.0634	0.87825
1.0542	0.88754
1.0452	0.89676
1.0365	0.90532
1.0272	0.91431
1.0184	0.92286
1.0091	0.93175
0.99993	0.94011
0.99057	0.94864
0.98089	0.95744
0.97175	0.96555
0.96192	0.97366
0.95232	0.98182
0.9423	0.99028
0.933	0.99761
0.92251	1.006
0.91272	1.0138
0.90245	1.0218
0.89265	1.0291
0.88285	1.0364
0.87233	1.0443
0.8623	1.0516
0.8515	1.0591
0.84153	1.0662
0.83086	1.0737
0.82098	1.0805
0.81062	1.0873
0.80057	1.0937
0.78947	1.1006
0.77937	1.1069
0.76863	1.1134
0.75758	1.1201
0.74697	1.1262
0.73599	1.1323
0.7256	1.1381
0.71448	1.1441
0.70391	1.1498
0.69237	1.156
0.68164	1.1618
0.67072	1.1675
0.65937	1.1734
0.64842	1.1786
0.63727	1.1842
0.62677	1.1892
0.61529	1.1945
0.60448	1.1996
0.59347	1.2048
0.58222	1.2095
0.57044	1.2146
0.55933	1.2195
0.54853	1.2241
0.53706	1.2287
0.52589	1.2332
0.51434	1.2381
0.50325	1.2423
0.49126	1.2467
0.47975	1.251
0.46817	1.2554
0.45672	1.2597
0.44468	1.2637
0.43311	1.2675
0.42159	1.2712
0.40933	1.2753
0.39767	1.2787
0.385	1.2827
0.37325	1.2862
0.36182	1.2894
0.3501	1.2925
0.33781	1.296
0.32604	1.2991
0.31343	1.3021
0.30165	1.3053
0.2894	1.3083
0.27685	1.3113
0.26508	1.3138
0.25237	1.3167
0.24044	1.3192
0.22752	1.3217
0.2153	1.3239
0.2024	1.3263
0.19046	1.3283
0.17734	1.3305
0.16542	1.3324
0.15345	1.3343
0.14045	1.3361
0.1284	1.3377
0.1156	1.3393
0.10346	1.3408
0.09061	1.3421
0.0782	1.3432
0.065612	1.3443
0.053242	1.3452
0.041125	1.3457
0.028288	1.3461
0.015598	1.3466
0.0021926	1.3469
-0.010069	1.3469
-0.022962	1.3468
-0.035527	1.3466
-0.049113	1.3462
-0.061262	1.3455
-0.074352	1.3446
-0.086958	1.3439
-0.099457	1.3431
-0.11247	1.3417
-0.1247	1.3403
-0.13746	1.339
-0.1497	1.3375
-0.16265	1.3355
-0.17552	1.3336
-0.18856	1.3315
-0.2016	1.3293
-0.21476	1.3264
-0.22728	1.324
-0.23933	1.3217
-0.25271	1.3189
-0.26477	1.316
-0.27809	1.3129
-0.29026	1.3102
-0.30315	1.3068
-0.31522	1.3036
-0.32806	1.3
-0.34019	1.2965
-0.3524	1.2925
-0.36449	1.2887
-0.37709	1.2846
-0.38951	1.2804
-0.40167	1.2763
-0.41388	1.2719
-0.42585	1.2676
-0.43809	1.2629
-0.44992	1.2584
-0.46222	1.2536
-0.47421	1.2488
-0.48595	1.244
-0.49814	1.2388
-0.50916	1.2339
-0.52132	1.2286
-0.53261	1.2234
-0.54441	1.2178
-0.55606	1.2123
-0.56781	1.2065
-0.57896	1.2006
-0.59089	1.1945
-0.60165	1.1888
-0.61284	1.1828
-0.6243	1.1764
-0.63556	1.1702
-0.64719	1.1636
-0.65815	1.1571
-0.66955	1.1503
-0.68037	1.1439
-0.69138	1.1372
-0.70213	1.1304
-0.71351	1.1233
-0.72401	1.1165
-0.73477	1.1095
-0.7457	1.1022
-0.7559	1.0953
-0.76656	1.0878
-0.77679	1.0807
-0.7875	1.0729
-0.79762	1.0654
-0.80834	1.0576
-0.817	1.051
-0.82802	1.0423
-0.83716	1.0352
-0.84642	1.0276
-0.85762	1.0183
-0.86701	1.0107
-0.8773	1.0021
-0.88752	0.99332
-0.89771	0.98446
-0.9072	0.97628
-0.91786	0.96645
-0.92787	0.95718
-0.93638	0.94923
-0.94703	0.93908
-0.956	0.93034
-0.96583	0.92051
-0.97491	0.91136
-0.98436	0.90153
-0.99303	0.89245
-1.0023	0.88238
-1.0112	0.87283
-1.0204	0.86284
-1.0292	0.85286
-1.0381	0.84279
-1.0473	0.83225
-1.0556	0.82241
-1.0642	0.81205
-1.0725	0.80193
-1.081	0.79122
-1.0893	0.7806
-1.0979	0.76949
-1.1058	0.75891
-1.114	0.74797
-1.1217	0.73735
-1.1295	0.7265
-1.1375	0.71515
-1.1449	0.70399
-1.1527	0.69238
-1.16	0.68122
-1.1673	0.66951
-1.1742	0.65836
-1.1817	0.64601
-1.1884	0.6346
-1.1952	0.62311
-1.2024	0.6105
-1.2089	0.59895
-1.2156	0.58656
-1.2221	0.57459
-1.2287	0.56207
-1.235	0.54972
-1.2413	0.53725
-1.2472	0.52494
-1.2534	0.51204
-1.2591	0.49964
-1.2645	0.48752
-1.2704	0.47442
-1.2757	0.46157
-1.2812	0.44844
-1.2865	0.43574
-1.292	0.42173
-1.297	0.40904
-1.302	0.39553
-1.3066	0.38266
-1.311	0.36974
-1.3156	0.35622
-1.3198	0.34299
-1.3242	0.32876
-1.328	0.31563
-1.3323	0.30178
-1.3362	0.28829
-1.34	0.27379
-1.3437	0.26004
-1.347	0.24587
-1.3501	0.23193
-1.3534	0.21784
-1.3567	0.2037
-1.3597	0.18997
-1.3627	0.17533
-1.3654	0.16158
-1.3681	0.14634
-1.3707	0.13267
-1.373	0.11787
-1.3749	0.10404
-1.3769	0.089024
-1.3788	0.075002
-1.3804	0.060548
-1.3819	0.045242
-1.3832	0.031116
-1.3844	0.01606
-1.3855	0.0020903
-1.3867	-0.013212
-1.3875	-0.027088
-1.3881	-0.042152
-1.3886	-0.056287
-1.3888	-0.071672
-1.3889	-0.08549
-1.389	-0.099826
-1.3884	-0.1148
-1.388	-0.1289
-1.3874	-0.14471
-1.3867	-0.15924
-1.3859	-0.17465
-1.3851	-0.18905
-1.3838	-0.20413
-1.3826	-0.21805
-1.3812	-0.23312
-1.3796	-0.24841
-1.3779	-0.26275
-1.3757	-0.27834
-1.3737	-0.29288
-1.3713	-0.30783
-1.3686	-0.32291
-1.3656	-0.33767
-1.3631	-0.35284
-1.36	-0.36827
-1.3569	-0.38248
-1.3537	-0.39708
-1.3501	-0.41224
-1.3466	-0.42667
-1.3426	-0.44177
-1.3388	-0.45608
-1.3345	-0.47122
-1.3305	-0.48549
-1.3259	-0.50081
-1.3214	-0.51491
-1.3165	-0.52999
-1.3117	-0.54408
-1.3066	-0.55837
-1.3013	-0.57306
-1.2962	-0.58701
-1.2903	-0.60186
-1.2848	-0.61571
-1.2787	-0.63042
-1.2727	-0.64415
-1.2664	-0.65807
-1.2603	-0.67128
-1.2535	-0.68543
-1.2469	-0.6986
-1.2401	-0.71209
-1.2328	-0.72614
-1.2257	-0.73934
-1.2182	-0.75289
-1.2108	-0.76553
-1.2029	-0.7791
-1.1953	-0.79223
-1.1874	-0.80568
-1.1797	-0.81803
-1.1716	-0.83057
-1.1633	-0.84354
-1.1548	-0.85588
-1.1456	-0.86917
-1.1369	-0.88153
-1.1275	-0.89473
-1.1189	-0.90646
-1.1094	-0.91914
-1.1002	-0.93124
-1.0905	-0.94349
-1.0812	-0.95534
-1.072	-0.96685
-1.0617	-0.97926
-1.0523	-0.99037
-1.0418	-1.0025
-1.0319	-1.0138
-1.0212	-1.0253
-1.0108	-1.0363
-0.99979	-1.0477
-0.9892	-1.0585
-0.97795	-1.0694
-0.96705	-1.0802
-0.95591	-1.0913
-0.94463	-1.1017
-0.93339	-1.1125
-0.9219	-1.1229
-0.91046	-1.133
-0.89855	-1.1433
-0.88691	-1.153
-0.87467	-1.1633
-0.86285	-1.1727
-0.85009	-1.1828
-0.83862	-1.1914
-0.82647	-1.2005
-0.81371	-1.2096
-0.80099	-1.2184
-0.78786	-1.2275
-0.77518	-1.236
-0.76187	-1.2448
-0.7496	-1.2526
-0.73604	-1.2612
-0.7234	-1.2689
-0.71004	-1.2769
-0.69677	-1.2845
-0.68407	-1.2917
-0.67047	-1.2991
-0.65728	-1.3061
-0.64349	-1.3133
-0.6304	-1.3202
-0.61634	-1.3271
-0.60327	-1.3334
-0.58901	-1.3398
-0.57584	-1.3459
-0.56242	-1.3519
-0.54813	-1.358
-0.53423	-1.3637
-0.51974	-1.37
-0.50612	-1.3753
-0.49164	-1.3805
-0.47743	-1.3859
-0.46292	-1.3909
-0.44918	-1.3957
-0.43386	-1.4006
-0.41967	-1.4051
-0.40537	-1.4094
-0.39048	-1.4137
-0.37632	-1.4176
-0.36283	-1.4212
-0.34817	-1.425
-0.33345	-1.4286
-0.31919	-1.4319
-0.30444	-1.4352
-0.2906	-1.4382
-0.27521	-1.4414
-0.26084	-1.4444
-0.24656	-1.4475
-0.23211	-1.45
-0.21786	-1.4524
-0.20153	-1.4549
-0.18809	-1.4567
-0.17333	-1.4585
-0.1596	-1.46
-0.14238	-1.4619
-0.12867	-1.4632
-0.11546	-1.4642
-0.10052	-1.4653
-0.083948	-1.4664
-0.068469	-1.4676
-0.055054	-1.468
-0.039636	-1.4689
-0.023873	-1.4693
-0.0094204	-1.4696
0.0034392	-1.4696
0.018398	-1.4696
0.033924	-1.4692
0.047177	-1.469
0.062057	-1.4684
0.075272	-1.4677
0.091343	-1.4669
0.10413	-1.4659
0.11946	-1.4649
0.13315	-1.4637
0.14814	-1.4626
0.1624	-1.4611
0.17709	-1.4595
0.19108	-1.4578
0.20619	-1.4559
0.21958	-1.4537
0.23494	-1.4515
0.24902	-1.4493
0.26312	-1.4467
0.27771	-1.4441
0.29081	-1.4414
0.30541	-1.4385
0.31907	-1.4351
0.33335	-1.4319
0.34684	-1.4287
0.36037	-1.4252
0.37434	-1.4218
0.38738	-1.4182
0.40164	-1.4144
0.41463	-1.4107
0.42869	-1.4065
0.44177	-1.4025
0.45557	-1.398
0.46865	-1.3936
0.48145	-1.3892
0.4951	-1.3846
0.50773	-1.3798
0.52134	-1.3748
0.5341	-1.3699
0.54749	-1.3648
0.55983	-1.3601
0.5728	-1.3549
0.5847	-1.35
0.5978	-1.3446
0.6094	-1.3391
0.62179	-1.3334
0.6343	-1.3274
0.64636	-1.3216
0.6586	-1.3155
0.6703	-1.3093
0.68302	-1.303
0.69444	-1.2967
0.70714	-1.29
0.71884	-1.2836
0.73098	-1.2766
0.74253	-1.2702
0.75368	-1.2636
0.76563	-1.2563
0.77713	-1.2496
0.78871	-1.2423
0.80034	-1.2351
0.81186	-1.2279
0.82106	-1.2217
0.83339	-1.2136
0.84406	-1.2063
0.85542	-1.1981
0.86621	-1.1903
0.8773	-1.1824
0.88866	-1.1742
0.89907	-1.1668
0.91016	-1.1585
0.92041	-1.1508
0.9316	-1.1424
0.94156	-1.1344
0.95256	-1.1257
0.96277	-1.1175
0.97287	-1.109
0.98361	-1.1001
0.99326	-1.0919
1.0044	-1.0827
1.0143	-1.0741
1.0245	-1.0647
1.0343	-1.0557
1.0446	-1.0462
1.0541	-1.0374
1.0641	-1.0281
1.0732	-1.0191
1.0823	-1.0101
1.092	-1.0005
1.1012	-0.99101
1.1108	-0.98074
1.1198	-0.97132
1.1289	-0.96108
1.1374	-0.95156
1.1466	-0.94116
1.1555	-0.9312
1.1645	-0.92114
1.173	-0.9111
1.1816	-0.90086
1.1904	-0.89026
1.1984	-0.88036
1.2072	-0.86945
1.2153	-0.85935
1.2235	-0.84848
1.2315	-0.83807
1.2397	-0.82706
1.2472	-0.81671
1.255	-0.80632
1.2627	-0.79504
1.2702	-0.78384
1.278	-0.77269
1.2854	-0.76137
1.2931	-0.74974
1.3005	-0.73861
1.308	-0.72685
1.3152	-0.71541
1.3226	-0.70349
1.3296	-0.6919
1.3363	-0.6807
1.3432	-0.66838
1.3498	-0.65661
1.3567	-0.64422
1.3628	-0.63269
1.3696	-0.62008
1.3755	-0.60841
1.382	-0.59608
1.3881	-0.58386
1.394	-0.57111
1.3996	-0.55857
1.4052	-0.54675
1.4112	-0.53383
1.4168	-0.52147
1.4224	-0.50839
1.4278	-0.49575
1.4332	-0.48241
1.4379	-0.47019
1.4429	-0.45726
1.4478	-0.44379
1.4528	-0.43046
1.4568	-0.41878
1.4614	-0.40529
1.466	-0.39167
1.47	-0.37865
1.4742	-0.36506
1.4781	-0.35158
1.482	-0.338
1.4857	-0.32501
1.4895	-0.31086
1.4929	-0.29762
1.4963	-0.28364
1.5	-0.2704
1.5032	-0.2566
1.5065	-0.24249
1.5095	-0.22899
1.5122	-0.21458
1.5149	-0.20064
1.5176	-0.18617
1.52	-0.1725
1.5223	-0.15772
1.5245	-0.14408
1.5264	-0.1302
1.5284	-0.1156
1.5302	-0.10126
1.5319	-0.086806


==> A3_RTROCH_ED.txt <==
1.5884	0.0010626
1.5884	0.0010666
1.5884	0.0066149
1.5882	0.010539
1.588	0.016133
1.588	0.021548
1.5879	0.028927
1.5878	0.034282
1.5876	0.040798
1.5873	0.046984
1.5871	0.053186
1.5867	0.059976
1.5864	0.066008
1.5861	0.072879
1.5857	0.079456
1.5853	0.086234
1.5848	0.093057
1.5841	0.09981
1.5836	0.10652
1.5831	0.11344
1.5823	0.12045
1.5816	0.1271
1.5808	0.13432
1.58	0.14099
1.5791	0.14838
1.5782	0.1556
1.5773	0.16282
1.5762	0.17016
1.5751	0.17757
1.5741	0.18483
1.573	0.19234
1.5716	0.20002
1.5704	0.20754
1.569	0.21519
1.5678	0.22293
1.5661	0.23171
1.5648	0.23858
1.5634	0.24639
1.5619	0.25385
1.5603	0.2616
1.5587	0.26938
1.557	0.27686
1.5553	0.28497
1.5536	0.29272
1.5519	0.30065
1.5502	0.30842
1.5485	0.31614
1.5464	0.32379
1.5442	0.33172
1.5422	0.33941
1.5398	0.34707
1.5372	0.35532
1.5347	0.36283
1.5321	0.37106
1.5297	0.37849
1.5271	0.38705
1.5246	0.39483
1.5218	0.40288
1.5193	0.41062
1.5166	0.4184
1.5138	0.42639
1.5112	0.43385
1.5081	0.44215
1.5051	0.45002
1.502	0.45818
1.499	0.46578
1.496	0.47398
1.4929	0.48188
1.4894	0.49032
1.4861	0.49813
1.4827	0.50581
1.4791	0.51394
1.4757	0.5216
1.4722	0.52961
1.4686	0.53752
1.4649	0.54551
1.4611	0.55334
1.457	0.56154
1.4531	0.56925
1.449	0.57734
1.4449	0.58504
1.441	0.59278
1.4367	0.60087
1.4325	0.6085
1.4281	0.61655
1.424	0.62406
1.4193	0.63212
1.4151	0.63952
1.4104	0.64756
1.4059	0.65519
1.4014	0.66273
1.3967	0.67063
1.3921	0.67805
1.3872	0.68578
1.3826	0.69291
1.3774	0.70065
1.3723	0.70783
1.3669	0.71558
1.3618	0.72293
1.3566	0.73033
1.3515	0.73758
1.3463	0.745
1.3408	0.7527
1.3356	0.75982
1.33	0.76715
1.3246	0.77408
1.3188	0.78141
1.3136	0.7883
1.3076	0.79562
1.3021	0.80248
1.2961	0.80986
1.2904	0.817
1.2842	0.82466
1.2784	0.83141
1.273	0.83755
1.2662	0.84549
1.2611	0.8514
1.2546	0.85846
1.2488	0.86471
1.2423	0.87175
1.2365	0.87813
1.2295	0.88496
1.2234	0.89119
1.2171	0.89774
1.2105	0.90472
1.2041	0.91077
1.1973	0.91687
1.1912	0.92319
1.1844	0.92945
1.1779	0.93539
1.171	0.94173
1.1645	0.94753
1.1579	0.95359
1.1509	0.95996
1.144	0.96573
1.137	0.97182
1.1302	0.97752
1.1233	0.98326
1.1165	0.98841
1.1089	0.99416
1.1022	0.99922
1.0952	1.0045
1.0878	1.0101
1.0804	1.0153
1.0731	1.0205
1.0661	1.0253
1.0589	1.0316
1.0519	1.0362
1.0442	1.0415
1.0371	1.0463
1.0293	1.0515
1.0221	1.0564
1.0145	1.0613
1.0071	1.0662
0.9997	1.071
0.99172	1.076
0.98402	1.0807
0.9756	1.086
0.96864	1.0897
0.96094	1.0941
0.95248	1.0993
0.94491	1.1032
0.9369	1.1073
0.9291	1.1117
0.92091	1.1159
0.91335	1.1202
0.90486	1.1245
0.89618	1.1281
0.88792	1.1323
0.88001	1.1356
0.87191	1.1399
0.86382	1.1435
0.85508	1.1472
0.84734	1.151
0.83908	1.1542
0.83055	1.1576
0.82309	1.1613
0.81444	1.1644
0.80636	1.1675
0.79768	1.1707
0.78943	1.1739
0.78096	1.177
0.77296	1.1799
0.76437	1.183
0.75623	1.1855
0.74789	1.1885
0.73941	1.1909
0.73108	1.1937
0.72219	1.1963
0.71373	1.1985
0.70496	1.2013
0.69717	1.2037
0.68775	1.2058
0.67967	1.2078
0.67092	1.2103
0.66292	1.2127
0.6544	1.2147
0.64589	1.2167
0.63742	1.2187
0.62882	1.2206
0.6205	1.2224
0.61168	1.224
0.60342	1.2257
0.59476	1.2271
0.58683	1.2286
0.57771	1.23
0.56946	1.2315
0.56139	1.2328
0.55259	1.234
0.54425	1.2352
0.53539	1.2362
0.52702	1.2373
0.51801	1.2384
0.50991	1.2393
0.50086	1.2401
0.49289	1.2407
0.48476	1.2414
0.47562	1.2419
0.46734	1.2425
0.4587	1.2432
0.45023	1.2436
0.44096	1.2439
0.43266	1.2442
0.42354	1.2444
0.41558	1.2446
0.40647	1.2447
0.39835	1.2447
0.39064	1.2446
0.38162	1.2445
0.37365	1.2443
0.36447	1.2442
0.35613	1.2439
0.34726	1.2435
0.33859	1.2431
0.33008	1.2426
0.32155	1.2419
0.31303	1.2413
0.30481	1.2407
0.29679	1.2401
0.28802	1.239
0.27944	1.2381
0.27116	1.2371
0.26284	1.2361
0.25409	1.235
0.24578	1.234
0.23701	1.2328
0.22885	1.2315
0.22041	1.2301
0.21247	1.2288
0.20438	1.2275
0.19586	1.2258
0.18777	1.2242
0.17926	1.2224
0.17105	1.2207
0.1625	1.2188
0.15439	1.2169
0.14607	1.2151
0.13803	1.2131
0.13027	1.211
0.1226	1.2091
0.11475	1.2066
0.10672	1.2043
0.099022	1.2022
0.090933	1.1998
0.083071	1.1978
0.075425	1.1951
0.067506	1.1927
0.059267	1.1901
0.051732	1.1874
0.044022	1.1847
0.036063	1.182
0.028147	1.179
0.020707	1.1763
0.01315	1.1734
0.0052784	1.1702
-0.0023918	1.1672
-0.010381	1.1639
-0.017618	1.1609
-0.025621	1.1574
-0.032685	1.1541
-0.040103	1.1505
-0.047679	1.147
-0.055256	1.1438
-0.062676	1.1402
-0.069307	1.137
-0.076665	1.1333
-0.083877	1.1298
-0.091545	1.1258
-0.098488	1.1221
-0.10568	1.1183
-0.11261	1.1145
-0.11956	1.1107
-0.12704	1.1064
-0.13349	1.1026
-0.14046	1.0985
-0.14722	1.0945
-0.15425	1.0903
-0.16037	1.0863
-0.16701	1.082
-0.17349	1.0778
-0.18012	1.0735
-0.18643	1.0691
-0.193	1.0645
-0.19956	1.0598
-0.20662	1.0549
-0.21355	1.0498
-0.21929	1.0455
-0.22536	1.041
-0.23237	1.036
-0.23867	1.0315
-0.24465	1.0269
-0.25025	1.0224
-0.25683	1.0173
-0.26273	1.0124
-0.26898	1.0072
-0.27467	1.0023
-0.28091	0.99699
-0.28669	0.9919
-0.29251	0.98652
-0.2981	0.98117
-0.304	0.97565
-0.3091	0.97058
-0.31401	0.96596
-0.31946	0.96052
-0.32448	0.95552
-0.33028	0.94968
-0.33525	0.94439
-0.34042	0.93882
-0.34555	0.9333
-0.35111	0.92731
-0.35612	0.92174
-0.36099	0.91619
-0.36629	0.91009
-0.37097	0.90458
-0.37587	0.89863
-0.3805	0.89293
-0.38524	0.88704
-0.38984	0.88119
-0.39475	0.87501
-0.39922	0.86925
-0.40405	0.86311
-0.40833	0.85727
-0.41262	0.85133
-0.41721	0.84512
-0.42183	0.83896
-0.42625	0.8327
-0.43006	0.8268
-0.43423	0.8201
-0.438	0.81409
-0.44217	0.80767
-0.44608	0.80141
-0.44989	0.79491
-0.45349	0.78895
-0.45722	0.78265
-0.46127	0.77565
-0.4645	0.76956
-0.4682	0.76287
-0.47177	0.75629
-0.4752	0.74969
-0.47851	0.74333
-0.4819	0.73659
-0.48503	0.73032
-0.48831	0.72372
-0.4915	0.71724
-0.49455	0.71077
-0.49764	0.7041
-0.50059	0.69759
-0.50367	0.69069
-0.50629	0.68417
-0.50911	0.67726
-0.51186	0.67046
-0.51449	0.66378
-0.51697	0.65713
-0.51939	0.65078
-0.52187	0.6438
-0.52412	0.63736
-0.52656	0.63033
-0.5287	0.62372
-0.53095	0.61675
-0.53298	0.60994
-0.53506	0.60269
-0.53687	0.59635
-0.53893	0.58943
-0.54078	0.58276
-0.54247	0.5763
-0.54436	0.56912
-0.5459	0.56256
-0.54747	0.55573
-0.54895	0.54915
-0.55047	0.5422
-0.55161	0.53594
-0.5532	0.52883
-0.55448	0.52231
-0.55565	0.51547
-0.55689	0.50888
-0.55794	0.50223
-0.55898	0.49541
-0.56011	0.48847
-0.56091	0.48164
-0.56181	0.47512
-0.56274	0.46795
-0.56335	0.46163
-0.56392	0.45461
-0.56448	0.44806
-0.56504	0.44122
-0.56564	0.43424
-0.56621	0.42754
-0.56655	0.42049
-0.56696	0.41305
-0.56683	0.40611
-0.56699	0.39965
-0.56718	0.39232
-0.5671	0.3858
-0.56709	0.37853
-0.56703	0.37191
-0.56679	0.36551
-0.56648	0.35879
-0.56615	0.35209
-0.56584	0.34546
-0.56545	0.3388
-0.56488	0.33201
-0.5644	0.32548
-0.56385	0.31854
-0.56341	0.31186
-0.56288	0.30536
-0.56202	0.29851
-0.56114	0.292
-0.56023	0.28496
-0.55927	0.27892
-0.55827	0.27216
-0.55729	0.26543
-0.55618	0.25929
-0.55498	0.25274
-0.55368	0.24592
-0.55242	0.23994
-0.55102	0.23303
-0.54968	0.22692
-0.54829	0.2208
-0.54666	0.21415
-0.54492	0.20807
-0.54319	0.20114
-0.54142	0.19522
-0.53957	0.18871
-0.53773	0.18251
-0.53574	0.17629
-0.53381	0.17002
-0.53198	0.16421
-0.52985	0.15795
-0.52767	0.152
-0.52551	0.14595
-0.52332	0.13987
-0.5209	0.13371
-0.51868	0.12805
-0.51622	0.12172
-0.51395	0.11623
-0.5113	0.10969
-0.50883	0.1044
-0.50621	0.098631
-0.50329	0.092531
-0.50078	0.087133
-0.49784	0.081072
-0.49528	0.076005
-0.49242	0.06984
-0.48948	0.064798
-0.48652	0.059598
-0.48339	0.053813
-0.48002	0.047985
-0.47681	0.04219
-0.47376	0.037206
-0.47045	0.031439
-0.46717	0.026191
-0.4639	0.020845
-0.46026	0.015467
-0.45698	0.010412
-0.45329	0.0048716
-0.44994	-2.2608e-07
-0.44643	-0.0050103
-0.4428	-0.0098481
-0.43949	-0.014569
-0.43588	-0.019404
-0.43205	-0.02401
-0.42826	-0.029055
-0.42465	-0.03388
-0.42066	-0.038792
-0.41672	-0.043231
-0.41268	-0.047823
-0.40854	-0.052475
-0.40458	-0.056771
-0.40057	-0.061261
-0.39644	-0.065735
-0.39218	-0.07016
-0.38801	-0.074441
-0.3836	-0.078959
-0.37954	-0.082959
-0.37504	-0.087343
-0.3705	-0.091535
-0.36579	-0.095694
-0.36166	-0.099051
-0.35665	-0.10331
-0.3517	-0.10761
-0.34726	-0.11121
-0.34256	-0.11535
-0.33806	-0.11911
-0.33338	-0.12285
-0.32887	-0.12663
-0.32406	-0.13018
-0.31917	-0.13385
-0.31492	-0.13735
-0.30987	-0.14074
-0.30553	-0.14395
-0.30074	-0.14768
-0.29602	-0.15061
-0.29101	-0.15409
-0.2865	-0.1572
-0.28121	-0.16055
-0.2764	-0.16371
-0.2714	-0.16711
-0.26694	-0.16989
-0.26109	-0.17295
-0.2562	-0.17599
-0.25085	-0.17866
-0.2461	-0.18155
-0.24079	-0.18451
-0.23572	-0.18733
-0.23036	-0.18991
-0.22525	-0.19241
-0.21999	-0.19501
-0.21489	-0.19726
-0.20952	-0.19972
-0.20386	-0.20212
-0.19881	-0.2043
-0.193	-0.20683
-0.18808	-0.20875
-0.18198	-0.21113
-0.17691	-0.21325
-0.17115	-0.21551
-0.16601	-0.21721
-0.16007	-0.21936
-0.15465	-0.22121
-0.14895	-0.22324
-0.14345	-0.22489
-0.13785	-0.22654
-0.13212	-0.22825
-0.12669	-0.22983
-0.12092	-0.23146
-0.11583	-0.23285
-0.11002	-0.23426
-0.10478	-0.2355
-0.098484	-0.23694
-0.093045	-0.23815
-0.086321	-0.2396
-0.081035	-0.24059
-0.074682	-0.24193
-0.069031	-0.24276
-0.062976	-0.24381
-0.057199	-0.24468
-0.051045	-0.24551
-0.045327	-0.24639
-0.039294	-0.24705
-0.03382	-0.24755
-0.027812	-0.24827
-0.022867	-0.24862
-0.016221	-0.24913
-0.010935	-0.24948
-0.0045326	-0.24974
0.0009479	-0.24983
0.0072163	-0.25003
0.012339	-0.25012
0.01884	-0.25046
0.024063	-0.25048
0.030206	-0.25051
0.036138	-0.25049
0.041518	-0.25035
0.047742	-0.25018
0.052958	-0.24997
0.059436	-0.24953
0.064547	-0.2493
0.070537	-0.24882
0.075827	-0.24835
0.08223	-0.24769
0.087673	-0.24726
0.093441	-0.24649
0.098905	-0.2458
0.10498	-0.24488
0.11051	-0.24403
0.11649	-0.24309
0.12204	-0.24214
0.12786	-0.24096
0.13354	-0.2396
0.13944	-0.23833
0.1451	-0.23724
0.15082	-0.23602
0.1558	-0.23462
0.1621	-0.23303
0.16709	-0.23177
0.17306	-0.23022
0.17848	-0.22864
0.18481	-0.22692
0.19085	-0.22509
0.19731	-0.2233
0.20247	-0.22143
0.20769	-0.21964
0.21383	-0.21751
0.2188	-0.2157
0.22462	-0.21352
0.22954	-0.21164
0.23563	-0.20923
0.24044	-0.20721
0.24615	-0.20477
0.25089	-0.20268
0.25666	-0.20003
0.26138	-0.19778
0.26745	-0.19495
0.272	-0.19276
0.2776	-0.19001
0.28242	-0.18747
0.28795	-0.18463
0.29273	-0.18205
0.29807	-0.17919
0.30281	-0.17659
0.30832	-0.17345
0.31304	-0.17063
0.31813	-0.1676
0.32271	-0.16477
0.32819	-0.16149
0.33269	-0.15856
0.33769	-0.15527
0.3424	-0.1521
0.34738	-0.14854
0.35201	-0.14517
0.35689	-0.14151
0.36169	-0.138
0.36626	-0.13445
0.37102	-0.13053
0.37555	-0.1268
0.38042	-0.12277
0.38437	-0.11946
0.38941	-0.11532
0.39342	-0.11171
0.39833	-0.10757
0.40247	-0.10385
0.40703	-0.099751
0.41103	-0.096027
0.41546	-0.091785
0.41972	-0.087738
0.42365	-0.083835
0.42821	-0.079292
0.43213	-0.075164
0.43655	-0.070445
0.44025	-0.066511
0.44453	-0.061815
0.44816	-0.057665
0.45259	-0.052581
0.45599	-0.048411
0.46022	-0.043494
0.46372	-0.03921
0.46726	-0.034689
0.47123	-0.029661
0.47479	-0.02527
0.47852	-0.020365
0.48163	-0.016062
0.48541	-0.01101
0.48921	-0.0060997
0.49249	-0.0010701
0.49567	0.0035807
0.49919	0.0086298
0.5026	0.014066
0.50591	0.018932
0.50959	0.024591
0.51228	0.029167
0.51596	0.035035
0.51842	0.039896
0.52204	0.045788
0.52459	0.050547
0.52778	0.056287
0.5304	0.061278
0.53344	0.066881
0.53625	0.072655
0.53898	0.077916
0.54172	0.083909
0.54418	0.089
0.54704	0.095308
0.54932	0.10052
0.55203	0.1066
0.55448	0.11226
0.55675	0.11803
0.55915	0.12398
0.5613	0.12948
0.5639	0.13601
0.5658	0.14115
0.56819	0.14748
0.57019	0.15315
0.57211	0.15908
0.57412	0.16528
0.57604	0.17105
0.57801	0.17737
0.57979	0.18299
0.5816	0.1892
0.58309	0.19522
0.58476	0.20135
0.58681	0.20813
0.58845	0.21494
0.58975	0.22086
0.59109	0.22695
0.59235	0.23349
0.59366	0.23997
0.59497	0.24553
0.59617	0.25205
0.59721	0.258
0.59831	0.26447
0.5993	0.27101
0.60013	0.27686
0.60104	0.28379
0.60178	0.28964
0.6026	0.29642
0.60311	0.3028
0.60371	0.30918
0.60431	0.31577
0.60474	0.32174
0.60523	0.32859
0.60551	0.33468
0.60596	0.3409
0.60662	0.34772
0.60703	0.35387
0.60724	0.35997
0.6073	0.36704
0.60735	0.37286
0.60748	0.37961
0.60731	0.38598
0.6072	0.39213
0.60694	0.39927
0.60682	0.4053
0.60647	0.41241
0.60624	0.41876
0.60578	0.42559
0.60514	0.43233
0.6043	0.43873
0.60399	0.44539
0.60326	0.45179
0.60249	0.45851
0.60176	0.46544
0.60068	0.47188
0.59967	0.47823
0.59871	0.4855
0.59775	0.49154
0.59672	0.49876
0.59548	0.50519
0.59438	0.51154
0.59298	0.51889
0.59163	0.52516
0.59036	0.5318
0.58887	0.53841
0.58732	0.54512
0.58615	0.55145
0.58444	0.55838
0.5828	0.56475
0.58107	0.57158
0.57909	0.5782
0.57721	0.58439
0.5751	0.5917
0.57304	0.59809
0.57104	0.60481
0.56879	0.6114
0.56647	0.61813
0.56417	0.62426
0.56184	0.63125
0.55941	0.63729
0.55706	0.64406
0.55447	0.65076
0.55193	0.65695
0.54922	0.66362
0.54636	0.67021
0.54348	0.67673
0.54076	0.68332
0.53765	0.69006
0.53486	0.69625
0.53181	0.70284
0.52883	0.70936
0.52582	0.71571
0.52283	0.7217
0.51957	0.72811
0.51627	0.73446
0.51298	0.74043
0.50933	0.74711
0.5057	0.75313
0.50206	0.75935
0.49884	0.76584
0.49524	0.77244
0.49147	0.7783
0.48758	0.78474
0.48365	0.79091
0.47993	0.79667
0.47607	0.80278
0.472	0.80889
0.46797	0.81487
0.46403	0.82073
0.45961	0.82742
0.45543	0.83331
0.45135	0.83915
0.44701	0.84499
0.44265	0.85074
0.43811	0.85674
0.43388	0.86249
0.42919	0.86851
0.4242	0.87413
0.41967	0.87988
0.41524	0.88519
0.40979	0.89126
0.40539	0.8967
0.40041	0.9024
0.39504	0.9077
0.39047	0.91324
0.38514	0.91868
0.38009	0.9241
0.37434	0.92963
0.36908	0.93485
0.3637	0.94037
0.35847	0.94567
0.35264	0.95095
0.34718	0.95572
0.34128	0.96092
0.33611	0.96553
0.33055	0.97048
0.32484	0.97555
0.31928	0.98051
0.31325	0.98577
0.30756	0.99043
0.30146	0.99553
0.29582	1.0004
0.28962	1.0054
0.28382	1.0098
0.27818	1.0146
0.27175	1.0195
0.26585	1.0239
0.2597	1.0286
0.25368	1.0331
0.24714	1.0379
0.24094	1.0422
0.23454	1.0466
0.22824	1.0511
0.22142	1.0555
0.21487	1.0596
0.20855	1.0636
0.20174	1.0681
0.19515	1.072
0.1881	1.076
0.18176	1.0797
0.17453	1.0839
0.16757	1.0877
0.16025	1.0918
0.15347	1.0955
0.14625	1.0994
0.13952	1.1031
0.13264	1.1068
0.12552	1.1105
0.11877	1.1139
0.11144	1.1176
0.10449	1.1209
0.097244	1.1243
0.090564	1.1273
0.083033	1.1306
0.076005	1.1339
0.06862	1.137
0.06152	1.1399
0.054362	1.1429
0.046589	1.1459
0.038947	1.149
0.031082	1.1519
0.023531	1.1546
0.016013	1.1574
0.0082403	1.1602
0.00045117	1.1629
-0.0074512	1.1656
-0.014312	1.168
-0.02253	1.1706
-0.030027	1.1729
-0.038318	1.1755
-0.045861	1.1777
-0.05422	1.1799
-0.061742	1.1818
-0.070145	1.1839
-0.07829	1.1861
-0.086039	1.188
-0.093819	1.1898
-0.10175	1.1915
-0.10994	1.1933
-0.11794	1.195
-0.1265	1.1969
-0.13454	1.1983
-0.14299	1.1997
-0.15092	1.2009
-0.15938	1.2026
-0.1676	1.2038
-0.176	1.2051
-0.18411	1.2063
-0.19227	1.2074
-0.20137	1.2086
-0.21026	1.2099
-0.2187	1.2109
-0.22708	1.2118
-0.23574	1.2128
-0.24408	1.2136
-0.25276	1.2144
-0.26118	1.215
-0.26932	1.2157
-0.27798	1.2163
-0.28623	1.2167
-0.29499	1.2172
-0.30359	1.2173
-0.31275	1.2174
-0.32079	1.2175
-0.32972	1.2176
-0.33815	1.2178
-0.34699	1.2177
-0.35541	1.2175
-0.36392	1.2173
-0.37277	1.2171
-0.38111	1.2168
-0.39037	1.2164
-0.39896	1.216
-0.40793	1.2156
-0.41623	1.215
-0.42524	1.2144
-0.43383	1.2138
-0.44277	1.2132
-0.45155	1.2124
-0.45976	1.2115
-0.46897	1.2106
-0.47719	1.2096
-0.48601	1.2085
-0.49433	1.2074
-0.50359	1.2059
-0.51173	1.2047
-0.52073	1.2033
-0.52902	1.2018
-0.53799	1.2002
-0.54648	1.1987
-0.55491	1.1971
-0.5637	1.1954
-0.57217	1.1937
-0.58089	1.1918
-0.58921	1.1898
-0.59805	1.1877
-0.60658	1.1855
-0.61538	1.1832
-0.62381	1.181
-0.63243	1.1787
-0.64133	1.1763
-0.64954	1.1739
-0.65831	1.1714
-0.66634	1.169
-0.67512	1.1663
-0.6833	1.1638
-0.69234	1.1607
-0.7004	1.158
-0.7095	1.1551
-0.7178	1.1522
-0.72602	1.1493
-0.73484	1.1459
-0.7429	1.1429
-0.75159	1.1396
-0.75971	1.1363
-0.76816	1.133
-0.77634	1.1298
-0.78501	1.1262
-0.79356	1.1227
-0.80189	1.1189
-0.8101	1.1155
-0.81811	1.1118
-0.82477	1.1087
-0.83325	1.1047
-0.84114	1.1008
-0.84912	1.0969
-0.85719	1.093
-0.86514	1.0889
-0.87323	1.0848
-0.8814	1.0804
-0.88995	1.076
-0.89768	1.0717
-0.90541	1.0674
-0.91362	1.0625
-0.92112	1.0581
-0.92921	1.0532
-0.93685	1.0487
-0.94483	1.0439
-0.95257	1.039
-0.96023	1.0342
-0.9675	1.0299
-0.97548	1.0251
-0.98391	1.0196
-0.99112	1.0147
-0.99919	1.0094
-1.0064	1.0045
-1.0142	0.99909
-1.0216	0.99382
-1.0293	0.98801
-1.0365	0.9824
-1.0441	0.97645
-1.0515	0.97073
-1.0589	0.96469
-1.0663	0.95871
-1.073	0.95313
-1.0811	0.94658
-1.0883	0.94053
-1.0951	0.93464
-1.1022	0.92841
-1.1092	0.92205
-1.116	0.91594
-1.1233	0.90954
-1.1301	0.90345
-1.1369	0.8972
-1.1441	0.89032
-1.1507	0.88394
-1.1577	0.87725
-1.1643	0.87081
-1.171	0.86407
-1.1775	0.85746
-1.1844	0.85029
-1.1905	0.84357
-1.1972	0.83623
-1.2033	0.82938
-1.2095	0.8223
-1.2159	0.81508
-1.2219	0.80831
-1.2282	0.80108
-1.2342	0.79401
-1.2404	0.78651
-1.2462	0.77926
-1.2524	0.77137
-1.2581	0.76418
-1.264	0.75689
-1.27	0.74907
-1.2757	0.7419
-1.2818	0.73405
-1.2873	0.72662
-1.2929	0.71877
-1.2981	0.71129
-1.3042	0.70323
-1.309	0.69577
-1.3149	0.68738
-1.3198	0.67979
-1.3249	0.67198
-1.3303	0.66335
-1.3356	0.65533
-1.3406	0.64715
-1.3454	0.63926
-1.3504	0.63092
-1.3553	0.62276
-1.3603	0.61404
-1.3649	0.60604
-1.3699	0.59715
-1.3745	0.58893
-1.3792	0.5806
-1.384	0.57185
-1.3883	0.56363
-1.3929	0.55481
-1.3972	0.54639
-1.4016	0.53764
-1.4057	0.52914
-1.4099	0.52009
-1.4138	0.51155
-1.4177	0.50289
-1.422	0.49357
-1.4257	0.485
-1.4298	0.47575
-1.4336	0.46719
-1.4373	0.45798
-1.4408	0.44908
-1.4447	0.43947
-1.4481	0.43105
-1.4519	0.42169
-1.4553	0.41234
-1.4584	0.40367
-1.4619	0.39382
-1.4648	0.38517
-1.4682	0.37489
-1.4709	0.36661
-1.4742	0.35698
-1.4769	0.34808
-1.4799	0.33816
-1.4824	0.32899
-1.4851	0.31951
-1.488	0.30981
-1.4907	0.30066
-1.4934	0.29099
-1.4959	0.2812
-1.4981	0.2715
-1.5005	0.26228
-1.5029	0.25264
-1.505	0.24319
-1.507	0.23345
-1.5089	0.22357
-1.5107	0.21356
-1.5126	0.20408
-1.5143	0.19471
-1.5162	0.185
-1.518	0.17545
-1.5196	0.16553
-1.521	0.15594
-1.5225	0.14586
-1.5237	0.1365
-1.5251	0.12636
-1.5264	0.11669
-1.5276	0.107
-1.5286	0.09688
-1.5295	0.087584
-1.5305	0.077622
-1.5314	0.068165
-1.5322	0.057673
-1.5327	0.048041
-1.5332	0.038087
-1.5338	0.02845
-1.5346	0.017991
-1.535	0.0085577
-1.5352	-0.0010713
-1.5353	-0.010995
-1.5355	-0.020497
-1.5357	-0.030215
-1.5359	-0.039773
-1.5358	-0.049728
-1.5357	-0.059066
-1.5354	-0.069212
-1.5353	-0.078808
-1.535	-0.088853
-1.5346	-0.098312
-1.5339	-0.10774
-1.5331	-0.11808
-1.5325	-0.12703
-1.5317	-0.13734
-1.5309	-0.14708
-1.5301	-0.15697
-1.5291	-0.16672
-1.528	-0.17678
-1.527	-0.18639
-1.526	-0.19668
-1.525	-0.20575
-1.5237	-0.21469
-1.5223	-0.22454
-1.5208	-0.23395
-1.5194	-0.24369
-1.5178	-0.25311
-1.5163	-0.26317
-1.5146	-0.27266
-1.5126	-0.28291
-1.5108	-0.29233
-1.5088	-0.30126
-1.5068	-0.31125
-1.5046	-0.32122
-1.5027	-0.33094
-1.5004	-0.34052
-1.4981	-0.34943
-1.4959	-0.35859
-1.4933	-0.36893
-1.491	-0.37825
-1.4884	-0.38806
-1.4857	-0.39721
-1.4829	-0.40638
-1.4802	-0.41599
-1.4775	-0.42543
-1.4746	-0.43508
-1.4718	-0.44408
-1.4682	-0.45378
-1.4651	-0.46293
-1.4617	-0.47272
-1.4584	-0.48199
-1.4551	-0.49139
-1.4518	-0.5005
-1.4484	-0.50945
-1.4446	-0.51889
-1.441	-0.528
-1.4374	-0.53743
-1.4336	-0.54624
-1.4295	-0.55604
-1.4254	-0.56475
-1.4215	-0.5739
-1.4176	-0.58252
-1.4135	-0.59182
-1.4095	-0.60065
-1.4052	-0.60928
-1.4008	-0.61851
-1.3966	-0.62674
-1.3921	-0.63604
-1.3879	-0.64449
-1.3835	-0.65313
-1.3788	-0.66162
-1.374	-0.67038
-1.3692	-0.67856
-1.3645	-0.6866
-1.3594	-0.69525
-1.3545	-0.70341
-1.3494	-0.71201
-1.3443	-0.71988
-1.3392	-0.72869
-1.334	-0.73678
-1.3284	-0.74521
-1.3235	-0.75287
-1.3178	-0.76112
-1.3125	-0.76847
-1.3072	-0.77643
-1.3017	-0.78468
-1.2963	-0.79239
-1.2908	-0.8
-1.2852	-0.80747
-1.279	-0.81592
-1.2734	-0.82319
-1.2676	-0.83096
-1.2618	-0.83821
-1.2553	-0.84594
-1.2493	-0.8535
-1.2434	-0.86081
-1.2371	-0.86861
-1.2309	-0.87602
-1.2245	-0.88372
-1.2183	-0.89088
-1.2118	-0.89833
-1.2054	-0.90562
-1.1988	-0.91288
-1.1926	-0.91983
-1.186	-0.92724
-1.1795	-0.93424
-1.173	-0.94116
-1.1661	-0.94825
-1.1595	-0.95489
-1.1523	-0.96196
-1.1457	-0.96849
-1.1388	-0.97544
-1.1323	-0.98198
-1.125	-0.98902
-1.1181	-0.99542
-1.111	-1.002
-1.1038	-1.0087
-1.0968	-1.015
-1.0894	-1.0216
-1.0823	-1.0277
-1.0746	-1.0338
-1.0674	-1.0399
-1.06	-1.0461
-1.0535	-1.052
-1.0452	-1.0581
-1.0385	-1.0639
-1.031	-1.0696
-1.0232	-1.0753
-1.0157	-1.0809
-1.0076	-1.0869
-1.0001	-1.0923
-0.99195	-1.0981
-0.98391	-1.1037
-0.97565	-1.1093
-0.96816	-1.1142
-0.95997	-1.1195
-0.95213	-1.1247
-0.94434	-1.1297
-0.93594	-1.1349
-0.92818	-1.14
-0.91938	-1.1454
-0.91129	-1.1502
-0.90232	-1.1551
-0.89442	-1.1599
-0.88616	-1.1647
-0.87786	-1.1693
-0.86958	-1.1738
-0.86098	-1.1785
-0.85315	-1.1826
-0.84455	-1.1871
-0.83606	-1.1914
-0.82699	-1.1956
-0.81855	-1.1997
-0.8098	-1.2037
-0.80102	-1.2073
-0.79228	-1.2114
-0.78369	-1.2152
-0.77504	-1.2187
-0.76623	-1.2229
-0.75743	-1.2265
-0.74828	-1.23
-0.73963	-1.2333
-0.73048	-1.2367
-0.72209	-1.24
-0.71307	-1.2435
-0.70465	-1.2467
-0.69554	-1.2499
-0.68665	-1.2529
-0.67809	-1.2558
-0.66869	-1.2586
-0.66028	-1.2614
-0.65129	-1.2644
-0.64269	-1.267
-0.63339	-1.2697
-0.62475	-1.2722
-0.61562	-1.2747
-0.60706	-1.2773
-0.59757	-1.2793
-0.58878	-1.2816
-0.58028	-1.2837
-0.57074	-1.286
-0.56211	-1.2882
-0.55268	-1.2901
-0.54341	-1.2918
-0.5344	-1.2936
-0.5253	-1.2952
-0.51603	-1.297
-0.50734	-1.2986
-0.49792	-1.3003
-0.48901	-1.3018
-0.48021	-1.3034
-0.47052	-1.3049
-0.46166	-1.306
-0.45251	-1.307
-0.44345	-1.3081
-0.43384	-1.3092
-0.42507	-1.3102
-0.4158	-1.3111
-0.40682	-1.3121
-0.39756	-1.3128
-0.3886	-1.3132
-0.37953	-1.3137
-0.37079	-1.3141
-0.36146	-1.3147
-0.35239	-1.3149
-0.34368	-1.3152
-0.33423	-1.3155
-0.32557	-1.3158
-0.31656	-1.316
-0.30768	-1.3161
-0.29902	-1.3159
-0.28998	-1.3158
-0.28131	-1.3157
-0.27242	-1.3152
-0.2639	-1.3148
-0.25397	-1.3145
-0.24496	-1.3142
-0.23581	-1.3136
-0.22726	-1.313
-0.21783	-1.3125
-0.20936	-1.3115
-0.20025	-1.3106
-0.19156	-1.3097
-0.18273	-1.3087
-0.1733	-1.3076
-0.16481	-1.3065
-0.15553	-1.3054
-0.1468	-1.3041
-0.13792	-1.3029
-0.12949	-1.3016
-0.12106	-1.3004
-0.11218	-1.2989
-0.10333	-1.2973
-0.094518	-1.2956
-0.085643	-1.2941
-0.076506	-1.2922
-0.068019	-1.2902
-0.058949	-1.2881
-0.050377	-1.2862
-0.041798	-1.284
-0.033841	-1.282
-0.025297	-1.2799
-0.016403	-1.2777
-0.0080134	-1.2755
0.0007924	-1.2734
0.0091901	-1.2711
0.018028	-1.2685
0.026049	-1.2659
0.035021	-1.2631
0.043174	-1.2603
0.051788	-1.2572
0.059745	-1.2544
0.0677	-1.2514
0.076117	-1.2483
0.084082	-1.2454
0.092726	-1.2421
0.10058	-1.239
0.10889	-1.2357
0.11685	-1.2325
0.12522	-1.2288
0.13273	-1.2256
0.14104	-1.2221
0.14865	-1.2187
0.15622	-1.2149
0.16424	-1.2112
0.17178	-1.2075
0.17987	-1.2034
0.18734	-1.1996
0.19528	-1.1954
0.20285	-1.1915
0.21077	-1.1872
0.21794	-1.1834
0.22459	-1.1795
0.2325	-1.1751
0.23959	-1.1713
0.24716	-1.167
0.25427	-1.1628
0.26196	-1.1581
0.26883	-1.1539
0.27604	-1.1494
0.28322	-1.1448
0.2904	-1.14
0.29738	-1.1354
0.30428	-1.1306
0.3113	-1.1256
0.31784	-1.121
0.32493	-1.1159
0.33157	-1.111
0.33841	-1.1059
0.34499	-1.101
0.35165	-1.0958
0.35806	-1.0906
0.3649	-1.0852
0.3714	-1.0799
0.37758	-1.0747
0.38419	-1.0693
0.39045	-1.0641
0.39691	-1.0587
0.4029	-1.0534
0.40924	-1.0476
0.41513	-1.0422
0.4214	-1.0365
0.4272	-1.0312
0.43319	-1.0254
0.43926	-1.0195
0.44499	-1.0139
0.45077	-1.008
0.4565	-1.0022
0.46232	-0.9961
0.46732	-0.99033
0.47288	-0.98422
0.4784	-0.97839
0.48395	-0.97211
0.48908	-0.96613
0.4942	-0.95993
0.49867	-0.95447
0.5041	-0.94816
0.50913	-0.94162
0.51411	-0.93534
0.51865	-0.92946
0.52373	-0.92322
0.52846	-0.9171
0.5332	-0.91079
0.53808	-0.90416
0.5425	-0.89791
0.54717	-0.89139
0.55201	-0.88455
0.55637	-0.87804
0.5608	-0.87134
0.56502	-0.865
0.56963	-0.85798
0.57364	-0.8515
0.57809	-0.8444
0.58199	-0.83797
0.58596	-0.83107
0.58982	-0.82437
0.59334	-0.8179
0.59722	-0.81067
0.60115	-0.80353
0.60492	-0.79627
0.6081	-0.78971
0.6119	-0.78264
0.61543	-0.77564
0.61881	-0.76845
0.62207	-0.76148
0.62554	-0.75448
0.6288	-0.74747
0.63178	-0.7405
0.63504	-0.73316
0.63782	-0.72643
0.64117	-0.71902
0.64402	-0.71209
0.64688	-0.70479
0.64965	-0.69778
0.65255	-0.6902
0.65506	-0.68304
0.65715	-0.67609
0.65988	-0.66866
0.66216	-0.66123
0.6646	-0.65413
0.66663	-0.64697
0.66924	-0.63951
0.67134	-0.63223
0.6737	-0.62481
0.67565	-0.61767
0.67777	-0.60998
0.67941	-0.60258
0.68126	-0.59573
0.68316	-0.58792
0.6848	-0.58063
0.68625	-0.57283
0.68766	-0.5658
0.68938	-0.55819
0.69064	-0.55108
0.69185	-0.54365
0.69324	-0.53642
0.69469	-0.52851
0.69582	-0.52157
0.69685	-0.5146
0.69773	-0.50687
0.69868	-0.49971
0.69949	-0.49229
0.70044	-0.48519
0.70096	-0.47756
0.7019	-0.47043
0.70238	-0.46296
0.70278	-0.45575
0.70308	-0.44846
0.70348	-0.44102
0.70386	-0.43374
0.70376	-0.42619
0.70404	-0.41925
0.70417	-0.41146
0.70429	-0.40419
0.70431	-0.39659
0.70403	-0.38917
0.70384	-0.38182
0.70391	-0.37478
0.70359	-0.36803
0.70333	-0.36094
0.70277	-0.35383
0.70219	-0.34687
0.70183	-0.33939
0.70127	-0.33239
0.70079	-0.32564
0.6998	-0.31842
0.69908	-0.31159
0.69844	-0.30446
0.69759	-0.29732
0.69656	-0.29067
0.69533	-0.28362
0.69414	-0.27672
0.69274	-0.26961
0.69117	-0.26294
0.68961	-0.25592
0.68831	-0.24938
0.68691	-0.2423
0.68531	-0.23593
0.68386	-0.22924
0.68207	-0.22257
0.68029	-0.21567
0.67856	-0.20851
0.67673	-0.20209
0.67469	-0.19524
0.67296	-0.18858
0.67097	-0.1823
0.66897	-0.17554
0.66671	-0.16897
0.66461	-0.16272
0.66226	-0.15603
0.6599	-0.14972
0.65775	-0.14347
0.65508	-0.13649
0.65272	-0.13052
0.65018	-0.12376
0.64744	-0.11736
0.64457	-0.11092
0.64193	-0.10457
0.63934	-0.098403
0.63639	-0.092187
0.63347	-0.086035
0.63012	-0.079564
0.62763	-0.074179
0.62458	-0.067611
0.62167	-0.062093
0.61813	-0.055758
0.61498	-0.049981
0.61162	-0.044104
0.60856	-0.037908
0.60502	-0.032547
0.60191	-0.026671
0.59858	-0.020687
0.59489	-0.015076
0.59163	-0.0095439
0.58769	-0.0036012
0.58426	0.0013766
0.58062	0.0073866
0.57695	0.012726
0.57313	0.018298
0.56929	0.023784
0.56542	0.029081
0.56153	0.034507
0.55723	0.039976
0.55313	0.0451
0.54921	0.050525
0.54477	0.05592
0.54082	0.061001
0.53628	0.066441
0.53215	0.071028
0.52791	0.076249
0.52371	0.080912
0.51966	0.08564
0.51487	0.090793
0.51098	0.095275
0.50607	0.10042
0.5013	0.10505
0.49677	0.10971
0.49172	0.11435
0.48713	0.11878
0.48246	0.12332
0.47758	0.12765
0.47265	0.13196
0.46761	0.13656
0.46292	0.14075
0.45809	0.14493
0.45296	0.14924
0.44821	0.15306
0.44278	0.15736
0.43784	0.16123
0.43266	0.16526
0.42746	0.16913
0.42259	0.17271
0.41673	0.17692
0.41178	0.18042
0.40611	0.18447
0.40065	0.188
0.3954	0.19155
0.38976	0.19526
0.38458	0.19879
0.37958	0.20218
0.37378	0.20574
0.36895	0.20852
0.36432	0.21094
0.3586	0.21408
0.35291	0.21746
0.34753	0.22047
0.34207	0.22345
0.3359	0.22658
0.33046	0.22931
0.32447	0.23247
0.31931	0.23499
0.31336	0.23798
0.30725	0.2408
0.30129	0.24351
0.29498	0.24621
0.28957	0.24852
0.28409	0.25072
0.27806	0.25313
0.27185	0.25563
0.26536	0.25792
0.258	0.26066
0.25243	0.26261
0.24682	0.26448
0.24076	0.26659
0.23651	0.268
0.22969	0.27034
0.22392	0.27198
0.21747	0.2738
0.21121	0.27551
0.20414	0.27727
0.19787	0.27903
0.19163	0.28036
0.18556	0.28164
0.1798	0.28289
0.17323	0.28422
0.16699	0.28569
0.16055	0.28663
0.15453	0.28788
0.14767	0.28886
0.14173	0.28972
0.13516	0.29059
0.12934	0.29141
0.12284	0.29224
0.11685	0.29291
0.11093	0.29336
0.10477	0.2939
0.098927	0.29432
0.092602	0.29471
0.086585	0.29504
0.080047	0.29551
0.073871	0.29575
0.067885	0.29588
0.062035	0.29596
0.055613	0.29608
0.048896	0.296
0.042494	0.29592
0.035626	0.29584
0.028681	0.29555
0.022747	0.29532
0.016088	0.29489
0.0098668	0.29449
0.0042106	0.29407
-0.0017835	0.29348
-0.0080483	0.29291
-0.014324	0.29212
-0.021164	0.29149
-0.027671	0.29065
-0.033636	0.28997
-0.040412	0.28935
-0.046609	0.28847
-0.053135	0.28739
-0.059676	0.2862
-0.065702	0.28524
-0.072523	0.28392
-0.078559	0.28266
-0.084919	0.28141
-0.091055	0.28007
-0.097108	0.27861
-0.10378	0.27682
-0.10958	0.27523
-0.11645	0.27347
-0.12241	0.27171
-0.12878	0.26994
-0.13519	0.26784
-0.1411	0.26586
-0.14758	0.26366
-0.15344	0.26154
-0.15984	0.25929
-0.16578	0.25711
-0.17197	0.25476
-0.17795	0.25243
-0.18393	0.25
-0.19015	0.24743
-0.19603	0.24498
-0.20143	0.24274
-0.20804	0.23967
-0.21357	0.23719
-0.21948	0.23436
-0.22498	0.23174
-0.23078	0.22903
-0.23664	0.22605
-0.24217	0.22329
-0.24809	0.22022
-0.25355	0.21726
-0.25935	0.214
-0.26516	0.21053
-0.27019	0.20738
-0.27638	0.20367
-0.28143	0.20056
-0.28729	0.19703
-0.29273	0.19346
-0.29831	0.18979
-0.30374	0.18609
-0.30922	0.18216
-0.31451	0.17856
-0.32004	0.17451
-0.32495	0.17088
-0.33025	0.16682
-0.33551	0.16265
-0.34058	0.15871
-0.34598	0.15453
-0.35065	0.15071
-0.35596	0.14635
-0.36061	0.14226
-0.36597	0.13781
-0.37089	0.13352
-0.37574	0.12912
-0.38075	0.12478
-0.38545	0.12047
-0.39023	0.11595
-0.39513	0.1113
-0.39975	0.1067
-0.40438	0.10218
-0.40934	0.097113
-0.41372	0.092563
-0.41855	0.087541
-0.42286	0.082899
-0.42728	0.078094
-0.43182	0.073017
-0.43588	0.068233
-0.44067	0.062647
-0.44453	0.057935
-0.44891	0.052444
-0.45298	0.047301
-0.45705	0.042119
-0.46119	0.036738
-0.4653	0.031069
-0.46915	0.025813
-0.47317	0.020297
-0.47699	0.015001
-0.48082	0.0095076
-0.48449	0.0040616
-0.48811	-0.0013792
-0.49188	-0.0072272
-0.49529	-0.012657
-0.49892	-0.018284
-0.50247	-0.023998
-0.50593	-0.029574
-0.50927	-0.035009
-0.51266	-0.040874
-0.51585	-0.046638
-0.51916	-0.052554
-0.52235	-0.058569
-0.52534	-0.064201
-0.52872	-0.070468
-0.53142	-0.075813
-0.53457	-0.082069
-0.5374	-0.088146
-0.53991	-0.093879
-0.54293	-0.10042
-0.5454	-0.10602
-0.54826	-0.11237
-0.55091	-0.11827
-0.55355	-0.12479
-0.55589	-0.13072
-0.55864	-0.13772
-0.56073	-0.1436
-0.5633	-0.15055
-0.56546	-0.15657
-0.56755	-0.16271
-0.56981	-0.16954
-0.57167	-0.17551
-0.57379	-0.18227
-0.57592	-0.18899
-0.5778	-0.19561
-0.57964	-0.20203
-0.58163	-0.20921
-0.5836	-0.21663
-0.58518	-0.22318
-0.58677	-0.23023
-0.58817	-0.23655
-0.58969	-0.24374
-0.59093	-0.25041
-0.5922	-0.25728
-0.59351	-0.26411
-0.59473	-0.27115
-0.59572	-0.27754
-0.59697	-0.28503
-0.59804	-0.29185
-0.5989	-0.29892
-0.59979	-0.30613
-0.60051	-0.31275
-0.60147	-0.31996
-0.60233	-0.32718
-0.60319	-0.33478
-0.60382	-0.34138
-0.60442	-0.34885
-0.60488	-0.35561
-0.60533	-0.36273
-0.60581	-0.36971
-0.60603	-0.37671
-0.60625	-0.38399
-0.60637	-0.3911
-0.60657	-0.39898
-0.60653	-0.40586
-0.60655	-0.41339
-0.60644	-0.42094
-0.60623	-0.42809
-0.60606	-0.43513
-0.6058	-0.44312
-0.60535	-0.4497
-0.60486	-0.45678
-0.60426	-0.4645
-0.60375	-0.47151
-0.603	-0.47926
-0.60235	-0.48663
-0.60147	-0.49408
-0.60062	-0.50105
-0.59974	-0.50877
-0.59874	-0.51614
-0.59768	-0.52368
-0.59673	-0.53071
-0.59553	-0.5383
-0.59421	-0.5457
-0.59295	-0.55285
-0.59155	-0.56054
-0.59018	-0.56708
-0.58863	-0.57469
-0.58713	-0.58172
-0.58542	-0.58953
-0.58375	-0.59629
-0.58191	-0.60356
-0.58006	-0.61086
-0.57818	-0.61808
-0.5763	-0.62525
-0.57432	-0.63217
-0.57229	-0.63969
-0.57015	-0.64662
-0.56798	-0.65378
-0.5657	-0.66091
-0.56316	-0.66839
-0.56079	-0.67518
-0.55836	-0.68192
-0.55567	-0.68919
-0.55303	-0.69606
-0.55027	-0.70335
-0.54763	-0.71008
-0.54456	-0.71769
-0.54176	-0.72434
-0.53868	-0.73151
-0.53575	-0.73826
-0.53266	-0.7454
-0.5297	-0.75209
-0.52666	-0.7587
-0.52329	-0.766
-0.51993	-0.7729
-0.51645	-0.77985
-0.51299	-0.78675
-0.50895	-0.79477
-0.50559	-0.80099
-0.50174	-0.80811
-0.49809	-0.81474
-0.49405	-0.82165
-0.49032	-0.82836
-0.48653	-0.83477
-0.48241	-0.84173
-0.47847	-0.84834
-0.47401	-0.85533
-0.46976	-0.86185
-0.46539	-0.86872
-0.46125	-0.87522
-0.45654	-0.88225
-0.45222	-0.88862
-0.44768	-0.89548
-0.44309	-0.90175
-0.43856	-0.90827
-0.43387	-0.9147
-0.42937	-0.92063
-0.42456	-0.92738
-0.41973	-0.93376
-0.4146	-0.94006
-0.40967	-0.94591
-0.40435	-0.95229
-0.39901	-0.95853
-0.39403	-0.96444
-0.38868	-0.9707
-0.38323	-0.97696
-0.37731	-0.98327
-0.37188	-0.98883
-0.36625	-0.99477
-0.3608	-1.0003
-0.35529	-1.0063
-0.34982	-1.0121
-0.34383	-1.0182
-0.33878	-1.0234
-0.33307	-1.0291
-0.32684	-1.0349
-0.32099	-1.0407
-0.31479	-1.0465
-0.30899	-1.0519
-0.30311	-1.0575
-0.29711	-1.0629
-0.29071	-1.0686
-0.28461	-1.074
-0.27827	-1.0794
-0.27234	-1.0842
-0.26616	-1.0894
-0.2596	-1.0949
-0.25308	-1.1001
-0.24649	-1.1053
-0.23987	-1.1102
-0.23321	-1.1154
-0.22704	-1.1202
-0.21999	-1.1254
-0.21371	-1.1301
-0.20686	-1.1347
-0.19949	-1.1397
-0.19292	-1.1442
-0.1855	-1.1492
-0.17845	-1.1536
-0.17105	-1.1584
-0.16398	-1.1626
-0.15676	-1.1672
-0.14976	-1.1714
-0.14241	-1.1758
-0.1354	-1.1799
-0.128	-1.184
-0.12037	-1.1882
-0.11314	-1.1921
-0.10516	-1.1962
-0.098025	-1.2002
-0.090053	-1.2044
-0.082423	-1.2082
-0.074397	-1.2121
-0.066824	-1.2157
-0.05906	-1.2195
-0.051005	-1.2232
-0.043376	-1.2266
-0.034684	-1.2301
-0.027019	-1.2332
-0.018763	-1.2364
-0.010923	-1.2396
-0.002505	-1.2431
0.0055056	-1.2461
0.014147	-1.2492
0.022218	-1.2522
0.03058	-1.2552
0.038723	-1.2581
0.046442	-1.2609
0.055054	-1.2641
0.063216	-1.2668
0.071754	-1.2697
0.079781	-1.2724
0.088503	-1.275
0.096909	-1.2775
0.1056	-1.2797
0.11415	-1.282
0.1226	-1.2844
0.13148	-1.2865
0.14009	-1.2887
0.14866	-1.2908
0.15723	-1.2928
0.16606	-1.2948
0.17448	-1.2966
0.18363	-1.2984
0.19237	-1.3002
0.20219	-1.3021
0.21063	-1.3035
0.21931	-1.3051
0.22824	-1.3065
0.23693	-1.3079
0.24598	-1.3093
0.25471	-1.3103
0.26384	-1.3116
0.27286	-1.3128
0.28222	-1.314
0.29134	-1.315
0.30072	-1.3158
0.30977	-1.3164
0.31846	-1.3169
0.32735	-1.3177
0.33635	-1.3187
0.34572	-1.3197
0.35423	-1.3203
0.36379	-1.3208
0.37281	-1.3211
0.38234	-1.3213
0.39163	-1.3215
0.40122	-1.3216
0.41016	-1.3216
0.41886	-1.3214
0.42815	-1.3214
0.43689	-1.3214
0.44634	-1.3211
0.45541	-1.3206
0.46506	-1.3201
0.47426	-1.3196
0.48396	-1.319
0.49274	-1.3185
0.50213	-1.3178
0.51155	-1.317
0.52072	-1.3161
0.53	-1.315
0.53943	-1.3139
0.54897	-1.3126
0.55803	-1.3115
0.56743	-1.3101
0.57636	-1.3089
0.58594	-1.3076
0.59481	-1.3065
0.60361	-1.3054
0.61285	-1.304
0.62163	-1.3023
0.631	-1.3005
0.63968	-1.299
0.64896	-1.297
0.65781	-1.295
0.6672	-1.293
0.67632	-1.291
0.6855	-1.2886
0.69468	-1.2863
0.70351	-1.284
0.71291	-1.2815
0.7216	-1.2791
0.73105	-1.2764
0.73994	-1.2739
0.74937	-1.2711
0.75812	-1.2682
0.76751	-1.2652
0.77634	-1.2623
0.78534	-1.2593
0.79406	-1.2564
0.80154	-1.2539
0.81158	-1.2504
0.81977	-1.2474
0.82894	-1.2438
0.83746	-1.2404
0.84635	-1.237
0.85512	-1.2335
0.8639	-1.2295
0.87306	-1.2253
0.88175	-1.2215
0.89085	-1.2175
0.89931	-1.2136
0.90835	-1.2094
0.91641	-1.2056
0.92573	-1.2012
0.93397	-1.1971
0.94313	-1.1924
0.95142	-1.1883
0.96014	-1.184
0.96919	-1.1794
0.97747	-1.1752
0.9865	-1.1706
0.99487	-1.1661
1.0036	-1.161
1.0117	-1.1563
1.0204	-1.1513
1.0286	-1.1464
1.0373	-1.1413
1.0456	-1.1363
1.0538	-1.1311
1.0622	-1.1256
1.07	-1.1205
1.0783	-1.1152
1.0861	-1.1099
1.0942	-1.1042
1.1019	-1.0988
1.1102	-1.0931
1.118	-1.0877
1.126	-1.0817
1.1339	-1.0758
1.1412	-1.0702
1.1493	-1.064
1.1568	-1.0583
1.165	-1.0519
1.1728	-1.0458
1.1804	-1.0394
1.1878	-1.0332
1.1953	-1.0266
1.2026	-1.0204
1.2103	-1.0139
1.2175	-1.0076
1.2247	-1.001
1.232	-0.99408
1.2391	-0.98744
1.2466	-0.98058
1.2537	-0.97382
1.2609	-0.96657
1.2678	-0.95978
1.2751	-0.95241
1.2821	-0.94574
1.2889	-0.93885
1.2961	-0.93152
1.3022	-0.925
1.3093	-0.91753
1.316	-0.91063
1.3227	-0.90328
1.3293	-0.89603
1.336	-0.88816
1.3426	-0.88059
1.3493	-0.87281
1.3555	-0.86552
1.3617	-0.85791
1.368	-0.84988
1.3742	-0.84221
1.3805	-0.83412
1.3865	-0.82668
1.393	-0.81843
1.399	-0.8106
1.4049	-0.80241
1.4108	-0.79432
1.4168	-0.78559
1.4223	-0.7776
1.4274	-0.76986
1.4334	-0.76114
1.439	-0.75302
1.445	-0.74435
1.4502	-0.73629
1.4559	-0.72714
1.4611	-0.71851
1.4666	-0.70962
1.4718	-0.70113
1.477	-0.69215
1.4819	-0.68357
1.4868	-0.67468
1.4919	-0.66553
1.4968	-0.6569
1.5018	-0.64764
1.5066	-0.63884
1.5114	-0.62954
1.5157	-0.62095
1.5206	-0.61155
1.5251	-0.60275
1.5294	-0.59401
1.5339	-0.58439
1.5382	-0.57552
1.5425	-0.56622
1.5466	-0.55707
1.5507	-0.54731
1.5548	-0.53821
1.559	-0.52864
1.5626	-0.51946
1.5665	-0.50981
1.5701	-0.50068
1.5736	-0.49144
1.5774	-0.48151
1.5807	-0.47219
1.5842	-0.46212
1.5874	-0.45259
1.591	-0.44274
1.5942	-0.43348
1.5974	-0.42372
1.6005	-0.41435
1.6039	-0.40407
1.6067	-0.39454
1.6096	-0.38475
1.6126	-0.37436
1.6151	-0.36471
1.618	-0.35442
1.6207	-0.34482
1.6231	-0.3345
1.6253	-0.32496
1.6279	-0.31464
1.63	-0.30503
1.6319	-0.29529
1.6338	-0.28522
1.6359	-0.27504
1.6382	-0.26476
1.6403	-0.25484
1.6422	-0.24466
1.6438	-0.2348
1.6453	-0.22466
1.6468	-0.21454
1.6485	-0.20413
1.6499	-0.1939
1.6512	-0.18393
1.6525	-0.17349
1.6537	-0.16351
1.655	-0.15287
1.6559	-0.14316
1.6569	-0.13275
1.6579	-0.12267
1.6586	-0.1122
1.6592	-0.10226
1.6598	-0.09203
1.6605	-0.082144
1.661	-0.072132
1.6612	-0.061849
1.6617	-0.051764
1.6619	-0.041674
1.662	-0.031636
1.6621	-0.021099


==> A3_TROCH_ED_2.txt <==
1.584	0
1.5839	0.020897
1.5834	0.041789
1.5826	0.06267
1.5814	0.083535
1.58	0.10438
1.5781	0.12519
1.576	0.14597
1.5735	0.16671
1.5707	0.1874
1.5675	0.20804
1.5641	0.22862
1.5602	0.24914
1.5561	0.26958
1.5516	0.28995
1.5468	0.31024
1.5417	0.33045
1.5363	0.35056
1.5305	0.37057
1.5244	0.39047
1.518	0.41027
1.5113	0.42995
1.5042	0.44951
1.4969	0.46894
1.4892	0.48824
1.4813	0.5074
1.473	0.52642
1.4644	0.54529
1.4556	0.56401
1.4464	0.58257
1.437	0.60096
1.4272	0.61919
1.4172	0.63724
1.4069	0.65511
1.3963	0.6728
1.3854	0.69029
1.3743	0.7076
1.3629	0.7247
1.3512	0.7416
1.3392	0.7583
1.327	0.77478
1.3146	0.79104
1.3019	0.80709
1.2889	0.8229
1.2758	0.83849
1.2623	0.85384
1.2487	0.86895
1.2348	0.88383
1.2207	0.89845
1.2063	0.91283
1.1918	0.92695
1.177	0.94081
1.1621	0.95442
1.1469	0.96775
1.1315	0.98082
1.116	0.99362
1.1002	1.0061
1.0843	1.0184
1.0682	1.0304
1.052	1.042
1.0355	1.0534
1.0189	1.0645
1.0022	1.0754
0.98529	1.0859
0.96825	1.0961
0.95107	1.106
0.93376	1.1157
0.91632	1.125
0.89875	1.134
0.88107	1.1427
0.86328	1.1511
0.84539	1.1592
0.82739	1.1669
0.8093	1.1744
0.79112	1.1815
0.77286	1.1884
0.75453	1.1949
0.73612	1.2011
0.71765	1.2069
0.69912	1.2125
0.68053	1.2177
0.6619	1.2226
0.64323	1.2272
0.62452	1.2314
0.60579	1.2354
0.58702	1.239
0.56825	1.2423
0.54945	1.2452
0.53066	1.2479
0.51186	1.2502
0.49307	1.2522
0.47429	1.2538
0.45553	1.2552
0.43679	1.2562
0.41808	1.2569
0.39941	1.2573
0.38077	1.2573
0.36219	1.2571
0.34365	1.2565
0.32518	1.2556
0.30677	1.2544
0.28842	1.2529
0.27016	1.2511
0.25197	1.2489
0.23387	1.2465
0.21586	1.2438
0.19795	1.2407
0.18014	1.2373
0.16244	1.2337
0.14486	1.2297
0.12739	1.2255
0.11005	1.221
0.092835	1.2161
0.075756	1.211
0.058818	1.2056
0.042025	1.2
0.025381	1.194
0.0088923	1.1878
-0.0074366	1.1813
-0.023601	1.1745
-0.039596	1.1675
-0.055417	1.1602
-0.071059	1.1527
-0.086518	1.1448
-0.10179	1.1368
-0.11687	1.1285
-0.13175	1.12
-0.14643	1.1112
-0.16091	1.1022
-0.17517	1.0929
-0.18923	1.0834
-0.20307	1.0737
-0.21668	1.0638
-0.23007	1.0537
-0.24324	1.0434
-0.25617	1.0328
-0.26886	1.0221
-0.28132	1.0112
-0.29353	1
-0.3055	0.98873
-0.31721	0.97724
-0.32868	0.96557
-0.33989	0.95374
-0.35084	0.94174
-0.36154	0.92958
-0.37196	0.91726
-0.38213	0.90479
-0.39202	0.89218
-0.40164	0.87943
-0.41099	0.86654
-0.42007	0.85352
-0.42887	0.84038
-0.43738	0.82713
-0.44562	0.81375
-0.45357	0.80028
-0.46124	0.7867
-0.46862	0.77302
-0.47571	0.75925
-0.48252	0.7454
-0.48903	0.73147
-0.49525	0.71746
-0.50118	0.70339
-0.50681	0.68925
-0.51215	0.67506
-0.51719	0.66081
-0.52194	0.64652
-0.52639	0.63219
-0.53055	0.61783
-0.53441	0.60344
-0.53796	0.58903
-0.54123	0.5746
-0.54419	0.56015
-0.54686	0.54571
-0.54923	0.53126
-0.5513	0.51682
-0.55308	0.50239
-0.55456	0.48798
-0.55575	0.4736
-0.55664	0.45924
-0.55724	0.44492
-0.55754	0.43064
-0.55756	0.4164
-0.55728	0.40222
-0.55672	0.38809
-0.55587	0.37402
-0.55473	0.36003
-0.55331	0.34611
-0.55161	0.33226
-0.54963	0.3185
-0.54736	0.30484
-0.54483	0.29126
-0.54201	0.27779
-0.53893	0.26442
-0.53557	0.25117
-0.53195	0.23803
-0.52806	0.22501
-0.52391	0.21212
-0.5195	0.19936
-0.51484	0.18674
-0.50992	0.17426
-0.50475	0.16192
-0.49933	0.14974
-0.49367	0.13771
-0.48777	0.12584
-0.48163	0.11413
-0.47525	0.1026
-0.46865	0.091241
-0.46181	0.080059
-0.45476	0.06906
-0.44748	0.058248
-0.43999	0.047627
-0.43229	0.037201
-0.42438	0.026975
-0.41626	0.016952
-0.40795	0.0071359
-0.39944	-0.0024692
-0.39074	-0.01186
-0.38185	-0.021032
-0.37278	-0.029983
-0.36353	-0.038708
-0.35411	-0.047205
-0.34453	-0.05547
-0.33477	-0.0635
-0.32486	-0.071291
-0.3148	-0.078842
-0.30458	-0.086148
-0.29423	-0.093208
-0.28373	-0.10002
-0.2731	-0.10658
-0.26234	-0.11288
-0.25145	-0.11893
-0.24045	-0.12471
-0.22933	-0.13024
-0.21811	-0.1355
-0.20678	-0.14049
-0.19535	-0.14522
-0.18383	-0.14968
-0.17223	-0.15386
-0.16054	-0.15777
-0.14878	-0.16141
-0.13695	-0.16478
-0.12505	-0.16786
-0.11309	-0.17067
-0.10108	-0.17319
-0.08902	-0.17544
-0.076918	-0.17741
-0.064779	-0.17909
-0.052609	-0.18049
-0.040413	-0.18161
-0.028197	-0.18244
-0.015967	-0.18299
-0.003728	-0.18325
0.008514	-0.18323
0.020753	-0.18293
0.032984	-0.18234
0.045201	-0.18146
0.057399	-0.18031
0.06957	-0.17886
0.081711	-0.17714
0.093815	-0.17513
0.10588	-0.17285
0.11789	-0.17028
0.12985	-0.16743
0.14175	-0.1643
0.15359	-0.1609
0.16536	-0.15722
0.17705	-0.15326
0.18866	-0.14903
0.20018	-0.14453
0.21161	-0.13976
0.22294	-0.13472
0.23417	-0.12941
0.2453	-0.12384
0.25631	-0.11801
0.2672	-0.11191
0.27796	-0.10556
0.2886	-0.098957
0.2991	-0.092098
0.30947	-0.084989
0.31969	-0.077632
0.32976	-0.070031
0.33967	-0.062187
0.34943	-0.054105
0.35902	-0.045787
0.36845	-0.037237
0.3777	-0.028457
0.38678	-0.019451
0.39567	-0.010222
0.40437	-0.00077479
0.41289	0.0088881
0.42121	0.018763
0.42932	0.028845
0.43724	0.039132
0.44495	0.049619
0.45244	0.060302
0.45972	0.071177
0.46678	0.082239
0.47361	0.093486
0.48022	0.10491
0.48659	0.11651
0.49273	0.12828
0.49863	0.14022
0.50429	0.15232
0.50971	0.16457
0.51487	0.17698
0.51979	0.18953
0.52445	0.20223
0.52885	0.21506
0.533	0.22803
0.53688	0.24112
0.54049	0.25434
0.54384	0.26767
0.54691	0.28111
0.54971	0.29467
0.55224	0.30832
0.55449	0.32207
0.55646	0.33591
0.55814	0.34983
0.55955	0.36384
0.56066	0.37792
0.5615	0.39207
0.56204	0.40628
0.56229	0.42055
0.56225	0.43487
0.56192	0.44924
0.56129	0.46365
0.56037	0.4781
0.55916	0.49257
0.55764	0.50707
0.55583	0.52159
0.55372	0.53612
0.55132	0.55066
0.54861	0.5652
0.54561	0.57973
0.5423	0.59425
0.5387	0.60876
0.5348	0.62324
0.5306	0.6377
0.52609	0.65212
0.5213	0.66651
0.5162	0.68085
0.5108	0.69513
0.50511	0.70937
0.49913	0.72353
0.49284	0.73763
0.48627	0.75166
0.4794	0.76561
0.47224	0.77947
0.46479	0.79324
0.45705	0.80691
0.44902	0.82049
0.44071	0.83395
0.43212	0.8473
0.42324	0.86053
0.41408	0.87364
0.40465	0.88662
0.39494	0.89946
0.38496	0.91217
0.3747	0.92473
0.36418	0.93713
0.35339	0.94938
0.34234	0.96147
0.33103	0.97339
0.31946	0.98514
0.30764	0.99672
0.29556	1.0081
0.28324	1.0193
0.27067	1.0303
0.25786	1.0412
0.24482	1.0518
0.23154	1.0622
0.21802	1.0724
0.20428	1.0824
0.19032	1.0921
0.17614	1.1017
0.16174	1.111
0.14713	1.1201
0.13232	1.1289
0.1173	1.1375
0.10208	1.1459
0.086671	1.154
0.071069	1.1619
0.055282	1.1695
0.039314	1.1768
0.02317	1.1839
0.0068547	1.1907
-0.0096274	1.1973
-0.026271	1.2036
-0.043072	1.2096
-0.060024	1.2153
-0.077124	1.2207
-0.094364	1.2259
-0.11174	1.2307
-0.12925	1.2353
-0.14689	1.2396
-0.16464	1.2436
-0.18251	1.2472
-0.20049	1.2506
-0.21858	1.2537
-0.23676	1.2564
-0.25504	1.2589
-0.27341	1.261
-0.29185	1.2629
-0.31038	1.2644
-0.32897	1.2656
-0.34763	1.2665
-0.36635	1.2671
-0.38513	1.2673
-0.40395	1.2672
-0.42281	1.2668
-0.44171	1.2661
-0.46064	1.2651
-0.47959	1.2637
-0.49856	1.262
-0.51754	1.26
-0.53653	1.2577
-0.55553	1.255
-0.57451	1.252
-0.59348	1.2486
-0.61244	1.245
-0.63137	1.241
-0.65028	1.2367
-0.66915	1.232
-0.68797	1.2271
-0.70675	1.2218
-0.72548	1.2162
-0.74415	1.2102
-0.76275	1.204
-0.78128	1.1974
-0.79974	1.1905
-0.81811	1.1832
-0.83639	1.1757
-0.85458	1.1678
-0.87267	1.1596
-0.89066	1.1511
-0.90853	1.1423
-0.92628	1.1332
-0.94391	1.1237
-0.96141	1.114
-0.97878	1.1039
-0.99601	1.0936
-1.0131	1.0829
-1.03	1.072
-1.0468	1.0607
-1.0634	1.0492
-1.0799	1.0373
-1.0961	1.0252
-1.1122	1.0128
-1.1281	1.0001
-1.1439	0.98715
-1.1594	0.97391
-1.1747	0.96039
-1.1898	0.94661
-1.2048	0.93257
-1.2195	0.91826
-1.234	0.90369
-1.2482	0.88887
-1.2623	0.87381
-1.2761	0.85849
-1.2897	0.84294
-1.303	0.82714
-1.3161	0.81111
-1.3289	0.79486
-1.3415	0.77837
-1.3538	0.76167
-1.3659	0.74475
-1.3777	0.72762
-1.3892	0.71029
-1.4005	0.69275
-1.4115	0.67501
-1.4222	0.65708
-1.4326	0.63897
-1.4427	0.62067
-1.4526	0.6022
-1.4621	0.58355
-1.4714	0.56473
-1.4803	0.54576
-1.489	0.52663
-1.4973	0.50734
-1.5054	0.48791
-1.5131	0.46834
-1.5205	0.44864
-1.5276	0.42881
-1.5344	0.40885
-1.5408	0.38878
-1.547	0.36859
-1.5528	0.3483
-1.5583	0.32791
-1.5634	0.30742
-1.5682	0.28684
-1.5727	0.26618
-1.5769	0.24544
-1.5807	0.22463
-1.5842	0.20376
-1.5874	0.18282
-1.5902	0.16183
-1.5927	0.1408
-1.5948	0.11972
-1.5966	0.098607
-1.5981	0.077465
-1.5992	0.0563
-1.5999	0.035117
-1.6004	0.013922
-1.6005	-0.007277
-1.6002	-0.028476
-1.5996	-0.049667
-1.5987	-0.070846
-1.5974	-0.092005
-1.5958	-0.11314
-1.5938	-0.13424
-1.5915	-0.15531
-1.5889	-0.17633
-1.5859	-0.1973
-1.5826	-0.21822
-1.5789	-0.23908
-1.5749	-0.25987
-1.5706	-0.28059
-1.5659	-0.30122
-1.5609	-0.32177
-1.5556	-0.34224
-1.55	-0.3626
-1.544	-0.38286
-1.5377	-0.40302
-1.5311	-0.42306
-1.5241	-0.44298
-1.5169	-0.46277
-1.5093	-0.48244
-1.5014	-0.50196
-1.4932	-0.52135
-1.4847	-0.54059
-1.4759	-0.55967
-1.4668	-0.5786
-1.4573	-0.59737
-1.4476	-0.61596
-1.4376	-0.63438
-1.4273	-0.65262
-1.4168	-0.67068
-1.4059	-0.68855
-1.3948	-0.70622
-1.3833	-0.7237
-1.3716	-0.74097
-1.3597	-0.75803
-1.3475	-0.77488
-1.335	-0.79152
-1.3222	-0.80792
-1.3092	-0.82411
-1.296	-0.84006
-1.2825	-0.85578
-1.2688	-0.87125
-1.2548	-0.88648
-1.2406	-0.90147
-1.2262	-0.9162
-1.2115	-0.93068
-1.1967	-0.9449
-1.1816	-0.95885
-1.1663	-0.97254
-1.1508	-0.98595
-1.1352	-0.9991
-1.1193	-1.012
-1.1032	-1.0245
-1.087	-1.0369
-1.0706	-1.0489
-1.054	-1.0606
-1.0372	-1.072
-1.0203	-1.0832
-1.0032	-1.094
-0.98602	-1.1045
-0.96865	-1.1148
-0.95114	-1.1247
-0.9335	-1.1343
-0.91574	-1.1437
-0.89785	-1.1527
-0.87984	-1.1613
-0.86173	-1.1697
-0.84351	-1.1778
-0.82519	-1.1855
-0.80677	-1.1929
-0.78828	-1.2
-0.76969	-1.2068
-0.75104	-1.2133
-0.73231	-1.2194
-0.71352	-1.2252
-0.69467	-1.2307
-0.67577	-1.2358
-0.65683	-1.2406
-0.63785	-1.2451
-0.61883	-1.2493
-0.59978	-1.2531
-0.58071	-1.2566
-0.56163	-1.2598
-0.54254	-1.2626
-0.52344	-1.2651
-0.50435	-1.2673
-0.48526	-1.2691
-0.46619	-1.2707
-0.44714	-1.2719
-0.42812	-1.2727
-0.40912	-1.2733
-0.39017	-1.2735
-0.37126	-1.2734
-0.3524	-1.273
-0.33359	-1.2722
-0.31485	-1.2711
-0.29617	-1.2697
-0.27757	-1.268
-0.25905	-1.266
-0.24061	-1.2637
-0.22226	-1.261
-0.204	-1.2581
-0.18585	-1.2548
-0.16781	-1.2512
-0.14988	-1.2474
-0.13206	-1.2432
-0.11437	-1.2387
-0.096807	-1.2339
-0.079378	-1.2289
-0.062089	-1.2235
-0.044944	-1.2179
-0.027949	-1.2119
-0.011108	-1.2057
0.0055729	-1.1993
0.022089	-1.1925
0.038436	-1.1855
0.054608	-1.1782
0.070602	-1.1706
0.086411	-1.1628
0.10203	-1.1547
0.11746	-1.1464
0.13269	-1.1378
0.14772	-1.129
0.16254	-1.1199
0.17715	-1.1106
0.19155	-1.101
0.20573	-1.0913
0.21969	-1.0813
0.23342	-1.0711
0.24691	-1.0606
0.26018	-1.05
0.27321	-1.0392
0.28599	-1.0281
0.29853	-1.0169
0.31082	-1.0054
0.32287	-0.99383
0.33465	-0.98203
0.34618	-0.97005
0.35745	-0.9579
0.36845	-0.94559
0.37919	-0.93311
0.38965	-0.92048
0.39985	-0.90769
0.40977	-0.89476
0.41941	-0.88169
0.42878	-0.86849
0.43786	-0.85516
0.44666	-0.8417
0.45518	-0.82812
0.4634	-0.81444
0.47134	-0.80064
0.47899	-0.78674
0.48634	-0.77275
0.4934	-0.75867
0.50017	-0.7445
0.50664	-0.73026
0.51281	-0.71594
0.51868	-0.70156
0.52425	-0.68711
0.52953	-0.67261
0.5345	-0.65806
0.53917	-0.64346
0.54353	-0.62883
0.5476	-0.61416
0.55136	-0.59947
0.55482	-0.58476
0.55797	-0.57004
0.56083	-0.5553
0.56338	-0.54056
0.56562	-0.52583
0.56757	-0.5111
0.56921	-0.49639
0.57055	-0.4817
0.5716	-0.46703
0.57234	-0.4524
0.57278	-0.43781
0.57293	-0.42325
0.57278	-0.40875
0.57234	-0.3943
0.5716	-0.37992
0.57057	-0.3656
0.56925	-0.35135
0.56764	-0.33718
0.56575	-0.32309
0.56357	-0.30909
0.5611	-0.29518
0.55836	-0.28138
0.55533	-0.26767
0.55203	-0.25408
0.54846	-0.2406
0.54462	-0.22725
0.5405	-0.21402
0.53612	-0.20092
0.53148	-0.18796
0.52658	-0.17513
0.52141	-0.16246
0.516	-0.14993
0.51033	-0.13756
0.50442	-0.12535
0.49826	-0.11331
0.49186	-0.10143
0.48523	-0.089734
0.47836	-0.078213
0.47126	-0.066876
0.46393	-0.055727
0.45638	-0.04477
0.44861	-0.03401
0.44063	-0.02345
0.43244	-0.013094
0.42404	-0.0029474
0.41545	0.0069868
0.40665	0.016705
0.39766	0.026202
0.38848	0.035476
0.37912	0.044523
0.36958	0.053338
0.35986	0.06192
0.34998	0.070264
0.33993	0.078367
0.32972	0.086226
0.31935	0.093839
0.30884	0.1012
0.29818	0.10831
0.28737	0.11517
0.27644	0.12176
0.26537	0.1281
0.25418	0.13417
0.24287	0.13998
0.23145	0.14552
0.21992	0.15079
0.20829	0.15579
0.19655	0.16051
0.18473	0.16496
0.17282	0.16913
0.16083	0.17303
0.14876	0.17664
0.13662	0.17997
0.12442	0.18302
0.11216	0.18578
0.09985	0.18826
0.08749	0.19045
0.075089	0.19236
0.062652	0.19397
0.050186	0.1953
0.037695	0.19634
0.025185	0.19709
0.012664	0.19755
0.00013477	0.19772
-0.012395	0.1976
-0.02492	0.19719
-0.037435	0.19649
-0.049933	0.1955
-0.062409	0.19422
-0.074858	0.19265
-0.087273	0.1908
-0.099649	0.18865
-0.11198	0.18622
-0.12426	0.18351
-0.13648	0.1805
-0.14864	0.17722
-0.16074	0.17365
-0.17276	0.1698
-0.1847	0.16567
-0.19655	0.16127
-0.20832	0.15658
-0.21999	0.15163
-0.23156	0.1464
-0.24302	0.14089
-0.25437	0.13512
-0.26561	0.12909
-0.27672	0.12278
-0.2877	0.11622
-0.29855	0.1094
-0.30926	0.10232
-0.31983	0.094984
-0.33025	0.087399
-0.34052	0.079565
-0.35062	0.071485
-0.36057	0.063163
-0.37034	0.054602
-0.37994	0.045804
-0.38937	0.036774
-0.39861	0.027515
-0.40766	0.01803
-0.41652	0.0083223
-0.42519	-0.0016033
-0.43366	-0.011744
-0.44192	-0.022095
-0.44997	-0.032652
-0.45781	-0.043413
-0.46543	-0.054372
-0.47283	-0.065525
-0.48	-0.076869
-0.48694	-0.088399
-0.49365	-0.10011
-0.50013	-0.112
-0.50636	-0.12406
-0.51235	-0.13628
-0.51809	-0.14868
-0.52358	-0.16122
-0.52882	-0.17393
-0.5338	-0.18678
-0.53852	-0.19977
-0.54298	-0.2129
-0.54717	-0.22617
-0.55109	-0.23956
-0.55474	-0.25308
-0.55812	-0.26672
-0.56122	-0.28046
-0.56404	-0.29432
-0.56658	-0.30828
-0.56883	-0.32233
-0.5708	-0.33647
-0.57249	-0.3507
-0.57388	-0.36501
-0.57498	-0.3794
-0.57579	-0.39385
-0.5763	-0.40837
-0.57652	-0.42294
-0.57644	-0.43757
-0.57607	-0.45224
-0.57539	-0.46695
-0.57441	-0.48169
-0.57313	-0.49647
-0.57155	-0.51126
-0.56967	-0.52608
-0.56748	-0.5409
-0.56498	-0.55574
-0.56219	-0.57057
-0.55909	-0.58539
-0.55568	-0.6002
-0.55197	-0.61499
-0.54795	-0.62976
-0.54363	-0.6445
-0.53901	-0.6592
-0.53408	-0.67387
-0.52885	-0.68848
-0.52331	-0.70304
-0.51747	-0.71754
-0.51134	-0.73198
-0.5049	-0.74634
-0.49816	-0.76063
-0.49113	-0.77483
-0.48379	-0.78895
-0.47617	-0.80297
-0.46825	-0.8169
-0.46004	-0.83071
-0.45153	-0.84442
-0.44274	-0.85801
-0.43367	-0.87148
-0.42431	-0.88482
-0.41466	-0.89802
-0.40474	-0.91109
-0.39454	-0.92401
-0.38406	-0.93678
-0.37331	-0.9494
-0.3623	-0.96186
-0.35101	-0.97415
-0.33946	-0.98627
-0.32765	-0.99821
-0.31558	-1.01
-0.30326	-1.0216
-0.29068	-1.0329
-0.27786	-1.0441
-0.26479	-1.0551
-0.25148	-1.0659
-0.23793	-1.0765
-0.22415	-1.0868
-0.21014	-1.097
-0.1959	-1.1069
-0.18144	-1.1166
-0.16677	-1.126
-0.15188	-1.1352
-0.13677	-1.1442
-0.12147	-1.1529
-0.10596	-1.1614
-0.090253	-1.1696
-0.074356	-1.1776
-0.058272	-1.1853
-0.042005	-1.1927
-0.02556	-1.1999
-0.0089424	-1.2068
0.0078438	-1.2134
0.024793	-1.2198
0.041901	-1.2258
0.059162	-1.2316
0.076571	-1.2371
0.094122	-1.2423
0.11181	-1.2472
0.12963	-1.2518
0.14758	-1.2561
0.16565	-1.2601
0.18383	-1.2638
0.20213	-1.2672
0.22053	-1.2702
0.23903	-1.273
0.25762	-1.2754
0.2763	-1.2776
0.29507	-1.2794
0.3139	-1.2809
0.33281	-1.2821
0.35179	-1.2829
0.37082	-1.2834
0.38991	-1.2836
0.40904	-1.2835
0.42821	-1.283
0.44742	-1.2823
0.46666	-1.2811
0.48592	-1.2797
0.5052	-1.2779
0.52448	-1.2758
0.54378	-1.2734
0.56307	-1.2706
0.58235	-1.2675
0.60163	-1.264
0.62088	-1.2603
0.6401	-1.2561
0.6593	-1.2517
0.67846	-1.2469
0.69757	-1.2418
0.71663	-1.2364
0.73564	-1.2306
0.75459	-1.2245
0.77347	-1.2181
0.79227	-1.2113
0.811	-1.2042
0.82963	-1.1968
0.84818	-1.1891
0.86663	-1.181
0.88498	-1.1726
0.90321	-1.1639
0.92133	-1.1549
0.93933	-1.1456
0.9572	-1.1359
0.97494	-1.126
0.99255	-1.1157
1.01	-1.1051
1.0273	-1.0942
1.0445	-1.083
1.0615	-1.0716
1.0783	-1.0598
1.0949	-1.0477
1.1114	-1.0353
1.1277	-1.0227
1.1438	-1.0097
1.1597	-0.99649
1.1754	-0.98298
1.191	-0.9692
1.2063	-0.95515
1.2214	-0.94083
1.2362	-0.92624
1.2509	-0.9114
1.2653	-0.89629
1.2795	-0.88094
1.2935	-0.86533
1.3072	-0.84948
1.3206	-0.83339
1.3338	-0.81706
1.3468	-0.8005
1.3595	-0.78372
1.372	-0.76671
1.3841	-0.74948
1.396	-0.73204
1.4077	-0.71439
1.419	-0.69654
1.4301	-0.67849
1.4409	-0.66025
1.4514	-0.64181
1.4616	-0.62319
1.4715	-0.6044
1.4811	-0.58543
1.4904	-0.56629
1.4994	-0.54699
1.508	-0.52753
1.5164	-0.50792
1.5245	-0.48817
1.5322	-0.46827
1.5396	-0.44824
1.5467	-0.42808
1.5535	-0.40779
1.56	-0.38739
1.5661	-0.36688
1.5719	-0.34626
1.5774	-0.32553
1.5825	-0.30472
1.5873	-0.28381
1.5917	-0.26283
1.5958	-0.24176
1.5996	-0.22063
1.603	-0.19943
1.6061	-0.17817
1.6089	-0.15686
1.6113	-0.13551
1.6133	-0.11411
1.615	-0.092681
1.6164	-0.071223
1.6174	-0.049743
1.6181	-0.028247
1.6184	-0.0067427


==> CIRC_ERROR_A1.txt <==
-5.383	-0.482
-5.3817	-0.51872
-5.3801	-0.55543
-5.3782	-0.59214
-5.376	-0.62884
-5.3736	-0.66552
-5.3709	-0.7022
-5.3679	-0.73885
-5.3647	-0.77549
-5.3611	-0.8121
-5.3573	-0.84869
-5.3532	-0.88525
-5.3489	-0.92178
-5.3443	-0.95828
-5.3394	-0.99475
-5.3342	-1.0312
-5.3287	-1.0676
-5.323	-1.1039
-5.317	-1.1402
-5.3108	-1.1765
-5.3042	-1.2127
-5.2974	-1.2488
-5.2903	-1.2849
-5.283	-1.321
-5.2754	-1.357
-5.2675	-1.3929
-5.2593	-1.4288
-5.2509	-1.4646
-5.2422	-1.5003
-5.2333	-1.5359
-5.2241	-1.5715
-5.2146	-1.607
-5.2048	-1.6424
-5.1948	-1.6778
-5.1845	-1.7131
-5.174	-1.7482
-5.1632	-1.7833
-5.1522	-1.8183
-5.1408	-1.8532
-5.1293	-1.888
-5.1175	-1.9228
-5.1054	-1.9574
-5.093	-1.9919
-5.0804	-2.0263
-5.0676	-2.0606
-5.0545	-2.0948
-5.0412	-2.1289
-5.0276	-2.1629
-5.0138	-2.1967
-4.9997	-2.2305
-4.9853	-2.2641
-4.9708	-2.2976
-4.956	-2.331
-4.9409	-2.3642
-4.9256	-2.3974
-4.9101	-2.4304
-4.8943	-2.4632
-4.8783	-2.496
-4.8621	-2.5286
-4.8456	-2.5611
-4.8289	-2.5934
-4.812	-2.6256
-4.7948	-2.6576
-4.7775	-2.6895
-4.7599	-2.7213
-4.742	-2.7529
-4.724	-2.7843
-4.7057	-2.8157
-4.6872	-2.8468
-4.6685	-2.8778
-4.6496	-2.9087
-4.6305	-2.9393
-4.6111	-2.9699
-4.5916	-3.0002
-4.5718	-3.0304
-4.5518	-3.0605
-4.5317	-3.0903
-4.5113	-3.12
-4.4907	-3.1496
-4.4699	-3.1789
-4.449	-3.2081
-4.4278	-3.2372
-4.4064	-3.266
-4.3849	-3.2947
-4.3632	-3.3232
-4.3412	-3.3515
-4.3191	-3.3796
-4.2968	-3.4076
-4.2743	-3.4353
-4.2517	-3.4629
-4.2288	-3.4903
-4.2058	-3.5175
-4.1826	-3.5446
-4.1592	-3.5714
-4.1357	-3.5981
-4.112	-3.6245
-4.0881	-3.6508
-4.0641	-3.6769
-4.0399	-3.7028
-4.0155	-3.7285
-3.991	-3.754
-3.9663	-3.7793
-3.9415	-3.8044
-3.9165	-3.8293
-3.8914	-3.854
-3.8661	-3.8785
-3.8407	-3.9028
-3.8151	-3.9269
-3.7894	-3.9508
-3.7635	-3.9745
-3.7375	-3.998
-3.7114	-4.0213
-3.6851	-4.0444
-3.6587	-4.0673
-3.6322	-4.09
-3.6055	-4.1125
-3.5787	-4.1348
-3.5518	-4.1569
-3.5247	-4.1787
-3.4976	-4.2004
-3.4703	-4.2218
-3.4429	-4.2431
-3.4154	-4.2641
-3.3877	-4.2849
-3.36	-4.3056
-3.3321	-4.326
-3.3042	-4.3462
-3.2761	-4.3662
-3.2479	-4.3859
-3.2196	-4.4055
-3.1913	-4.4249
-3.1628	-4.444
-3.1342	-4.4629
-3.1056	-4.4817
-3.0768	-4.5002
-3.048	-4.5185
-3.019	-4.5366
-2.99	-4.5545
-2.9609	-4.5722
-2.9317	-4.5896
-2.9024	-4.6069
-2.873	-4.6239
-2.8436	-4.6408
-2.8141	-4.6574
-2.7845	-4.6738
-2.7548	-4.69
-2.7251	-4.706
-2.6953	-4.7218
-2.6654	-4.7374
-2.6355	-4.7527
-2.6055	-4.7679
-2.5754	-4.7828
-2.5453	-4.7976
-2.5151	-4.8121
-2.4848	-4.8264
-2.4545	-4.8405
-2.4241	-4.8545
-2.3937	-4.8682
-2.3633	-4.8817
-2.3327	-4.8949
-2.3022	-4.908
-2.2715	-4.9209
-2.2409	-4.9336
-2.2102	-4.946
-2.1794	-4.9583
-2.1486	-4.9704
-2.1178	-4.9822
-2.0869	-4.9939
-2.056	-5.0053
-2.025	-5.0166
-1.994	-5.0276
-1.963	-5.0385
-1.9319	-5.0491
-1.9009	-5.0596
-1.8697	-5.0698
-1.8386	-5.0799
-1.8074	-5.0897
-1.7762	-5.0994
-1.745	-5.1088
-1.7137	-5.1181
-1.6824	-5.1272
-1.6511	-5.136
-1.6198	-5.1447
-1.5885	-5.1532
-1.5571	-5.1615
-1.5257	-5.1696
-1.4943	-5.1775
-1.4629	-5.1852
-1.4315	-5.1927
-1.4001	-5.2
-1.3686	-5.2071
-1.3371	-5.2141
-1.3057	-5.2208
-1.2742	-5.2274
-1.2427	-5.2338
-1.2112	-5.24
-1.1797	-5.246
-1.1482	-5.2518
-1.1166	-5.2574
-1.0851	-5.2628
-1.0536	-5.2681
-1.022	-5.2732
-0.9905	-5.2781
-0.95897	-5.2828
-0.92743	-5.2873
-0.89589	-5.2917
-0.86435	-5.2958
-0.83281	-5.2998
-0.80127	-5.3036
-0.76974	-5.3072
-0.73821	-5.3107
-0.70668	-5.3139
-0.67516	-5.317
-0.64364	-5.3199
-0.61213	-5.3227
-0.58063	-5.3252
-0.54913	-5.3276
-0.51764	-5.3298
-0.48616	-5.3318
-0.45469	-5.3337
-0.42322	-5.3354
-0.39177	-5.3369
-0.36033	-5.3382
-0.32889	-5.3394
-0.29747	-5.3404
-0.26606	-5.3412
-0.23467	-5.3418
-0.20328	-5.3423
-0.17191	-5.3426
-0.14055	-5.3427
-0.10921	-5.3427
-0.07788	-5.3425
-0.046566	-5.3421
-0.015267	-5.3416
0.016015	-5.3409
0.047281	-5.34
0.078531	-5.339
0.10976	-5.3377
0.14098	-5.3364
0.17218	-5.3348
0.20336	-5.3331
0.23452	-5.3312
0.26566	-5.3292
0.29678	-5.3269
0.32788	-5.3246
0.35896	-5.322
0.39003	-5.3193
0.42107	-5.3164
0.45209	-5.3134
0.48309	-5.3102
0.51406	-5.3068
0.54502	-5.3033
0.57595	-5.2996
0.60686	-5.2957
0.63775	-5.2917
0.66861	-5.2875
0.69945	-5.2832
0.73026	-5.2787
0.76105	-5.274
0.79182	-5.2691
0.82256	-5.2641
0.85327	-5.259
0.88396	-5.2536
0.91462	-5.2481
0.94525	-5.2425
0.97586	-5.2366
1.0064	-5.2306
1.037	-5.2245
1.0675	-5.2182
1.098	-5.2117
1.1285	-5.2051
1.1589	-5.1982
1.1893	-5.1913
1.2197	-5.1841
1.25	-5.1768
1.2804	-5.1694
1.3106	-5.1617
1.3409	-5.154
1.3711	-5.146
1.4013	-5.1379
1.4315	-5.1296
1.4616	-5.1211
1.4917	-5.1125
1.5217	-5.1037
1.5517	-5.0948
1.5817	-5.0857
1.6116	-5.0764
1.6416	-5.0669
1.6714	-5.0573
1.7013	-5.0475
1.731	-5.0376
1.7608	-5.0275
1.7905	-5.0172
1.8202	-5.0067
1.8498	-4.9961
1.8794	-4.9853
1.909	-4.9744
1.9385	-4.9633
1.9679	-4.952
1.9973	-4.9405
2.0267	-4.9289
2.0561	-4.9171
2.0853	-4.9051
2.1146	-4.8929
2.1438	-4.8806
2.1729	-4.8681
2.202	-4.8555
2.231	-4.8426
2.26	-4.8296
2.289	-4.8164
2.3178	-4.8031
2.3467	-4.7896
2.3755	-4.7759
2.4042	-4.762
2.4329	-4.748
2.4615	-4.7337
2.49	-4.7193
2.5185	-4.7048
2.547	-4.69
2.5753	-4.6751
2.6036	-4.66
2.6319	-4.6447
2.6601	-4.6293
2.6882	-4.6136
2.7163	-4.5978
2.7443	-4.5818
2.7722	-4.5657
2.8	-4.5493
2.8278	-4.5328
2.8555	-4.5161
2.8832	-4.4992
2.9108	-4.4822
2.9383	-4.465
2.9657	-4.4475
2.993	-4.4299
3.0203	-4.4122
3.0475	-4.3942
3.0746	-4.3761
3.1016	-4.3578
3.1285	-4.3393
3.1554	-4.3206
3.1822	-4.3017
3.2088	-4.2827
3.2354	-4.2635
3.2619	-4.244
3.2884	-4.2245
3.3147	-4.2047
3.3409	-4.1847
3.367	-4.1646
3.3931	-4.1443
3.419	-4.1238
3.4449	-4.1031
3.4706	-4.0822
3.4962	-4.0612
3.5218	-4.04
3.5472	-4.0186
3.5725	-3.997
3.5977	-3.9752
3.6228	-3.9532
3.6478	-3.9311
3.6727	-3.9088
3.6975	-3.8863
3.7221	-3.8636
3.7466	-3.8407
3.771	-3.8177
3.7953	-3.7945
3.8195	-3.7711
3.8435	-3.7475
3.8675	-3.7237
3.8912	-3.6998
3.9149	-3.6756
3.9384	-3.6513
3.9618	-3.6269
3.9851	-3.6022
4.0082	-3.5774
4.0312	-3.5523
4.054	-3.5271
4.0767	-3.5018
4.0993	-3.4762
4.1217	-3.4505
4.144	-3.4246
4.1661	-3.3985
4.1881	-3.3723
4.2099	-3.3458
4.2316	-3.3192
4.2531	-3.2925
4.2745	-3.2655
4.2957	-3.2384
4.3167	-3.2111
4.3376	-3.1837
4.3583	-3.1561
4.3789	-3.1283
4.3992	-3.1003
4.4195	-3.0722
4.4395	-3.0439
4.4594	-3.0154
4.4791	-2.9868
4.4986	-2.958
4.5179	-2.9291
4.5371	-2.9
4.5561	-2.8707
4.5749	-2.8413
4.5935	-2.8117
4.6119	-2.782
4.6302	-2.7521
4.6482	-2.7221
4.6661	-2.6918
4.6837	-2.6615
4.7012	-2.631
4.7185	-2.6003
4.7356	-2.5695
4.7524	-2.5386
4.7691	-2.5075
4.7856	-2.4762
4.8018	-2.4448
4.8179	-2.4133
4.8337	-2.3816
4.8494	-2.3498
4.8648	-2.3179
4.88	-2.2858
4.895	-2.2536
4.9098	-2.2212
4.9244	-2.1888
4.9387	-2.1561
4.9529	-2.1234
4.9668	-2.0905
4.9804	-2.0575
4.9939	-2.0244
5.0071	-1.9912
5.0201	-1.9578
5.0329	-1.9243
5.0454	-1.8907
5.0577	-1.857
5.0698	-1.8232
5.0816	-1.7893
5.0932	-1.7552
5.1046	-1.7211
5.1157	-1.6868
5.1266	-1.6525
5.1372	-1.618
5.1476	-1.5834
5.1577	-1.5488
5.1676	-1.514
5.1773	-1.4792
5.1867	-1.4442
5.1958	-1.4092
5.2047	-1.3741
5.2134	-1.3389
5.2218	-1.3036
5.2299	-1.2682
5.2378	-1.2327
5.2455	-1.1972
5.2528	-1.1616
5.2599	-1.1259
5.2668	-1.0902
5.2734	-1.0544
5.2797	-1.0185
5.2858	-0.98253
5.2916	-0.94652
5.2972	-0.91045
5.3024	-0.87432
5.3075	-0.83814
5.3122	-0.80191
5.3167	-0.76563
5.3209	-0.7293
5.3249	-0.69292
5.3285	-0.6565
5.332	-0.62004
5.3351	-0.58354
5.338	-0.547
5.3406	-0.51044
5.3429	-0.47384
5.3449	-0.43721
5.3467	-0.40055
5.3482	-0.36388
5.3495	-0.32718
5.3504	-0.29046
5.3511	-0.25372
5.3515	-0.21697
5.3517	-0.18021
5.3515	-0.14344
5.3511	-0.10667
5.3504	-0.069889
5.3495	-0.033108
5.3482	0.0036723
5.3467	0.040449
5.3449	0.077219
5.3429	0.11398
5.3405	0.15073
5.3379	0.18747
5.335	0.22419
5.3318	0.26089
5.3284	0.29757
5.3247	0.33423
5.3207	0.37086
5.3164	0.40747
5.3119	0.44404
5.307	0.48058
5.3019	0.51708
5.2966	0.55354
5.2909	0.58996
5.285	0.62634
5.2788	0.66267
5.2724	0.69896
5.2656	0.73519
5.2586	0.77137
5.2514	0.80749
5.2438	0.84355
5.236	0.87956
5.2279	0.9155
5.2196	0.95137
5.2109	0.98718
5.2021	1.0229
5.1929	1.0586
5.1835	1.0942
5.1738	1.1297
5.1639	1.1651
5.1536	1.2004
5.1432	1.2357
5.1324	1.2709
5.1214	1.306
5.1102	1.341
5.0987	1.3759
5.0869	1.4107
5.0749	1.4454
5.0626	1.48
5.0501	1.5145
5.0373	1.5489
5.0243	1.5831
5.011	1.6173
4.9974	1.6514
4.9836	1.6853
4.9696	1.7192
4.9553	1.7529
4.9408	1.7865
4.926	1.8199
4.911	1.8533
4.8958	1.8865
4.8803	1.9196
4.8646	1.9526
4.8486	1.9854
4.8324	2.0181
4.816	2.0506
4.7993	2.0831
4.7824	2.1153
4.7653	2.1475
4.748	2.1795
4.7304	2.2113
4.7126	2.243
4.6946	2.2746
4.6763	2.306
4.6579	2.3372
4.6392	2.3683
4.6203	2.3992
4.6012	2.43
4.5819	2.4606
4.5624	2.4911
4.5426	2.5214
4.5227	2.5515
4.5025	2.5815
4.4822	2.6113
4.4616	2.6409
4.4409	2.6703
4.4199	2.6996
4.3988	2.7287
4.3774	2.7577
4.3559	2.7864
4.3342	2.815
4.3123	2.8434
4.2902	2.8716
4.2679	2.8997
4.2454	2.9275
4.2228	2.9552
4.1999	2.9827
4.1769	3.01
4.1537	3.0371
4.1304	3.0641
4.1068	3.0908
4.0831	3.1173
4.0593	3.1437
4.0353	3.1699
4.0111	3.1958
3.9867	3.2216
3.9622	3.2472
3.9375	3.2726
3.9127	3.2978
3.8877	3.3228
3.8626	3.3476
3.8373	3.3721
3.8118	3.3965
3.7863	3.4207
3.7605	3.4447
3.7347	3.4685
3.7087	3.4921
3.6825	3.5155
3.6563	3.5387
3.6298	3.5616
3.6033	3.5844
3.5766	3.607
3.5498	3.6293
3.5229	3.6515
3.4958	3.6734
3.4687	3.6951
3.4414	3.7167
3.414	3.738
3.3864	3.7591
3.3588	3.78
3.331	3.8007
3.3032	3.8212
3.2752	3.8414
3.2471	3.8615
3.2189	3.8814
3.1906	3.901
3.1623	3.9204
3.1338	3.9396
3.1052	3.9587
3.0765	3.9774
3.0477	3.996
3.0189	4.0144
2.9899	4.0326
2.9609	4.0505
2.9317	4.0683
2.9025	4.0858
2.8732	4.1031
2.8439	4.1202
2.8144	4.1371
2.7849	4.1538
2.7553	4.1703
2.7256	4.1866
2.6958	4.2026
2.666	4.2185
2.6361	4.2341
2.6061	4.2495
2.5761	4.2648
2.546	4.2798
2.5159	4.2946
2.4857	4.3092
2.4554	4.3235
2.4251	4.3377
2.3947	4.3517
2.3642	4.3655
2.3338	4.379
2.3032	4.3924
2.2726	4.4055
2.242	4.4184
2.2113	4.4312
2.1806	4.4437
2.1498	4.456
2.119	4.4681
2.0881	4.48
2.0572	4.4917
2.0263	4.5032
1.9953	4.5145
1.9643	4.5257
1.9332	4.5366
1.9022	4.5473
1.871	4.5578
1.8399	4.5681
1.8087	4.5782
1.7775	4.5881
1.7463	4.5978
1.7151	4.6073
1.6838	4.6166
1.6525	4.6257
1.6212	4.6346
1.5898	4.6433
1.5585	4.6519
1.5271	4.6602
1.4957	4.6683
1.4643	4.6763
1.4328	4.684
1.4014	4.6916
1.3699	4.699
1.3385	4.7061
1.307	4.7131
1.2755	4.7199
1.244	4.7265
1.2125	4.733
1.181	4.7392
1.1494	4.7452
1.1179	4.7511
1.0863	4.7568
1.0548	4.7623
1.0233	4.7676
0.9917	4.7727
0.96014	4.7776
0.92859	4.7824
0.89703	4.787
0.86547	4.7913
0.83391	4.7956
0.80236	4.7996
0.77081	4.8034
0.73926	4.8071
0.70771	4.8106
0.67616	4.8139
0.64463	4.817
0.61309	4.82
0.58157	4.8228
0.55005	4.8254
0.51853	4.8278
0.48703	4.83
0.45553	4.8321
0.42404	4.834
0.39256	4.8357
0.36109	4.8373
0.32963	4.8387
0.29818	4.8399
0.26675	4.8409
0.23532	4.8418
0.20391	4.8425
0.17251	4.843
0.14112	4.8433
0.10975	4.8435
0.07839	4.8435
0.047046	4.8434
0.015717	4.843
-0.015596	4.8425
-0.046894	4.8419
-0.078175	4.841
-0.10944	4.84
-0.14069	4.8389
-0.17192	4.8375
-0.20313	4.836
-0.23432	4.8344
-0.2655	4.8325
-0.29666	4.8305
-0.32779	4.8284
-0.35891	4.826
-0.39001	4.8235
-0.42109	4.8209
-0.45214	4.8181
-0.48318	4.8151
-0.51419	4.8119
-0.54518	4.8086
-0.57615	4.8051
-0.6071	4.8015
-0.63803	4.7976
-0.66893	4.7937
-0.69981	4.7895
-0.73066	4.7852
-0.76149	4.7808
-0.7923	4.7761
-0.82308	4.7713
-0.85384	4.7664
-0.88457	4.7613
-0.91527	4.756
-0.94595	4.7505
-0.9766	4.7449
-1.0072	4.7392
-1.0378	4.7332
-1.0684	4.7271
-1.0989	4.7209
-1.1295	4.7144
-1.1599	4.7079
-1.1904	4.7011
-1.2208	4.6942
-1.2512	4.6871
-1.2816	4.6799
-1.3119	4.6725
-1.3422	4.6649
-1.3725	4.6571
-1.4027	4.6492
-1.4329	4.6412
-1.4631	4.6329
-1.4933	4.6246
-1.5234	4.616
-1.5534	4.6073
-1.5835	4.5984
-1.6135	4.5893
-1.6434	4.5801
-1.6734	4.5707
-1.7033	4.5612
-1.7331	4.5514
-1.7629	4.5415
-1.7927	4.5315
-1.8225	4.5213
-1.8522	4.5109
-1.8818	4.5003
-1.9115	4.4896
-1.941	4.4787
-1.9706	4.4676
-2.0001	4.4564
-2.0295	4.445
-2.0589	4.4334
-2.0883	4.4217
-2.1176	4.4098
-2.1469	4.3977
-2.1761	4.3854
-2.2053	4.373
-2.2344	4.3604
-2.2635	4.3476
-2.2925	4.3347
-2.3215	4.3216
-2.3504	4.3083
-2.3793	4.2948
-2.4081	4.2812
-2.4368	4.2674
-2.4655	4.2534
-2.4942	4.2392
-2.5228	4.2249
-2.5513	4.2104
-2.5798	4.1957
-2.6082	4.1809
-2.6366	4.1658
-2.6649	4.1506
-2.6931	4.1352
-2.7213	4.1197
-2.7494	4.1039
-2.7774	4.088
-2.8054	4.0719
-2.8333	4.0556
-2.8612	4.0392
-2.8889	4.0225
-2.9166	4.0057
-2.9442	3.9887
-2.9718	3.9716
-2.9993	3.9542
-3.0267	3.9367
-3.054	3.919
-3.0812	3.9011
-3.1084	3.883
-3.1355	3.8647
-3.1625	3.8463
-3.1894	3.8277
-3.2162	3.8089
-3.2429	3.7899
-3.2696	3.7707
-3.2962	3.7514
-3.3226	3.7319
-3.349	3.7122
-3.3753	3.6923
-3.4015	3.6722
-3.4276	3.6519
-3.4536	3.6315
-3.4795	3.6109
-3.5053	3.5901
-3.531	3.5691
-3.5567	3.5479
-3.5821	3.5266
-3.6075	3.505
-3.6328	3.4833
-3.658	3.4614
-3.6831	3.4393
-3.708	3.4171
-3.7329	3.3946
-3.7576	3.372
-3.7822	3.3492
-3.8067	3.3262
-3.831	3.303
-3.8553	3.2797
-3.8794	3.2561
-3.9034	3.2324
-3.9273	3.2085
-3.951	3.1845
-3.9746	3.1602
-3.9981	3.1358
-4.0214	3.1112
-4.0446	3.0864
-4.0677	3.0614
-4.0906	3.0362
-4.1134	3.0109
-4.1361	2.9854
-4.1586	2.9597
-4.181	2.9339
-4.2032	2.9078
-4.2252	2.8816
-4.2472	2.8552
-4.2689	2.8287
-4.2905	2.802
-4.312	2.7751
-4.3333	2.748
-4.3544	2.7207
-4.3754	2.6933
-4.3962	2.6657
-4.4168	2.638
-4.4373	2.6101
-4.4576	2.582
-4.4778	2.5537
-4.4977	2.5253
-4.5175	2.4967
-4.5372	2.4679
-4.5566	2.439
-4.5759	2.41
-4.5949	2.3807
-4.6139	2.3513
-4.6326	2.3218
-4.6511	2.2921
-4.6694	2.2622
-4.6876	2.2322
-4.7056	2.202
-4.7233	2.1716
-4.7409	2.1412
-4.7583	2.1105
-4.7755	2.0797
-4.7924	2.0488
-4.8092	2.0177
-4.8258	1.9865
-4.8422	1.9551
-4.8583	1.9236
-4.8743	1.8919
-4.89	1.8601
-4.9056	1.8282
-4.9209	1.7961
-4.936	1.7639
-4.9509	1.7316
-4.9656	1.6991
-4.98	1.6665
-4.9943	1.6337
-5.0083	1.6009
-5.0221	1.5679
-5.0356	1.5348
-5.049	1.5015
-5.0621	1.4681
-5.0749	1.4347
-5.0876	1.4011
-5.1	1.3673
-5.1122	1.3335
-5.1241	1.2996
-5.1358	1.2655
-5.1473	1.2314
-5.1585	1.1971
-5.1695	1.1627
-5.1802	1.1282
-5.1907	1.0936
-5.201	1.059
-5.211	1.0242
-5.2208	0.98932
-5.2303	0.95436
-5.2395	0.9193
-5.2486	0.88416
-5.2573	0.84893
-5.2658	0.81361
-5.2741	0.77821
-5.2821	0.74273
-5.2898	0.70718
-5.2973	0.67154
-5.3045	0.63583
-5.3115	0.60005
-5.3182	0.5642
-5.3246	0.52829
-5.3308	0.49231
-5.3367	0.45626
-5.3424	0.42016
-5.3477	0.38399
-5.3529	0.34777
-5.3577	0.3115
-5.3623	0.27518
-5.3666	0.2388
-5.3707	0.20238
-5.3745	0.16592
-5.378	0.12941
-5.3812	0.092869
-5.3842	0.056287
-5.3869	0.01967
-5.3893	-0.016979
-5.3915	-0.053657
-5.3933	-0.090362
-5.3949	-0.12709
-5.3963	-0.16385
-5.3973	-0.20062
-5.3981	-0.23741
-5.3986	-0.27421
-5.3989	-0.31103
-5.3988	-0.34786
-5.3985	-0.38469
-5.3979	-0.42153
-5.397	-0.45837


==> CIRC_ERROR_A2.txt <==
2.777	-0.214
2.7776	-0.1896
2.7779	-0.16518
2.778	-0.14074
2.7777	-0.1163
2.7772	-0.091842
2.7764	-0.067385
2.7753	-0.042928
2.7739	-0.018477
2.7723	0.0059642
2.7704	0.030392
2.7682	0.054802
2.7657	0.079189
2.7629	0.10355
2.7598	0.12788
2.7565	0.15218
2.7529	0.17643
2.749	0.20065
2.7448	0.22481
2.7404	0.24893
2.7357	0.27299
2.7307	0.29698
2.7254	0.32092
2.7199	0.34479
2.714	0.36858
2.708	0.3923
2.7016	0.41594
2.695	0.43949
2.6881	0.46296
2.6809	0.48634
2.6735	0.50961
2.6658	0.53279
2.6579	0.55587
2.6497	0.57884
2.6412	0.60169
2.6325	0.62443
2.6235	0.64705
2.6143	0.66955
2.6048	0.69193
2.5951	0.71417
2.5851	0.73628
2.5749	0.75825
2.5645	0.78008
2.5538	0.80177
2.5428	0.82331
2.5317	0.8447
2.5203	0.86594
2.5087	0.88702
2.4968	0.90793
2.4848	0.92869
2.4725	0.94927
2.46	0.96969
2.4473	0.98994
2.4344	1.01
2.4212	1.0299
2.4079	1.0496
2.3943	1.0691
2.3806	1.0885
2.3667	1.1076
2.3525	1.1266
2.3382	1.1453
2.3237	1.1639
2.309	1.1822
2.2941	1.2004
2.2791	1.2183
2.2639	1.2361
2.2485	1.2536
2.2329	1.271
2.2172	1.2881
2.2013	1.305
2.1853	1.3216
2.1691	1.3381
2.1528	1.3543
2.1363	1.3704
2.1197	1.3861
2.103	1.4017
2.0861	1.417
2.0691	1.4322
2.052	1.447
2.0347	1.4617
2.0173	1.4761
1.9998	1.4903
1.9822	1.5042
1.9645	1.5179
1.9467	1.5314
1.9288	1.5446
1.9108	1.5576
1.8927	1.5704
1.8746	1.5829
1.8563	1.5951
1.838	1.6072
1.8196	1.619
1.8011	1.6305
1.7826	1.6418
1.764	1.6529
1.7453	1.6637
1.7266	1.6742
1.7078	1.6846
1.689	1.6947
1.6701	1.7045
1.6512	1.7141
1.6323	1.7235
1.6134	1.7326
1.5944	1.7414
1.5754	1.7501
1.5563	1.7585
1.5373	1.7666
1.5182	1.7745
1.4992	1.7822
1.4801	1.7896
1.461	1.7968
1.442	1.8038
1.4229	1.8105
1.4039	1.817
1.3848	1.8233
1.3658	1.8293
1.3468	1.8351
1.3279	1.8407
1.3089	1.846
1.29	1.8511
1.2711	1.856
1.2523	1.8607
1.2335	1.8651
1.2148	1.8693
1.1961	1.8733
1.1775	1.8771
1.1589	1.8807
1.1404	1.8841
1.1219	1.8872
1.1035	1.8902
1.0852	1.8929
1.0669	1.8954
1.0487	1.8978
1.0306	1.8999
1.0126	1.9019
0.99468	1.9036
0.97683	1.9051
0.95907	1.9065
0.94139	1.9077
0.92381	1.9087
0.90633	1.9095
0.88895	1.9101
0.87166	1.9106
0.85448	1.9108
0.83741	1.9109
0.82044	1.9109
0.80359	1.9106
0.78684	1.9103
0.77022	1.9097
0.7537	1.909
0.73731	1.9081
0.72104	1.9071
0.70489	1.906
0.68886	1.9047
0.67296	1.9032
0.65719	1.9016
0.64154	1.8999
0.62603	1.898
0.61065	1.896
0.5954	1.8939
0.58028	1.8917
0.5653	1.8894
0.55046	1.8869
0.53576	1.8843
0.52119	1.8816
0.50677	1.8788
0.49249	1.8759
0.47835	1.8729
0.46435	1.8698
0.45049	1.8666
0.43678	1.8633
0.42321	1.86
0.40979	1.8565
0.39651	1.853
0.38338	1.8494
0.3704	1.8457
0.35756	1.8419
0.34487	1.8381
0.33232	1.8342
0.31992	1.8303
0.30767	1.8263
0.29556	1.8222
0.2836	1.8181
0.27179	1.814
0.26012	1.8098
0.2486	1.8055
0.23722	1.8013
0.22599	1.797
0.2149	1.7926
0.20395	1.7883
0.19314	1.7839
0.18248	1.7795
0.17196	1.775
0.16157	1.7706
0.15133	1.7661
0.14122	1.7617
0.13125	1.7572
0.12142	1.7527
0.11172	1.7483
0.10215	1.7438
0.092715	1.7393
0.083411	1.7349
0.074235	1.7304
0.065187	1.726
0.056264	1.7216
0.047466	1.7172
0.038791	1.7128
0.030237	1.7085
0.021802	1.7042
0.013484	1.6999
0.0052814	1.6956
-0.0028074	1.6914
-0.010785	1.6872
-0.018652	1.6831
-0.026412	1.679
-0.034067	1.6749
-0.041618	1.6709
-0.049068	1.6669
-0.056419	1.663
-0.063674	1.6592
-0.070834	1.6554
-0.077903	1.6516
-0.084882	1.6479
-0.091773	1.6443
-0.09858	1.6407
-0.10531	1.6372
-0.11195	1.6338
-0.11852	1.6304
-0.12501	1.6271
-0.13144	1.6239
-0.13779	1.6207
-0.14407	1.6176
-0.1503	1.6146
-0.15646	1.6117
-0.16256	1.6088
-0.16861	1.6061
-0.17461	1.6033
-0.18055	1.6007
-0.18645	1.5982
-0.1923	1.5957
-0.19812	1.5933
-0.20389	1.591
-0.20963	1.5888
-0.21534	1.5867
-0.22101	1.5847
-0.22666	1.5827
-0.23229	1.5808
-0.23789	1.5791
-0.24348	1.5774
-0.24905	1.5758
-0.25462	1.5742
-0.26017	1.5728
-0.26571	1.5714
-0.27126	1.5702
-0.2768	1.569
-0.28234	1.5679
-0.2879	1.5669
-0.29346	1.566
-0.29903	1.5652
-0.30461	1.5644
-0.31022	1.5638
-0.31584	1.5632
-0.32149	1.5627
-0.32716	1.5623
-0.33287	1.5619
-0.3386	1.5617
-0.34437	1.5615
-0.35018	1.5614
-0.35603	1.5614
-0.36192	1.5615
-0.36786	1.5616
-0.37384	1.5619
-0.37988	1.5622
-0.38597	1.5625
-0.39212	1.563
-0.39833	1.5635
-0.40459	1.564
-0.41093	1.5647
-0.41733	1.5654
-0.42379	1.5661
-0.43034	1.567
-0.43695	1.5679
-0.44364	1.5688
-0.45041	1.5698
-0.45726	1.5709
-0.4642	1.572
-0.47122	1.5731
-0.47833	1.5743
-0.48552	1.5756
-0.49281	1.5769
-0.5002	1.5782
-0.50768	1.5796
-0.51525	1.581
-0.52293	1.5824
-0.53071	1.5839
-0.53859	1.5854
-0.54658	1.587
-0.55467	1.5885
-0.56288	1.5901
-0.57119	1.5917
-0.57961	1.5933
-0.58815	1.5949
-0.5968	1.5966
-0.60556	1.5982
-0.61445	1.5999
-0.62345	1.6015
-0.63257	1.6032
-0.64181	1.6048
-0.65117	1.6065
-0.66066	1.6081
-0.67027	1.6097
-0.68	1.6113
-0.68986	1.6129
-0.69984	1.6145
-0.70995	1.616
-0.72019	1.6175
-0.73055	1.619
-0.74105	1.6205
-0.75167	1.6219
-0.76242	1.6232
-0.7733	1.6246
-0.7843	1.6259
-0.79544	1.6271
-0.80671	1.6283
-0.81811	1.6294
-0.82963	1.6305
-0.84129	1.6315
-0.85307	1.6324
-0.86499	1.6333
-0.87703	1.634
-0.8892	1.6348
-0.9015	1.6354
-0.91392	1.636
-0.92647	1.6364
-0.93915	1.6368
-0.95195	1.6371
-0.96488	1.6373
-0.97793	1.6374
-0.99111	1.6374
-1.0044	1.6373
-1.0178	1.6371
-1.0314	1.6367
-1.045	1.6363
-1.0588	1.6357
-1.0727	1.6351
-1.0867	1.6343
-1.1008	1.6333
-1.115	1.6323
-1.1293	1.6311
-1.1438	1.6298
-1.1583	1.6283
-1.173	1.6267
-1.1877	1.625
-1.2026	1.6231
-1.2175	1.621
-1.2326	1.6188
-1.2477	1.6165
-1.263	1.614
-1.2783	1.6113
-1.2937	1.6085
-1.3092	1.6055
-1.3248	1.6023
-1.3405	1.599
-1.3562	1.5954
-1.372	1.5917
-1.3879	1.5879
-1.4039	1.5838
-1.4199	1.5796
-1.436	1.5752
-1.4522	1.5706
-1.4684	1.5658
-1.4846	1.5608
-1.501	1.5556
-1.5174	1.5502
-1.5338	1.5447
-1.5502	1.5389
-1.5668	1.5329
-1.5833	1.5267
-1.5999	1.5204
-1.6165	1.5138
-1.6331	1.507
-1.6498	1.5
-1.6665	1.4927
-1.6832	1.4853
-1.6999	1.4777
-1.7167	1.4698
-1.7334	1.4617
-1.7502	1.4534
-1.7669	1.4449
-1.7836	1.4362
-1.8004	1.4272
-1.8171	1.418
-1.8338	1.4086
-1.8505	1.399
-1.8672	1.3891
-1.8838	1.379
-1.9005	1.3687
-1.9171	1.3582
-1.9336	1.3475
-1.9501	1.3365
-1.9666	1.3253
-1.983	1.3138
-1.9994	1.3022
-2.0157	1.2903
-2.032	1.2781
-2.0481	1.2658
-2.0643	1.2532
-2.0803	1.2404
-2.0963	1.2274
-2.1122	1.2141
-2.128	1.2006
-2.1438	1.1869
-2.1594	1.173
-2.1749	1.1588
-2.1904	1.1444
-2.2057	1.1298
-2.221	1.115
-2.2361	1.0999
-2.2511	1.0846
-2.266	1.0692
-2.2808	1.0534
-2.2955	1.0375
-2.31	1.0214
-2.3244	1.005
-2.3387	0.98843
-2.3528	0.97164
-2.3668	0.95464
-2.3806	0.93744
-2.3943	0.92003
-2.4078	0.90241
-2.4212	0.88459
-2.4344	0.86657
-2.4474	0.84835
-2.4603	0.82993
-2.473	0.81132
-2.4855	0.79251
-2.4978	0.77351
-2.51	0.75433
-2.522	0.73495
-2.5338	0.7154
-2.5454	0.69566
-2.5568	0.67574
-2.568	0.65565
-2.579	0.63538
-2.5898	0.61494
-2.6003	0.59434
-2.6107	0.57357
-2.6209	0.55263
-2.6308	0.53154
-2.6406	0.51029
-2.6501	0.48889
-2.6593	0.46733
-2.6684	0.44563
-2.6772	0.42379
-2.6858	0.4018
-2.6942	0.37968
-2.7023	0.35742
-2.7101	0.33504
-2.7178	0.31252
-2.7252	0.28988
-2.7323	0.26712
-2.7392	0.24425
-2.7458	0.22126
-2.7522	0.19816
-2.7583	0.17496
-2.7642	0.15165
-2.7698	0.12825
-2.7752	0.10475
-2.7803	0.08116
-2.7851	0.057484
-2.7896	0.033726
-2.7939	0.0098882
-2.798	-0.014024
-2.8017	-0.038007
-2.8052	-0.062058
-2.8084	-0.086171
-2.8113	-0.11034
-2.814	-0.13457
-2.8164	-0.15885
-2.8185	-0.18317
-2.8203	-0.20754
-2.8218	-0.23194
-2.8231	-0.25638
-2.8241	-0.28085
-2.8248	-0.30534
-2.8252	-0.32986
-2.8253	-0.35439
-2.8252	-0.37894
-2.8248	-0.40349
-2.8241	-0.42805
-2.8231	-0.45261
-2.8218	-0.47717
-2.8202	-0.50171
-2.8184	-0.52625
-2.8163	-0.55077
-2.8139	-0.57526
-2.8112	-0.59974
-2.8082	-0.62418
-2.8049	-0.64859
-2.8014	-0.67296
-2.7976	-0.69729
-2.7935	-0.72157
-2.7891	-0.7458
-2.7845	-0.76998
-2.7795	-0.7941
-2.7743	-0.81815
-2.7688	-0.84214
-2.7631	-0.86606
-2.7571	-0.8899
-2.7507	-0.91366
-2.7442	-0.93734
-2.7373	-0.96094
-2.7302	-0.98444
-2.7228	-1.0078
-2.7152	-1.0311
-2.7073	-1.0543
-2.6991	-1.0774
-2.6907	-1.1004
-2.682	-1.1233
-2.6731	-1.146
-2.6639	-1.1687
-2.6544	-1.1912
-2.6448	-1.2135
-2.6348	-1.2358
-2.6246	-1.2579
-2.6142	-1.2799
-2.6035	-1.3017
-2.5926	-1.3233
-2.5815	-1.3449
-2.5701	-1.3662
-2.5585	-1.3874
-2.5467	-1.4085
-2.5346	-1.4294
-2.5223	-1.4501
-2.5098	-1.4706
-2.4971	-1.491
-2.4842	-1.5112
-2.471	-1.5312
-2.4577	-1.551
-2.4441	-1.5707
-2.4304	-1.5902
-2.4164	-1.6094
-2.4023	-1.6285
-2.3879	-1.6474
-2.3734	-1.6661
-2.3587	-1.6846
-2.3438	-1.7028
-2.3287	-1.7209
-2.3135	-1.7388
-2.2981	-1.7564
-2.2825	-1.7739
-2.2667	-1.7911
-2.2508	-1.8081
-2.2347	-1.8249
-2.2185	-1.8415
-2.2021	-1.8578
-2.1856	-1.874
-2.169	-1.8899
-2.1522	-1.9055
-2.1352	-1.921
-2.1182	-1.9362
-2.101	-1.9512
-2.0837	-1.9659
-2.0663	-1.9805
-2.0487	-1.9947
-2.0311	-2.0088
-2.0133	-2.0226
-1.9954	-2.0362
-1.9775	-2.0495
-1.9594	-2.0626
-1.9412	-2.0754
-1.923	-2.088
-1.9047	-2.1004
-1.8863	-2.1125
-1.8678	-2.1244
-1.8492	-2.136
-1.8306	-2.1474
-1.8119	-2.1585
-1.7932	-2.1694
-1.7744	-2.1801
-1.7556	-2.1905
-1.7367	-2.2007
-1.7177	-2.2106
-1.6987	-2.2202
-1.6797	-2.2297
-1.6607	-2.2389
-1.6416	-2.2478
-1.6225	-2.2565
-1.6034	-2.2649
-1.5843	-2.2732
-1.5651	-2.2811
-1.546	-2.2889
-1.5268	-2.2963
-1.5076	-2.3036
-1.4885	-2.3106
-1.4693	-2.3174
-1.4502	-2.3239
-1.4311	-2.3302
-1.412	-2.3363
-1.3929	-2.3421
-1.3738	-2.3477
-1.3548	-2.3531
-1.3358	-2.3583
-1.3168	-2.3632
-1.2979	-2.3679
-1.279	-2.3724
-1.2602	-2.3766
-1.2414	-2.3806
-1.2227	-2.3845
-1.204	-2.388
-1.1854	-2.3914
-1.1668	-2.3946
-1.1483	-2.3976
-1.1299	-2.4003
-1.1116	-2.4029
-1.0933	-2.4052
-1.0751	-2.4074
-1.057	-2.4093
-1.0389	-2.411
-1.021	-2.4126
-1.0031	-2.414
-0.98537	-2.4151
-0.96769	-2.4161
-0.95012	-2.4169
-0.93264	-2.4175
-0.91527	-2.418
-0.898	-2.4182
-0.88083	-2.4183
-0.86378	-2.4183
-0.84684	-2.418
-0.83	-2.4176
-0.81329	-2.417
-0.79669	-2.4163
-0.78021	-2.4154
-0.76386	-2.4144
-0.74762	-2.4132
-0.73152	-2.4119
-0.71554	-2.4104
-0.69968	-2.4088
-0.68396	-2.407
-0.66837	-2.4051
-0.65291	-2.4031
-0.63758	-2.4009
-0.6224	-2.3987
-0.60735	-2.3963
-0.59243	-2.3938
-0.57766	-2.3911
-0.56303	-2.3884
-0.54853	-2.3856
-0.53418	-2.3826
-0.51998	-2.3796
-0.50592	-2.3764
-0.492	-2.3732
-0.47823	-2.3698
-0.4646	-2.3664
-0.45112	-2.3629
-0.43779	-2.3593
-0.4246	-2.3556
-0.41157	-2.3519
-0.39868	-2.3481
-0.38593	-2.3442
-0.37334	-2.3403
-0.36089	-2.3363
-0.3486	-2.3322
-0.33645	-2.3281
-0.32445	-2.3239
-0.31259	-2.3197
-0.30089	-2.3154
-0.28933	-2.3111
-0.27791	-2.3068
-0.26665	-2.3024
-0.25553	-2.298
-0.24455	-2.2936
-0.23372	-2.2891
-0.22303	-2.2846
-0.21248	-2.2801
-0.20208	-2.2756
-0.19181	-2.2711
-0.18169	-2.2666
-0.1717	-2.262
-0.16185	-2.2575
-0.15214	-2.2529
-0.14256	-2.2484
-0.13312	-2.2439
-0.1238	-2.2393
-0.11462	-2.2348
-0.10557	-2.2303
-0.096648	-2.2258
-0.08785	-2.2214
-0.079177	-2.2169
-0.070626	-2.2125
-0.062197	-2.2081
-0.053886	-2.2038
-0.045693	-2.1995
-0.037615	-2.1952
-0.029651	-2.1909
-0.021798	-2.1867
-0.014055	-2.1825
-0.0064182	-2.1784
0.0011131	-2.1743
0.0085415	-2.1703
0.015869	-2.1663
0.023099	-2.1624
0.030232	-2.1585
0.037272	-2.1547
0.044221	-2.151
0.051081	-2.1473
0.057854	-2.1436
0.064544	-2.1401
0.071153	-2.1366
0.077683	-2.1331
0.084137	-2.1298
0.090517	-2.1265
0.096827	-2.1233
0.10307	-2.1201
0.10925	-2.1171
0.11536	-2.1141
0.12141	-2.1112
0.12741	-2.1083
0.13335	-2.1056
0.13925	-2.1029
0.14509	-2.1003
0.15089	-2.0978
0.15664	-2.0954
0.16236	-2.0931
0.16804	-2.0908
0.17369	-2.0886
0.1793	-2.0865
0.18489	-2.0846
0.19045	-2.0826
0.19599	-2.0808
0.20151	-2.0791
0.20702	-2.0775
0.21251	-2.0759
0.21799	-2.0744
0.22347	-2.0731
0.22894	-2.0718
0.23441	-2.0706
0.23988	-2.0695
0.24536	-2.0684
0.25084	-2.0675
0.25634	-2.0666
0.26185	-2.0659
0.26738	-2.0652
0.27292	-2.0646
0.27849	-2.0641
0.28409	-2.0637
0.28971	-2.0634
0.29537	-2.0631
0.30106	-2.0629
0.30679	-2.0629
0.31256	-2.0628
0.31837	-2.0629
0.32422	-2.0631
0.33013	-2.0633
0.33608	-2.0636
0.34209	-2.064
0.34816	-2.0644
0.35428	-2.0649
0.36047	-2.0655
0.36672	-2.0662
0.37303	-2.0669
0.37942	-2.0677
0.38588	-2.0685
0.39241	-2.0695
0.39902	-2.0704
0.40571	-2.0715
0.41248	-2.0726
0.41933	-2.0737
0.42627	-2.0749
0.4333	-2.0761
0.44042	-2.0774
0.44763	-2.0788
0.45493	-2.0801
0.46234	-2.0815
0.46984	-2.083
0.47744	-2.0845
0.48514	-2.086
0.49294	-2.0876
0.50086	-2.0892
0.50888	-2.0908
0.517	-2.0924
0.52524	-2.0941
0.5336	-2.0957
0.54206	-2.0974
0.55064	-2.0991
0.55934	-2.1008
0.56815	-2.1026
0.57709	-2.1043
0.58614	-2.106
0.59532	-2.1077
0.60462	-2.1094
0.61404	-2.1112
0.62359	-2.1129
0.63326	-2.1145
0.64306	-2.1162
0.65299	-2.1179
0.66304	-2.1195
0.67322	-2.1211
0.68354	-2.1226
0.69398	-2.1242
0.70455	-2.1257
0.71525	-2.1271
0.72608	-2.1286
0.73704	-2.1299
0.74814	-2.1313
0.75936	-2.1325
0.77072	-2.1338
0.7822	-2.1349
0.79382	-2.136
0.80557	-2.1371
0.81745	-2.138
0.82946	-2.1389
0.8416	-2.1397
0.85387	-2.1405
0.86627	-2.1411
0.87879	-2.1417
0.89145	-2.1422
0.90423	-2.1426
0.91714	-2.1429
0.93017	-2.1431
0.94333	-2.1432
0.95661	-2.1432
0.97002	-2.1431
0.98354	-2.1429
0.99719	-2.1426
1.011	-2.1421
1.0248	-2.1416
1.0388	-2.1409
1.0529	-2.1401
1.0672	-2.1391
1.0815	-2.1381
1.096	-2.1369
1.1105	-2.1355
1.1252	-2.134
1.1399	-2.1324
1.1548	-2.1306
1.1698	-2.1287
1.1849	-2.1266
1.2	-2.1244
1.2153	-2.122
1.2306	-2.1194
1.2461	-2.1167
1.2616	-2.1138
1.2772	-2.1108
1.2929	-2.1076
1.3087	-2.1042
1.3246	-2.1006
1.3405	-2.0968
1.3565	-2.0929
1.3726	-2.0888
1.3887	-2.0845
1.4049	-2.08
1.4212	-2.0753
1.4375	-2.0704
1.4539	-2.0654
1.4703	-2.0601
1.4868	-2.0546
1.5034	-2.049
1.5199	-2.0431
1.5365	-2.037
1.5532	-2.0308
1.5699	-2.0243
1.5866	-2.0176
1.6033	-2.0107
1.6201	-2.0036
1.6369	-1.9962
1.6537	-1.9887
1.6705	-1.9809
1.6873	-1.9729
1.7042	-1.9647
1.721	-1.9563
1.7378	-1.9477
1.7547	-1.9388
1.7715	-1.9297
1.7883	-1.9204
1.8051	-1.9109
1.8218	-1.9011
1.8386	-1.8911
1.8553	-1.8809
1.872	-1.8704
1.8887	-1.8598
1.9053	-1.8489
1.9219	-1.8377
1.9384	-1.8264
1.9549	-1.8148
1.9713	-1.803
1.9877	-1.7909
2.004	-1.7786
2.0202	-1.7661
2.0364	-1.7534
2.0525	-1.7404
2.0685	-1.7272
2.0844	-1.7138
2.1003	-1.7001
2.1161	-1.6863
2.1317	-1.6721
2.1473	-1.6578
2.1628	-1.6433
2.1782	-1.6285
2.1934	-1.6135
2.2086	-1.5982
2.2236	-1.5828
2.2385	-1.5671
2.2533	-1.5512
2.268	-1.5351
2.2825	-1.5188
2.2969	-1.5022
2.3111	-1.4855
2.3253	-1.4685
2.3392	-1.4513
2.353	-1.434
2.3667	-1.4164
2.3802	-1.3986
2.3935	-1.3806
2.4067	-1.3624
2.4197	-1.3439
2.4326	-1.3253
2.4452	-1.3065
2.4577	-1.2876
2.47	-1.2684
2.4821	-1.249
2.4941	-1.2294
2.5058	-1.2097
2.5173	-1.1898
2.5287	-1.1697
2.5398	-1.1494
2.5508	-1.129
2.5615	-1.1083
2.572	-1.0875
2.5823	-1.0666
2.5924	-1.0455
2.6023	-1.0242
2.6119	-1.0028
2.6213	-0.9812
2.6305	-0.95947
2.6395	-0.93759
2.6482	-0.91557
2.6567	-0.89341
2.6649	-0.87111
2.6729	-0.84868
2.6807	-0.82612
2.6882	-0.80344
2.6955	-0.78063
2.7025	-0.75771
2.7093	-0.73467
2.7158	-0.71151
2.7221	-0.68825
2.7281	-0.66489
2.7338	-0.64142
2.7393	-0.61786
2.7445	-0.59421
2.7495	-0.57047
2.7541	-0.54664
2.7585	-0.52273
2.7627	-0.49875
2.7666	-0.47469
2.7702	-0.45056
2.7735	-0.42637
2.7765	-0.40212
2.7793	-0.37781
2.7818	-0.35345
2.784	-0.32904
2.7859	-0.30458
2.7876	-0.28009
2.789	-0.25556
2.79	-0.231


==> CIRC_ERROR_A3.txt <==
6.872	0.175
6.8682	0.21388
6.8643	0.25273
6.8603	0.29153
6.8561	0.3303
6.8518	0.36902
6.8474	0.40772
6.8428	0.44638
6.8381	0.485
6.8333	0.5236
6.8283	0.56217
6.8232	0.6007
6.8179	0.63922
6.8126	0.6777
6.807	0.71616
6.8014	0.7546
6.7956	0.79302
6.7897	0.83141
6.7836	0.86979
6.7775	0.90815
6.7711	0.9465
6.7647	0.98483
6.7581	1.0231
6.7513	1.0615
6.7445	1.0997
6.7375	1.138
6.7303	1.1763
6.723	1.2146
6.7156	1.2528
6.708	1.2911
6.7003	1.3294
6.6925	1.3676
6.6845	1.4059
6.6763	1.4441
6.6681	1.4824
6.6596	1.5206
6.651	1.5589
6.6423	1.5972
6.6334	1.6354
6.6244	1.6737
6.6152	1.712
6.6059	1.7503
6.5964	1.7886
6.5867	1.8269
6.5769	1.8652
6.5669	1.9035
6.5568	1.9419
6.5465	1.9802
6.5361	2.0186
6.5254	2.057
6.5146	2.0953
6.5037	2.1338
6.4925	2.1722
6.4812	2.2106
6.4697	2.2491
6.4581	2.2875
6.4462	2.326
6.4342	2.3645
6.422	2.403
6.4096	2.4416
6.397	2.4801
6.3843	2.5187
6.3713	2.5573
6.3582	2.5959
6.3448	2.6345
6.3313	2.6731
6.3175	2.7118
6.3036	2.7504
6.2895	2.7891
6.2751	2.8278
6.2605	2.8665
6.2458	2.9052
6.2308	2.944
6.2156	2.9827
6.2002	3.0215
6.1845	3.0602
6.1687	3.099
6.1526	3.1378
6.1363	3.1766
6.1198	3.2154
6.103	3.2542
6.086	3.293
6.0688	3.3318
6.0513	3.3707
6.0336	3.4095
6.0156	3.4483
5.9974	3.4871
5.979	3.526
5.9603	3.5648
5.9414	3.6036
5.9222	3.6424
5.9027	3.6812
5.883	3.72
5.863	3.7588
5.8428	3.7975
5.8223	3.8363
5.8016	3.875
5.7805	3.9137
5.7592	3.9524
5.7377	3.991
5.7158	4.0296
5.6937	4.0682
5.6713	4.1068
5.6486	4.1453
5.6257	4.1838
5.6024	4.2223
5.5789	4.2607
5.555	4.2991
5.5309	4.3374
5.5065	4.3757
5.4818	4.4139
5.4568	4.4521
5.4315	4.4902
5.4059	4.5283
5.3801	4.5663
5.3539	4.6042
5.3274	4.642
5.3006	4.6798
5.2734	4.7175
5.246	4.7552
5.2183	4.7927
5.1903	4.8302
5.1619	4.8675
5.1332	4.9048
5.1043	4.942
5.075	4.9791
5.0454	5.0161
5.0154	5.0529
4.9852	5.0897
4.9546	5.1263
4.9237	5.1629
4.8925	5.1993
4.861	5.2356
4.8291	5.2717
4.797	5.3078
4.7645	5.3436
4.7316	5.3794
4.6985	5.415
4.665	5.4505
4.6312	5.4858
4.5971	5.5209
4.5626	5.5559
4.5278	5.5907
4.4927	5.6254
4.4573	5.6599
4.4215	5.6942
4.3854	5.7283
4.349	5.7622
4.3123	5.796
4.2752	5.8296
4.2378	5.8629
4.2001	5.8961
4.1621	5.9291
4.1237	5.9618
4.085	5.9943
4.046	6.0266
4.0067	6.0587
3.967	6.0906
3.927	6.1222
3.8867	6.1536
3.8461	6.1848
3.8052	6.2157
3.764	6.2464
3.7224	6.2768
3.6805	6.307
3.6384	6.3368
3.5959	6.3665
3.5531	6.3958
3.51	6.4249
3.4666	6.4537
3.4228	6.4823
3.3788	6.5105
3.3345	6.5384
3.2899	6.5661
3.245	6.5934
3.1998	6.6205
3.1543	6.6472
3.1085	6.6737
3.0625	6.6998
3.0161	6.7256
2.9695	6.751
2.9226	6.7762
2.8754	6.801
2.8279	6.8254
2.7802	6.8496
2.7322	6.8734
2.6839	6.8968
2.6354	6.9199
2.5866	6.9426
2.5376	6.965
2.4883	6.987
2.4387	7.0086
2.389	7.0299
2.3389	7.0508
2.2887	7.0713
2.2382	7.0914
2.1874	7.1112
2.1365	7.1305
2.0853	7.1495
2.0339	7.1681
1.9822	7.1862
1.9304	7.204
1.8783	7.2214
1.8261	7.2383
1.7736	7.2549
1.721	7.271
1.6681	7.2867
1.6151	7.302
1.5619	7.3169
1.5085	7.3313
1.4549	7.3453
1.4011	7.3589
1.3472	7.372
1.2931	7.3847
1.2389	7.397
1.1845	7.4088
1.13	7.4202
1.0753	7.4311
1.0205	7.4416
0.96552	7.4516
0.91043	7.4612
0.85522	7.4703
0.79989	7.479
0.74444	7.4872
0.68889	7.4949
0.63323	7.5022
0.57747	7.509
0.52161	7.5153
0.46566	7.5212
0.40963	7.5266
0.35352	7.5315
0.29734	7.536
0.24108	7.5399
0.18476	7.5435
0.12839	7.5465
0.071955	7.549
0.015476	7.5511
-0.041046	7.5527
-0.097606	7.5538
-0.1542	7.5544
-0.21082	7.5546
-0.26746	7.5542
-0.32411	7.5534
-0.38078	7.5521
-0.43745	7.5503
-0.49413	7.548
-0.55079	7.5453
-0.60745	7.542
-0.66409	7.5383
-0.72071	7.5341
-0.7773	7.5294
-0.83386	7.5242
-0.89038	7.5185
-0.94686	7.5124
-1.0033	7.5058
-1.0597	7.4986
-1.116	7.491
-1.1722	7.4829
-1.2284	7.4744
-1.2845	7.4653
-1.3405	7.4558
-1.3965	7.4458
-1.4523	7.4353
-1.508	7.4244
-1.5637	7.4129
-1.6192	7.401
-1.6746	7.3887
-1.7299	7.3758
-1.7851	7.3625
-1.8402	7.3487
-1.8951	7.3345
-1.9499	7.3197
-2.0045	7.3046
-2.059	7.2889
-2.1133	7.2728
-2.1675	7.2563
-2.2215	7.2392
-2.2753	7.2218
-2.329	7.2039
-2.3825	7.1855
-2.4358	7.1667
-2.4889	7.1474
-2.5418	7.1278
-2.5945	7.1076
-2.6471	7.0871
-2.6994	7.0661
-2.7515	7.0446
-2.8033	7.0228
-2.855	7.0005
-2.9064	6.9778
-2.9576	6.9547
-3.0086	6.9312
-3.0593	6.9072
-3.1098	6.8829
-3.1601	6.8581
-3.2101	6.8329
-3.2598	6.8074
-3.3093	6.7814
-3.3585	6.7551
-3.4074	6.7284
-3.4561	6.7012
-3.5045	6.6737
-3.5526	6.6459
-3.6005	6.6176
-3.648	6.589
-3.6953	6.56
-3.7423	6.5307
-3.789	6.501
-3.8353	6.4709
-3.8814	6.4405
-3.9272	6.4098
-3.9726	6.3787
-4.0178	6.3472
-4.0626	6.3155
-4.1071	6.2834
-4.1513	6.251
-4.1952	6.2182
-4.2387	6.1852
-4.282	6.1518
-4.3248	6.1181
-4.3674	6.0841
-4.4096	6.0499
-4.4515	6.0153
-4.493	5.9804
-4.5342	5.9453
-4.5751	5.9098
-4.6156	5.8741
-4.6557	5.8382
-4.6955	5.8019
-4.7349	5.7654
-4.774	5.7286
-4.8128	5.6916
-4.8511	5.6544
-4.8891	5.6168
-4.9268	5.5791
-4.9641	5.5411
-5.001	5.5029
-5.0376	5.4644
-5.0738	5.4258
-5.1096	5.3869
-5.145	5.3478
-5.1801	5.3085
-5.2148	5.269
-5.2492	5.2293
-5.2832	5.1894
-5.3168	5.1493
-5.35	5.1091
-5.3828	5.0686
-5.4153	5.028
-5.4474	4.9872
-5.4791	4.9462
-5.5105	4.9051
-5.5415	4.8638
-5.5721	4.8224
-5.6023	4.7808
-5.6321	4.7391
-5.6616	4.6973
-5.6907	4.6553
-5.7194	4.6131
-5.7478	4.5709
-5.7758	4.5285
-5.8034	4.486
-5.8306	4.4434
-5.8574	4.4007
-5.8839	4.3579
-5.91	4.315
-5.9358	4.272
-5.9611	4.2289
-5.9861	4.1858
-6.0108	4.1425
-6.0351	4.0991
-6.059	4.0557
-6.0825	4.0122
-6.1057	3.9687
-6.1285	3.9251
-6.1509	3.8814
-6.173	3.8377
-6.1948	3.7939
-6.2161	3.7501
-6.2372	3.7062
-6.2578	3.6623
-6.2781	3.6183
-6.2981	3.5743
-6.3177	3.5303
-6.337	3.4863
-6.3559	3.4422
-6.3745	3.3981
-6.3928	3.354
-6.4107	3.3099
-6.4282	3.2658
-6.4455	3.2217
-6.4624	3.1776
-6.4789	3.1334
-6.4952	3.0893
-6.5111	3.0452
-6.5267	3.0011
-6.5419	2.957
-6.5569	2.9129
-6.5715	2.8688
-6.5858	2.8248
-6.5998	2.7807
-6.6135	2.7367
-6.6269	2.6928
-6.6399	2.6488
-6.6527	2.6049
-6.6652	2.561
-6.6774	2.5172
-6.6892	2.4734
-6.7008	2.4296
-6.7121	2.3859
-6.7231	2.3422
-6.7338	2.2986
-6.7443	2.255
-6.7544	2.2114
-6.7643	2.168
-6.7739	2.1245
-6.7832	2.0812
-6.7923	2.0378
-6.8011	1.9946
-6.8096	1.9514
-6.8178	1.9083
-6.8259	1.8652
-6.8336	1.8222
-6.8411	1.7792
-6.8483	1.7363
-6.8553	1.6935
-6.8621	1.6508
-6.8686	1.6081
-6.8748	1.5655
-6.8809	1.523
-6.8867	1.4805
-6.8922	1.4381
-6.8975	1.3958
-6.9026	1.3536
-6.9075	1.3114
-6.9122	1.2693
-6.9166	1.2273
-6.9208	1.1853
-6.9248	1.1435
-6.9286	1.1017
-6.9322	1.06
-6.9355	1.0183
-6.9387	0.97676
-6.9417	0.93527
-6.9444	0.89386
-6.947	0.85252
-6.9493	0.81126
-6.9515	0.77008
-6.9535	0.72897
-6.9553	0.68794
-6.9569	0.64699
-6.9583	0.6061
-6.9595	0.5653
-6.9606	0.52456
-6.9615	0.48391
-6.9622	0.44332
-6.9627	0.40281
-6.9631	0.36236
-6.9632	0.32199
-6.9633	0.28169
-6.9631	0.24146
-6.9628	0.2013
-6.9623	0.16121
-6.9617	0.12118
-6.9609	0.08122
-6.9599	0.041325
-6.9588	0.0014949
-6.9575	-0.038272
-6.9561	-0.077976
-6.9545	-0.11762
-6.9528	-0.1572
-6.9509	-0.19672
-6.9489	-0.23619
-6.9467	-0.2756
-6.9444	-0.31495
-6.9419	-0.35425
-6.9393	-0.39349
-6.9365	-0.43268
-6.9336	-0.47183
-6.9306	-0.51092
-6.9274	-0.54996
-6.9241	-0.58896
-6.9207	-0.62791
-6.9171	-0.66682
-6.9133	-0.70568
-6.9095	-0.7445
-6.9055	-0.78329
-6.9013	-0.82203
-6.8971	-0.86074
-6.8927	-0.89941
-6.8881	-0.93805
-6.8834	-0.97665
-6.8786	-1.0152
-6.8737	-1.0538
-6.8686	-1.0923
-6.8634	-1.1308
-6.8581	-1.1692
-6.8526	-1.2077
-6.847	-1.2461
-6.8413	-1.2845
-6.8354	-1.3228
-6.8294	-1.3612
-6.8233	-1.3995
-6.817	-1.4378
-6.8106	-1.4761
-6.8041	-1.5144
-6.7974	-1.5527
-6.7906	-1.591
-6.7836	-1.6292
-6.7765	-1.6675
-6.7693	-1.7057
-6.762	-1.7439
-6.7545	-1.7822
-6.7468	-1.8204
-6.739	-1.8586
-6.7311	-1.8969
-6.723	-1.9351
-6.7148	-1.9733
-6.7065	-2.0115
-6.698	-2.0498
-6.6893	-2.088
-6.6805	-2.1263
-6.6716	-2.1645
-6.6624	-2.2028
-6.6532	-2.241
-6.6438	-2.2793
-6.6342	-2.3176
-6.6245	-2.3559
-6.6146	-2.3942
-6.6046	-2.4325
-6.5944	-2.4709
-6.584	-2.5092
-6.5735	-2.5476
-6.5628	-2.5859
-6.5519	-2.6243
-6.5409	-2.6627
-6.5297	-2.7012
-6.5183	-2.7396
-6.5067	-2.7781
-6.495	-2.8165
-6.4831	-2.855
-6.471	-2.8935
-6.4587	-2.9321
-6.4462	-2.9706
-6.4336	-3.0092
-6.4207	-3.0477
-6.4077	-3.0863
-6.3945	-3.125
-6.381	-3.1636
-6.3674	-3.2022
-6.3536	-3.2409
-6.3395	-3.2796
-6.3253	-3.3183
-6.3109	-3.357
-6.2962	-3.3957
-6.2814	-3.4345
-6.2663	-3.4732
-6.251	-3.512
-6.2355	-3.5508
-6.2198	-3.5896
-6.2038	-3.6284
-6.1876	-3.6672
-6.1712	-3.706
-6.1546	-3.7449
-6.1377	-3.7837
-6.1206	-3.8226
-6.1033	-3.8614
-6.0857	-3.9003
-6.0679	-3.9391
-6.0498	-3.978
-6.0315	-4.0169
-6.013	-4.0557
-5.9942	-4.0946
-5.9751	-4.1334
-5.9558	-4.1723
-5.9362	-4.2111
-5.9164	-4.2499
-5.8963	-4.2887
-5.8759	-4.3275
-5.8553	-4.3663
-5.8344	-4.405
-5.8133	-4.4438
-5.7918	-4.4825
-5.7701	-4.5212
-5.7481	-4.5599
-5.7259	-4.5985
-5.7033	-4.6371
-5.6805	-4.6757
-5.6574	-4.7142
-5.634	-4.7527
-5.6103	-4.7912
-5.5863	-4.8296
-5.5621	-4.8679
-5.5375	-4.9062
-5.5126	-4.9445
-5.4875	-4.9827
-5.462	-5.0208
-5.4363	-5.0589
-5.4102	-5.097
-5.3839	-5.1349
-5.3572	-5.1728
-5.3302	-5.2106
-5.3029	-5.2483
-5.2753	-5.286
-5.2474	-5.3235
-5.2192	-5.361
-5.1907	-5.3984
-5.1618	-5.4357
-5.1327	-5.4729
-5.1032	-5.51
-5.0734	-5.547
-5.0432	-5.5839
-5.0128	-5.6207
-4.982	-5.6573
-4.951	-5.6939
-4.9195	-5.7303
-4.8878	-5.7666
-4.8557	-5.8027
-4.8234	-5.8388
-4.7907	-5.8747
-4.7576	-5.9104
-4.7243	-5.946
-4.6906	-5.9815
-4.6565	-6.0168
-4.6222	-6.0519
-4.5875	-6.0869
-4.5525	-6.1217
-4.5172	-6.1563
-4.4815	-6.1908
-4.4455	-6.2251
-4.4092	-6.2592
-4.3726	-6.2931
-4.3356	-6.3268
-4.2983	-6.3604
-4.2607	-6.3937
-4.2228	-6.4268
-4.1845	-6.4597
-4.1459	-6.4924
-4.1069	-6.5249
-4.0677	-6.5572
-4.0281	-6.5892
-3.9882	-6.6211
-3.948	-6.6526
-3.9075	-6.684
-3.8666	-6.7151
-3.8255	-6.7459
-3.784	-6.7765
-3.7422	-6.8069
-3.7001	-6.837
-3.6576	-6.8668
-3.6149	-6.8963
-3.5718	-6.9256
-3.5285	-6.9546
-3.4848	-6.9833
-3.4409	-7.0118
-3.3966	-7.0399
-3.352	-7.0677
-3.3072	-7.0953
-3.262	-7.1225
-3.2165	-7.1495
-3.1708	-7.1761
-3.1248	-7.2024
-3.0785	-7.2284
-3.0318	-7.2541
-2.985	-7.2794
-2.9378	-7.3044
-2.8904	-7.3291
-2.8426	-7.3535
-2.7947	-7.3774
-2.7464	-7.4011
-2.6979	-7.4244
-2.6491	-7.4473
-2.6001	-7.4699
-2.5508	-7.4921
-2.5013	-7.514
-2.4515	-7.5354
-2.4014	-7.5565
-2.3512	-7.5773
-2.3006	-7.5976
-2.2499	-7.6176
-2.1989	-7.6371
-2.1477	-7.6563
-2.0963	-7.6751
-2.0446	-7.6935
-1.9928	-7.7114
-1.9407	-7.729
-1.8884	-7.7462
-1.8359	-7.7629
-1.7832	-7.7793
-1.7303	-7.7952
-1.6772	-7.8107
-1.624	-7.8257
-1.5705	-7.8404
-1.5169	-7.8546
-1.4631	-7.8684
-1.4091	-7.8817
-1.355	-7.8946
-1.3007	-7.9071
-1.2462	-7.9191
-1.1916	-7.9307
-1.1369	-7.9418
-1.082	-7.9525
-1.027	-7.9627
-0.9718	-7.9725
-0.91651	-7.9818
-0.8611	-7.9907
-0.80557	-7.9991
-0.74993	-8.007
-0.69418	-8.0145
-0.63833	-8.0215
-0.58238	-8.028
-0.52633	-8.034
-0.47021	-8.0396
-0.41399	-8.0447
-0.35771	-8.0494
-0.30135	-8.0535
-0.24492	-8.0572
-0.18844	-8.0604
-0.13189	-8.0632
-0.075301	-8.0654
-0.018663	-8.0672
0.038015	-8.0685
0.094726	-8.0693
0.15147	-8.0696
0.20823	-8.0694
0.26501	-8.0688
0.32181	-8.0676
0.37861	-8.066
0.43542	-8.0639
0.49222	-8.0613
0.54901	-8.0582
0.60579	-8.0546
0.66255	-8.0506
0.71928	-8.046
0.77598	-8.041
0.83264	-8.0355
0.88927	-8.0295
0.94584	-8.023
1.0024	-8.016
1.0588	-8.0085
1.1152	-8.0006
1.1716	-7.9921
1.2278	-7.9832
1.284	-7.9738
1.3401	-7.964
1.3961	-7.9536
1.452	-7.9428
1.5078	-7.9315
1.5635	-7.9197
1.6191	-7.9074
1.6746	-7.8947
1.7299	-7.8815
1.7851	-7.8678
1.8402	-7.8537
1.8952	-7.8391
1.95	-7.824
2.0046	-7.8084
2.0591	-7.7924
2.1135	-7.776
2.1676	-7.7591
2.2217	-7.7417
2.2755	-7.7239
2.3292	-7.7056
2.3826	-7.6869
2.4359	-7.6677
2.489	-7.6481
2.5419	-7.628
2.5946	-7.6075
2.6471	-7.5866
2.6994	-7.5653
2.7514	-7.5435
2.8033	-7.5212
2.8549	-7.4986
2.9063	-7.4756
2.9574	-7.4521
3.0083	-7.4282
3.059	-7.4039
3.1094	-7.3792
3.1596	-7.3541
3.2095	-7.3286
3.2592	-7.3026
3.3086	-7.2763
3.3577	-7.2496
3.4065	-7.2226
3.4551	-7.1951
3.5034	-7.1673
3.5514	-7.139
3.5992	-7.1104
3.6466	-7.0815
3.6938	-7.0522
3.7406	-7.0225
3.7872	-6.9924
3.8334	-6.962
3.8794	-6.9313
3.925	-6.9002
3.9703	-6.8688
4.0153	-6.837
4.06	-6.8049
4.1044	-6.7725
4.1484	-6.7398
4.1922	-6.7067
4.2355	-6.6734
4.2786	-6.6397
4.3213	-6.6057
4.3637	-6.5714
4.4057	-6.5368
4.4474	-6.5019
4.4888	-6.4668
4.5298	-6.4313
4.5705	-6.3956
4.6108	-6.3596
4.6507	-6.3233
4.6903	-6.2868
4.7296	-6.25
4.7684	-6.2129
4.807	-6.1756
4.8451	-6.1381
4.8829	-6.1003
4.9204	-6.0623
4.9575	-6.024
4.9942	-5.9855
5.0305	-5.9468
5.0665	-5.9079
5.1021	-5.8688
5.1373	-5.8294
5.1721	-5.7899
5.2066	-5.7501
5.2407	-5.7102
5.2745	-5.67
5.3078	-5.6297
5.3408	-5.5892
5.3734	-5.5485
5.4056	-5.5077
5.4375	-5.4667
5.469	-5.4255
5.5001	-5.3842
5.5308	-5.3427
5.5611	-5.301
5.5911	-5.2592
5.6207	-5.2173
5.6499	-5.1753
5.6787	-5.1331
5.7072	-5.0908
5.7353	-5.0483
5.763	-5.0058
5.7903	-4.9631
5.8173	-4.9203
5.8439	-4.8775
5.8701	-4.8345
5.8959	-4.7914
5.9214	-4.7482
5.9465	-4.705
5.9712	-4.6617
5.9956	-4.6182
6.0196	-4.5748
6.0432	-4.5312
6.0665	-4.4876
6.0894	-4.4439
6.1119	-4.4001
6.1341	-4.3563
6.1559	-4.3125
6.1773	-4.2686
6.1984	-4.2246
6.2192	-4.1806
6.2396	-4.1366
6.2596	-4.0925
6.2793	-4.0484
6.2986	-4.0043
6.3176	-3.9602
6.3363	-3.916
6.3546	-3.8719
6.3726	-3.8277
6.3902	-3.7835
6.4075	-3.7393
6.4244	-3.6951
6.441	-3.6509
6.4573	-3.6067
6.4733	-3.5625
6.4889	-3.5183
6.5042	-3.4741
6.5192	-3.43
6.5339	-3.3858
6.5483	-3.3417
6.5623	-3.2976
6.576	-3.2536
6.5895	-3.2095
6.6026	-3.1655
6.6154	-3.1215
6.6279	-3.0776
6.6401	-3.0337
6.652	-2.9898
6.6636	-2.946
6.6749	-2.9022
6.686	-2.8584
6.6967	-2.8147
6.7072	-2.7711
6.7173	-2.7275
6.7272	-2.684
6.7369	-2.6405
6.7462	-2.597
6.7553	-2.5537
6.7641	-2.5104
6.7727	-2.4671
6.7809	-2.4239
6.789	-2.3808
6.7967	-2.3377
6.8042	-2.2947
6.8115	-2.2518
6.8185	-2.209
6.8253	-2.1662
6.8318	-2.1235
6.8381	-2.0808
6.8441	-2.0382
6.8499	-1.9957
6.8555	-1.9533
6.8608	-1.9109
6.8659	-1.8687
6.8708	-1.8265
6.8755	-1.7843
6.8799	-1.7423
6.8841	-1.7003
6.8881	-1.6584
6.8919	-1.6166
6.8955	-1.5748
6.8989	-1.5332
6.9021	-1.4916
6.905	-1.4501
6.9078	-1.4086
6.9104	-1.3673
6.9127	-1.326
6.9149	-1.2848
6.9169	-1.2437
6.9187	-1.2026
6.9203	-1.1617
6.9217	-1.1208
6.923	-1.0799
6.924	-1.0392
6.9249	-0.99852
6.9256	-0.95792
6.9262	-0.9174
6.9265	-0.87695
6.9267	-0.83658
6.9268	-0.79627
6.9266	-0.75604
6.9263	-0.71587
6.9258	-0.67578
6.9252	-0.63575
6.9244	-0.59579
6.9235	-0.5559
6.9224	-0.51607
6.9211	-0.47631
6.9197	-0.43661
6.9181	-0.39698
6.9164	-0.3574
6.9145	-0.31789
6.9125	-0.27843
6.9104	-0.23903
6.9081	-0.19969
6.9056	-0.16041
6.903	-0.12118
6.9003	-0.081999
6.8974	-0.042872
6.8944	-0.0037963
6.8913	0.035231
6.888	0.07421
6.8845	0.11314
6.881	0.15203


==> IAOD.txt <==
0	0.16106	0.94003	1.5884	0.77903	1.7494	2.5284
0.17292	0.16106	0.94002	1.5884	0.77902	1.7494	2.5284
0.34585	0.16106	0.94001	1.5884	0.77904	1.7494	2.5284
0.51877	0.16105	0.94009	1.5882	0.77917	1.7492	2.5283
0.6917	0.16106	0.94039	1.5883	0.77951	1.7493	2.5287
0.86462	0.16105	0.94058	1.5882	0.77977	1.7491	2.5287
1.0375	0.16107	0.94078	1.5881	0.78002	1.749	2.5289
1.2105	0.16112	0.94084	1.5881	0.78013	1.749	2.5288
1.3834	0.16116	0.94103	1.5881	0.7804	1.749	2.5291
1.5563	0.1612	0.9413	1.588	0.78077	1.7488	2.5292
1.7292	0.16138	0.94155	1.5878	0.781	1.7488	2.5293
1.9022	0.16151	0.94157	1.5878	0.78103	1.7488	2.5292
2.0751	0.16178	0.94185	1.5877	0.78125	1.749	2.5294
2.248	0.16234	0.94192	1.5877	0.78107	1.7493	2.5294
2.4209	0.16322	0.94204	1.5875	0.78063	1.7499	2.5293
2.5939	0.1639	0.94222	1.5874	0.78062	1.7502	2.5293
2.7668	0.16482	0.94215	1.5873	0.78028	1.7507	2.5291
2.9397	0.1661	0.94261	1.5871	0.78021	1.7514	2.5293
3.1126	0.16667	0.94282	1.5869	0.78063	1.7514	2.5293
3.2856	0.16785	0.94293	1.5868	0.7804	1.752	2.5291
3.4585	0.16884	0.94338	1.5865	0.78087	1.7523	2.5293
3.6314	0.17016	0.94353	1.5863	0.78064	1.7528	2.5291
3.8043	0.17146	0.94384	1.5861	0.78071	1.7534	2.5291
3.9773	0.17249	0.94398	1.5858	0.78102	1.7536	2.5289
4.1502	0.17367	0.94431	1.5855	0.78133	1.7538	2.5288
4.3231	0.17461	0.94454	1.5852	0.78175	1.754	2.5286
4.496	0.1757	0.94478	1.5849	0.78219	1.7541	2.5285
4.669	0.17696	0.94512	1.5846	0.78256	1.7545	2.5284
4.8419	0.17792	0.94544	1.5843	0.78323	1.7545	2.5282
5.0148	0.17898	0.94562	1.584	0.78349	1.7547	2.5281
5.1877	0.17977	0.94601	1.5837	0.78451	1.7546	2.5279
5.3607	0.18071	0.94623	1.5835	0.78506	1.7547	2.5277
5.5336	0.18154	0.94672	1.5832	0.78619	1.7546	2.5277
5.7065	0.18242	0.94699	1.5829	0.78693	1.7546	2.5275
5.8794	0.18316	0.94723	1.5825	0.78771	1.7544	2.5272
6.0524	0.18396	0.94757	1.5821	0.78856	1.7542	2.527
6.2253	0.1848	0.94802	1.5817	0.78969	1.754	2.5269
6.3982	0.1856	0.94828	1.5814	0.79061	1.7538	2.5267
6.5711	0.18622	0.94845	1.5812	0.79151	1.7536	2.5264
6.7441	0.18697	0.94874	1.5809	0.7926	1.7534	2.5263
6.917	0.18772	0.9491	1.5808	0.79376	1.7533	2.5262
7.0899	0.18858	0.94955	1.5807	0.79494	1.7534	2.5264
7.2628	0.18916	0.94995	1.5803	0.79624	1.753	2.5261
7.4358	0.18988	0.9503	1.5798	0.79749	1.7526	2.5257
7.6087	0.19072	0.95038	1.5792	0.79847	1.7521	2.5249
7.7816	0.19156	0.95066	1.5786	0.79968	1.7516	2.5243
7.9545	0.1924	0.95102	1.578	0.80085	1.7511	2.5238
8.1275	0.19323	0.95156	1.5771	0.80242	1.7503	2.5232
8.3004	0.19426	0.95206	1.5765	0.80387	1.7498	2.5229
8.4733	0.19539	0.95251	1.5759	0.80525	1.7495	2.5224
8.6462	0.19645	0.95301	1.5754	0.80687	1.7492	2.5221
8.8192	0.19748	0.95353	1.5749	0.80841	1.7488	2.5218
8.9921	0.19877	0.95409	1.5742	0.81007	1.7484	2.5214
9.165	0.20014	0.95469	1.5737	0.81169	1.7482	2.5211
9.3379	0.20128	0.95534	1.573	0.81347	1.7477	2.5207
9.5109	0.20262	0.95603	1.5724	0.81532	1.7474	2.5204
9.6838	0.20378	0.95646	1.5717	0.81695	1.7469	2.5198
9.8567	0.20495	0.95696	1.571	0.81868	1.7464	2.5192
10.03	0.20615	0.95751	1.5704	0.82051	1.746	2.5188
10.203	0.2073	0.95799	1.5698	0.82232	1.7455	2.5182
10.375	0.20852	0.95859	1.5693	0.82422	1.7452	2.518
10.548	0.20965	0.9592	1.5687	0.82617	1.7447	2.5176
10.721	0.2105	0.95961	1.5679	0.82839	1.7436	2.5169
10.894	0.21222	0.96042	1.5671	0.83031	1.7434	2.5164
11.067	0.2131	0.96102	1.5662	0.83275	1.7423	2.5157
11.24	0.21456	0.96155	1.5655	0.83463	1.7418	2.5151
11.413	0.21586	0.96213	1.5647	0.83671	1.7412	2.5144
11.586	0.21721	0.96322	1.564	0.83952	1.7406	2.5144
11.759	0.21858	0.96417	1.5633	0.842	1.7401	2.5141
11.932	0.21973	0.9648	1.5624	0.84416	1.7392	2.5135
12.105	0.22098	0.96562	1.5614	0.84661	1.7383	2.5128
12.278	0.22222	0.96636	1.5605	0.849	1.7375	2.5122
12.451	0.22331	0.96694	1.5596	0.85126	1.7366	2.5114
12.624	0.22443	0.96761	1.5588	0.85379	1.7357	2.5107
12.796	0.22562	0.96838	1.5578	0.8563	1.7347	2.51
12.969	0.22684	0.96909	1.5568	0.85873	1.7338	2.5092
13.142	0.22792	0.96987	1.556	0.86129	1.7329	2.5086
13.315	0.22919	0.9707	1.5549	0.86398	1.7318	2.5078
13.488	0.23046	0.97138	1.5538	0.86635	1.7309	2.5069
13.661	0.2318	0.9721	1.5529	0.86881	1.73	2.5061
13.834	0.23286	0.97276	1.552	0.87163	1.7288	2.5053
14.007	0.23471	0.97351	1.551	0.87379	1.7285	2.5046
14.18	0.23611	0.97431	1.5499	0.87638	1.7275	2.5038
14.353	0.23733	0.97511	1.5488	0.87923	1.7264	2.503
14.526	0.23874	0.97592	1.5477	0.8819	1.7254	2.5021
14.699	0.24018	0.9766	1.5468	0.88455	1.7246	2.5013
14.872	0.24133	0.97723	1.5459	0.88703	1.7236	2.5004
15.044	0.24276	0.97797	1.5446	0.89	1.7223	2.4992
15.217	0.24403	0.97876	1.5432	0.89278	1.7208	2.498
15.39	0.24534	0.9795	1.5419	0.89542	1.7196	2.4969
15.563	0.24669	0.98033	1.5407	0.89849	1.7183	2.4958
15.736	0.24802	0.98112	1.5395	0.90122	1.7172	2.4949
15.909	0.24924	0.98155	1.5385	0.90379	1.716	2.4937
16.082	0.25056	0.98272	1.5373	0.90702	1.7148	2.4931
16.255	0.2519	0.9834	1.5359	0.90997	1.7133	2.4917
16.428	0.25306	0.98432	1.5347	0.91297	1.7119	2.4908
16.601	0.25434	0.98526	1.5335	0.91609	1.7107	2.4898
16.774	0.25574	0.9861	1.5322	0.91924	1.7093	2.4887
16.947	0.25688	0.98684	1.5311	0.92213	1.708	2.4878
17.12	0.25768	0.988	1.5297	0.92552	1.7062	2.4869
17.292	0.25942	0.98875	1.5283	0.92855	1.705	2.4856
17.465	0.26112	0.99011	1.5271	0.93214	1.7038	2.4852
17.638	0.26241	0.99108	1.5259	0.93537	1.7023	2.4844
17.811	0.26312	0.992	1.5247	0.93867	1.7006	2.4833
17.984	0.26522	0.99258	1.523	0.94166	1.6993	2.4815
18.157	0.26657	0.99362	1.5221	0.94516	1.6982	2.4809
18.33	0.26749	0.9946	1.521	0.94842	1.6967	2.48
18.503	0.26894	0.9957	1.5195	0.952	1.6952	2.4788
18.676	0.27034	0.9968	1.5181	0.95566	1.6936	2.4776
18.849	0.27152	0.99761	1.5167	0.95879	1.692	2.4764
19.022	0.273	0.99847	1.5149	0.96242	1.6899	2.4747
19.195	0.27445	0.99944	1.5135	0.96556	1.6885	2.4736
19.368	0.27595	1.0006	1.5121	0.96932	1.687	2.4726
19.541	0.27727	1.0017	1.5107	0.97292	1.6853	2.4716
19.713	0.27903	1.0024	1.509	0.97639	1.6837	2.4697
19.886	0.28037	1.0034	1.5076	0.97992	1.682	2.4685
20.059	0.28179	1.0045	1.5062	0.98352	1.6804	2.4674
20.232	0.28338	1.0058	1.5047	0.98758	1.6789	2.4665
20.405	0.28487	1.007	1.5032	0.99115	1.6773	2.4653
20.578	0.2864	1.0079	1.5015	0.99477	1.6754	2.4637
20.751	0.28791	1.0089	1.5	0.9982	1.6738	2.4624
20.924	0.28947	1.0101	1.4984	1.0021	1.672	2.4612
21.097	0.29081	1.0114	1.4969	1.006	1.6702	2.4602
21.27	0.29259	1.0125	1.4953	1.0098	1.6687	2.459
21.443	0.29432	1.0135	1.4937	1.0135	1.6671	2.4574
21.616	0.29592	1.0148	1.4919	1.0175	1.6651	2.4561
21.789	0.29755	1.0157	1.4901	1.021	1.6634	2.4544
21.961	0.29946	1.017	1.4883	1.0252	1.6616	2.4528
22.134	0.30081	1.0181	1.4865	1.0291	1.6596	2.4512
22.307	0.3028	1.0193	1.4848	1.0327	1.6581	2.45
22.48	0.30442	1.0203	1.4827	1.0365	1.6558	2.448
22.653	0.30616	1.0213	1.4806	1.0402	1.6538	2.4462
22.826	0.30807	1.0227	1.479	1.0442	1.6524	2.445
22.999	0.30945	1.0237	1.4774	1.0481	1.6504	2.4436
23.172	0.31142	1.0248	1.4757	1.0522	1.6488	2.4418
23.345	0.31351	1.0258	1.4737	1.056	1.6471	2.4401
23.518	0.31534	1.027	1.4722	1.0598	1.6455	2.439
23.691	0.31751	1.0281	1.4703	1.0638	1.6439	2.4372
23.864	0.31994	1.029	1.4687	1.0676	1.6429	2.4356
24.037	0.32181	1.0303	1.4669	1.0715	1.6411	2.4344
24.209	0.32398	1.0315	1.465	1.0755	1.6395	2.4329
24.382	0.32595	1.0328	1.4629	1.0798	1.6374	2.4311
24.555	0.32799	1.034	1.4614	1.0838	1.636	2.4301
24.728	0.33005	1.0351	1.4594	1.0877	1.6341	2.4285
24.901	0.33194	1.0363	1.4576	1.0918	1.6325	2.4266
25.074	0.33404	1.0373	1.4551	1.0959	1.63	2.4245
25.247	0.33594	1.0382	1.4535	1.0996	1.6285	2.4227
25.42	0.33798	1.0394	1.4513	1.1038	1.6264	2.4208
25.593	0.33987	1.0406	1.4491	1.1078	1.6243	2.4188
25.766	0.34183	1.042	1.4473	1.112	1.6226	2.4176
25.939	0.34357	1.0433	1.4454	1.1161	1.6206	2.4161
26.112	0.34529	1.0444	1.4431	1.1202	1.6181	2.4141
26.285	0.34717	1.0454	1.4411	1.1241	1.6162	2.4123
26.458	0.34927	1.0469	1.4384	1.1283	1.6137	2.4102
26.63	0.35131	1.0482	1.4359	1.1328	1.6113	2.408
26.803	0.35343	1.0494	1.4339	1.1369	1.6095	2.4062
26.976	0.35556	1.0506	1.4315	1.141	1.6074	2.4041
27.149	0.35764	1.0518	1.4294	1.1451	1.6056	2.4024
27.322	0.35997	1.0534	1.4272	1.1498	1.6038	2.4006
27.495	0.36183	1.0546	1.4252	1.1539	1.602	2.3988
27.668	0.36375	1.0554	1.4234	1.1577	1.6002	2.3967
27.841	0.36611	1.0566	1.4211	1.1622	1.5982	2.3946
28.014	0.36863	1.0579	1.4187	1.1664	1.5965	2.3924
28.187	0.37062	1.0594	1.4161	1.1709	1.5941	2.3904
28.36	0.37274	1.0606	1.414	1.1752	1.5922	2.3885
28.533	0.37477	1.0618	1.4116	1.1795	1.59	2.3863
28.706	0.37693	1.0631	1.4091	1.1838	1.5879	2.3841
28.878	0.3787	1.0644	1.407	1.188	1.5856	2.3822
29.051	0.38099	1.0654	1.4044	1.1922	1.5835	2.3797
29.224	0.38309	1.0665	1.4023	1.1964	1.5816	2.3776
29.397	0.38532	1.0677	1.3998	1.2006	1.5794	2.3754
29.57	0.38761	1.0695	1.3969	1.2055	1.5768	2.3734
29.743	0.38975	1.0707	1.3944	1.2097	1.5746	2.3711
29.916	0.39167	1.0719	1.3926	1.2139	1.5729	2.3695
30.089	0.39397	1.0735	1.3898	1.2185	1.5704	2.3672
30.262	0.3963	1.0749	1.3874	1.2232	1.5684	2.3652
30.435	0.39837	1.076	1.3849	1.2274	1.566	2.363
30.608	0.40062	1.0773	1.3824	1.2317	1.5639	2.3607
30.781	0.40287	1.0788	1.3801	1.2364	1.562	2.3589
30.954	0.40475	1.0802	1.3775	1.2408	1.5593	2.3565
31.126	0.40729	1.0814	1.3754	1.245	1.558	2.3547
31.299	0.40967	1.0826	1.3728	1.2494	1.5558	2.3523
31.472	0.41202	1.084	1.3701	1.254	1.5537	2.35
31.645	0.41394	1.0853	1.3678	1.2583	1.5515	2.348
31.818	0.41625	1.0865	1.3652	1.2627	1.5493	2.3455
31.991	0.41855	1.0876	1.3626	1.2669	1.5473	2.343
32.164	0.42073	1.0891	1.36	1.2716	1.5451	2.3408
32.337	0.42332	1.0904	1.3576	1.2758	1.5434	2.3388
32.51	0.42544	1.0916	1.3548	1.2801	1.5409	2.3361
32.683	0.42779	1.0928	1.3525	1.2843	1.5392	2.334
32.856	0.42996	1.0944	1.3498	1.289	1.5369	2.3319
33.029	0.43261	1.0958	1.347	1.2938	1.5348	2.3295
33.202	0.43499	1.097	1.3443	1.2981	1.5327	2.3269
33.375	0.43685	1.0983	1.3417	1.3024	1.5301	2.3247
33.547	0.4391	1.0999	1.3389	1.3072	1.5278	2.3225
33.72	0.44172	1.1014	1.3362	1.3119	1.5258	2.3201
33.893	0.44382	1.1025	1.3335	1.3159	1.5236	2.3177
34.066	0.44606	1.1037	1.3308	1.3203	1.5211	2.3152
34.239	0.4483	1.1051	1.3281	1.325	1.5189	2.3127
34.412	0.45038	1.1065	1.3252	1.3293	1.5164	2.3104
34.585	0.45272	1.1077	1.3226	1.3338	1.5143	2.308
34.758	0.45507	1.1092	1.3195	1.3384	1.5116	2.3055
34.931	0.45727	1.1108	1.3168	1.3433	1.5091	2.3033
35.104	0.45917	1.1123	1.314	1.3477	1.5066	2.301
35.277	0.46154	1.1134	1.3112	1.3522	1.5042	2.2983
35.45	0.46372	1.1148	1.3082	1.3567	1.5016	2.2956
35.623	0.46581	1.1162	1.3056	1.3613	1.4994	2.2932
35.795	0.46809	1.1173	1.3025	1.3655	1.4968	2.2905
35.968	0.47025	1.1183	1.2997	1.3697	1.4943	2.2876
36.141	0.47254	1.1197	1.2968	1.3743	1.4918	2.2853
36.314	0.4747	1.121	1.2939	1.3785	1.4893	2.2827
36.487	0.47668	1.122	1.2908	1.3829	1.4861	2.2797
36.66	0.47887	1.1231	1.2879	1.3872	1.4835	2.2771
36.833	0.48094	1.1247	1.2851	1.3918	1.481	2.2749
37.006	0.48305	1.1261	1.2818	1.3963	1.4779	2.2722
37.179	0.48515	1.1272	1.2789	1.4006	1.4753	2.2694
37.352	0.48725	1.1285	1.276	1.4049	1.4727	2.267
37.525	0.48937	1.1301	1.2728	1.4096	1.4699	2.2645
37.698	0.49187	1.1315	1.2696	1.4142	1.4673	2.262
37.871	0.49391	1.1326	1.2668	1.4183	1.4648	2.2593
38.043	0.49602	1.1339	1.2637	1.4227	1.4621	2.2566
38.216	0.49814	1.1355	1.2606	1.4275	1.4591	2.2543
38.389	0.50046	1.1365	1.2576	1.4314	1.4567	2.2516
38.562	0.50263	1.1379	1.2545	1.436	1.454	2.249
38.735	0.5047	1.1392	1.2514	1.4404	1.4512	2.2464
38.908	0.50679	1.1407	1.2483	1.445	1.4484	2.2438
39.081	0.50905	1.1417	1.2454	1.4492	1.4461	2.2411
39.254	0.51119	1.1429	1.2424	1.4534	1.4435	2.2384
39.427	0.51322	1.1444	1.239	1.4581	1.4401	2.2357
39.6	0.51527	1.1457	1.2359	1.4623	1.4373	2.2331
39.773	0.51754	1.1468	1.2327	1.4666	1.4346	2.2302
39.946	0.51979	1.1482	1.2293	1.4711	1.4317	2.2274
40.119	0.52174	1.1496	1.2262	1.4756	1.4287	2.2249
40.292	0.52378	1.1509	1.2227	1.4801	1.4254	2.2219
40.464	0.52587	1.1519	1.2198	1.4839	1.4228	2.2196
40.637	0.52808	1.1534	1.2168	1.4886	1.4203	2.2171
40.81	0.53002	1.1548	1.2137	1.493	1.4174	2.2144
40.983	0.5321	1.1558	1.2105	1.497	1.4146	2.2115
41.156	0.53435	1.1571	1.2072	1.5016	1.4117	2.2085
41.329	0.53646	1.1585	1.204	1.506	1.4088	2.2061
41.502	0.53819	1.1595	1.2007	1.5101	1.4054	2.203
41.675	0.54036	1.1607	1.1974	1.5144	1.4028	2.2
41.848	0.54251	1.1619	1.194	1.5187	1.3996	2.1971
42.021	0.54468	1.1634	1.1908	1.5233	1.3968	2.1946
42.194	0.54641	1.1647	1.1875	1.5276	1.3933	2.192
42.367	0.54895	1.1659	1.1841	1.5321	1.3907	2.189
42.54	0.55085	1.1672	1.1807	1.5364	1.3875	2.1863
42.712	0.55287	1.1686	1.1774	1.5408	1.3844	2.1835
42.885	0.55506	1.1695	1.1741	1.5449	1.3816	2.1805
43.058	0.55724	1.1709	1.1705	1.5494	1.3785	2.1775
43.231	0.55937	1.1722	1.1672	1.5538	1.3754	2.1749
43.404	0.5613	1.1737	1.1638	1.5582	1.3722	2.1724
43.577	0.56345	1.1745	1.1599	1.5621	1.3688	2.1688
43.75	0.56552	1.176	1.1569	1.5666	1.366	2.1666
43.923	0.56728	1.1773	1.1535	1.5709	1.3626	2.1639
44.096	0.56958	1.178	1.15	1.5746	1.3598	2.1605
44.269	0.5715	1.1795	1.1464	1.5792	1.3561	2.1576
44.442	0.57367	1.1805	1.143	1.5832	1.3533	2.1548
44.615	0.57553	1.1817	1.1394	1.5874	1.3497	2.1517
44.788	0.57757	1.1829	1.1362	1.5917	1.3471	2.1488
44.96	0.57964	1.1839	1.1329	1.5956	1.3441	2.146
45.133	0.58158	1.1851	1.1294	1.5998	1.3407	2.1431
45.306	0.58357	1.1862	1.1258	1.6041	1.3372	2.1401
45.479	0.58557	1.1874	1.1224	1.6083	1.3344	2.1372
45.652	0.58761	1.1884	1.1191	1.6122	1.3314	2.1342
45.825	0.58949	1.1898	1.1154	1.6166	1.3279	2.1313
45.998	0.5915	1.1908	1.1119	1.6207	1.3247	2.1283
46.171	0.59354	1.1919	1.1085	1.6247	1.3218	2.1255
46.344	0.59535	1.1933	1.1049	1.6291	1.3181	2.1226
46.517	0.59732	1.1941	1.1016	1.6328	1.3153	2.1194
46.69	0.59903	1.1953	1.0981	1.6369	1.312	2.1164
46.863	0.60104	1.1968	1.0946	1.6413	1.3091	2.1137
47.036	0.60274	1.1978	1.0909	1.6452	1.3052	2.1105
47.208	0.60457	1.1988	1.0874	1.649	1.302	2.1076
47.381	0.60648	1.2	1.084	1.6529	1.299	2.1048
47.554	0.60834	1.2018	1.0802	1.6577	1.2953	2.1024
47.727	0.6101	1.2026	1.0763	1.6613	1.2916	2.099
47.9	0.61202	1.2036	1.0725	1.665	1.288	2.0959
48.073	0.61374	1.2052	1.069	1.6695	1.2848	2.0933
48.246	0.61578	1.2064	1.0654	1.6737	1.2818	2.0902
48.419	0.61765	1.2076	1.0618	1.6777	1.2782	2.0876
48.592	0.61981	1.2085	1.0585	1.6815	1.2757	2.0849
48.765	0.62176	1.2099	1.0548	1.6859	1.2722	2.082
48.938	0.6236	1.2107	1.0515	1.6894	1.2696	2.0789
49.111	0.62561	1.212	1.0478	1.6935	1.2662	2.0762
49.284	0.62765	1.2129	1.0441	1.6975	1.263	2.0732
49.457	0.6296	1.2141	1.0405	1.7017	1.2596	2.0702
49.629	0.6317	1.2152	1.0368	1.7055	1.2567	2.0674
49.802	0.63373	1.2163	1.0332	1.7094	1.2538	2.0645
49.975	0.6359	1.2178	1.0293	1.7138	1.2508	2.0616
50.148	0.6377	1.2186	1.0255	1.7174	1.2471	2.0582
50.321	0.63971	1.2197	1.0217	1.7214	1.2441	2.0552
50.494	0.64151	1.2212	1.018	1.7258	1.2404	2.0525
50.667	0.6435	1.2219	1.0146	1.7292	1.2383	2.0491
50.84	0.64549	1.223	1.0111	1.7333	1.2352	2.0462
51.013	0.64738	1.2239	1.0072	1.7369	1.2319	2.0429
51.186	0.64925	1.225	1.0035	1.7408	1.2286	2.0401
51.359	0.65118	1.2261	0.99979	1.7447	1.2254	2.037
51.532	0.65292	1.2271	0.99595	1.7484	1.2219	2.034
51.705	0.65482	1.2281	0.99196	1.7523	1.2184	2.0307
51.877	0.65684	1.229	0.98814	1.7559	1.2151	2.0276
52.05	0.65849	1.2302	0.98434	1.7598	1.2116	2.0246
52.223	0.66041	1.2312	0.98023	1.7636	1.2081	2.0214
52.396	0.66232	1.2321	0.97648	1.7673	1.2049	2.0183
52.569	0.66419	1.2332	0.97261	1.7711	1.2017	2.0153
52.742	0.6661	1.2344	0.96865	1.775	1.1984	2.0121
52.915	0.66804	1.2355	0.96483	1.7789	1.1951	2.0093
53.088	0.66989	1.2365	0.96103	1.7826	1.192	2.0063
53.261	0.67162	1.2372	0.95733	1.7858	1.1887	2.0031
53.434	0.67355	1.238	0.9534	1.7895	1.1854	1.9997
53.607	0.67525	1.2389	0.94955	1.793	1.1817	1.997
53.78	0.67733	1.2401	0.94565	1.7969	1.1787	1.9942
53.953	0.67892	1.2412	0.94183	1.8008	1.1748	1.9914
54.125	0.68087	1.2418	0.93796	1.8039	1.1717	1.9883
54.298	0.68272	1.2433	0.93414	1.8081	1.1684	1.9857
54.471	0.68469	1.2445	0.92989	1.8121	1.1653	1.9824
54.644	0.6866	1.2454	0.92579	1.8156	1.1618	1.9792
54.817	0.68842	1.2464	0.92194	1.8193	1.1585	1.9762
54.99	0.69014	1.2474	0.91802	1.8228	1.1553	1.9733
55.163	0.69193	1.248	0.91378	1.8262	1.1515	1.9697
55.336	0.69363	1.249	0.91	1.8298	1.1482	1.9668
55.509	0.69528	1.2499	0.90603	1.8332	1.1447	1.9637
55.682	0.69737	1.2508	0.90175	1.837	1.1412	1.9604
55.855	0.69902	1.2516	0.89769	1.8404	1.1373	1.9574
56.028	0.70092	1.2528	0.89367	1.844	1.1347	1.9542
56.201	0.70296	1.2537	0.88964	1.8478	1.1312	1.9514
56.374	0.70428	1.2546	0.88545	1.8511	1.127	1.9481
56.546	0.70619	1.2554	0.88155	1.8546	1.1242	1.9449
56.719	0.70779	1.2563	0.87758	1.858	1.1206	1.942
56.892	0.70955	1.257	0.87348	1.8613	1.1172	1.9387
57.065	0.71151	1.2579	0.86948	1.8647	1.1141	1.9358
57.238	0.71312	1.259	0.86549	1.8682	1.1105	1.933
57.411	0.715	1.2598	0.86136	1.8717	1.1073	1.9299
57.584	0.71674	1.2607	0.85748	1.8751	1.1041	1.927
57.757	0.71844	1.262	0.85346	1.8789	1.1007	1.9244
57.93	0.72016	1.2627	0.84929	1.8821	1.0971	1.9213
58.103	0.72201	1.2637	0.84504	1.8857	1.0937	1.9182
58.276	0.72372	1.2649	0.84105	1.8894	1.0905	1.9155
58.449	0.72552	1.2656	0.8369	1.8926	1.0872	1.9125
58.622	0.72714	1.2663	0.83286	1.8958	1.0837	1.9093
58.794	0.72899	1.267	0.82875	1.899	1.0806	1.9062
58.967	0.73064	1.2679	0.82477	1.9024	1.0774	1.9033
59.14	0.73233	1.2687	0.82062	1.9057	1.0738	1.9001
59.313	0.73389	1.2695	0.81645	1.9088	1.0702	1.8972
59.486	0.73542	1.2704	0.81235	1.9122	1.0666	1.8943
59.659	0.73722	1.2712	0.80821	1.9154	1.0635	1.8911
59.832	0.73904	1.272	0.8038	1.9188	1.0599	1.888
60.005	0.74058	1.273	0.79988	1.9222	1.0565	1.8855
60.178	0.7422	1.2742	0.79585	1.9259	1.0533	1.8828
60.351	0.74388	1.2744	0.79165	1.9285	1.0497	1.8793
60.524	0.74551	1.2753	0.78754	1.9318	1.0463	1.8765
60.697	0.74722	1.2759	0.78351	1.9348	1.0433	1.8733
60.87	0.74869	1.2766	0.77952	1.9377	1.0399	1.8705
61.042	0.75049	1.2776	0.77538	1.9414	1.0369	1.8674
61.215	0.75204	1.278	0.77134	1.9439	1.0336	1.8645
61.388	0.75372	1.2793	0.76735	1.9479	1.0307	1.8615
61.561	0.75548	1.2794	0.76305	1.9504	1.0275	1.858
61.734	0.75686	1.28	0.75908	1.9532	1.0239	1.8553
61.907	0.75857	1.2805	0.75512	1.9559	1.0211	1.8523
62.08	0.76006	1.2814	0.75089	1.9595	1.0174	1.8492
62.253	0.76167	1.2825	0.74692	1.9626	1.0145	1.8469
62.426	0.76335	1.283	0.74282	1.9656	1.0112	1.844
62.599	0.76475	1.2838	0.73876	1.9685	1.0078	1.8412
62.772	0.76648	1.2848	0.73461	1.972	1.0048	1.8386
62.945	0.76779	1.2854	0.73041	1.9747	1.001	1.8355
63.118	0.76931	1.2859	0.72621	1.9774	0.99777	1.8325
63.291	0.77098	1.2868	0.72209	1.9806	0.99484	1.8297
63.463	0.77243	1.2875	0.7181	1.9836	0.99151	1.827
63.636	0.77413	1.2881	0.71391	1.9864	0.98832	1.8243
63.809	0.77554	1.2886	0.70968	1.9892	0.98454	1.8214
63.982	0.77716	1.289	0.70555	1.9918	0.98142	1.8183
64.155	0.77884	1.2896	0.70089	1.9948	0.97739	1.8156
64.328	0.78031	1.2901	0.69672	1.9976	0.97401	1.8126
64.501	0.78205	1.2906	0.69241	2.0004	0.97106	1.8096
64.674	0.78338	1.2912	0.68815	2.0031	0.96728	1.8067
64.847	0.78502	1.2918	0.68409	2.0059	0.96452	1.8041
65.02	0.78657	1.2922	0.67956	2.0086	0.96082	1.8008
65.193	0.78794	1.2927	0.67549	2.0112	0.95751	1.7981
65.366	0.78949	1.2934	0.67131	2.014	0.95444	1.7954
65.539	0.79091	1.2939	0.66693	2.0168	0.95095	1.7923
65.711	0.79241	1.2945	0.66296	2.0195	0.94838	1.7896
65.884	0.79388	1.2954	0.6588	2.0226	0.94475	1.7872
66.057	0.79534	1.2957	0.65456	2.0251	0.94156	1.7842
66.23	0.79686	1.2963	0.65016	2.0279	0.93832	1.7814
66.403	0.79825	1.2968	0.64623	2.0306	0.93478	1.779
66.576	0.79971	1.2974	0.64219	2.0333	0.9315	1.7765
66.749	0.80113	1.2977	0.63803	2.0358	0.92807	1.7736
66.922	0.80258	1.2985	0.63362	2.0387	0.92462	1.7712
67.095	0.80373	1.2989	0.62939	2.0412	0.92054	1.7684
67.268	0.8054	1.2993	0.62519	2.0438	0.91822	1.7655
67.441	0.80684	1.3	0.62107	2.0465	0.9152	1.763
67.614	0.80799	1.3003	0.61688	2.0488	0.91117	1.7605
67.787	0.80956	1.3009	0.61294	2.0514	0.90907	1.7579
67.959	0.81032	1.3015	0.60873	2.0537	0.90485	1.7554
68.132	0.81155	1.3018	0.60455	2.0559	0.90145	1.7528
68.305	0.81275	1.3022	0.60038	2.0582	0.89814	1.75
68.478	0.81393	1.3027	0.59616	2.0606	0.89475	1.7474
68.651	0.8152	1.3031	0.59195	2.0629	0.89148	1.7448
68.824	0.81632	1.3035	0.58785	2.0651	0.88817	1.7422
68.997	0.81762	1.3042	0.5837	2.0677	0.88533	1.7398
69.17	0.81881	1.3045	0.57923	2.0699	0.88142	1.737
69.343	0.81992	1.305	0.57505	2.0722	0.87835	1.7346
69.516	0.82134	1.3057	0.57095	2.0748	0.87563	1.7322
69.689	0.82245	1.3061	0.56658	2.077	0.87171	1.7298
69.862	0.8238	1.3065	0.56258	2.0793	0.8691	1.7273
70.035	0.82484	1.307	0.55852	2.0817	0.86576	1.7249
70.208	0.82616	1.3072	0.55425	2.0838	0.86258	1.7222
70.38	0.82732	1.3076	0.55028	2.0861	0.8596	1.7197
70.553	0.82848	1.308	0.54631	2.0883	0.85666	1.7173
70.726	0.82955	1.3082	0.54202	2.0902	0.85329	1.7148
70.899	0.83089	1.3086	0.53778	2.0925	0.85019	1.7122
71.072	0.83199	1.3091	0.53385	2.0947	0.84744	1.71
71.245	0.83282	1.3093	0.52979	2.0964	0.84396	1.7076
71.418	0.83425	1.3097	0.52568	2.0988	0.84116	1.7052
71.591	0.83537	1.3101	0.52169	2.1011	0.83809	1.7029
71.764	0.83643	1.3101	0.5174	2.1027	0.83494	1.7003
71.937	0.83766	1.3106	0.51332	2.1051	0.83208	1.698
72.11	0.83877	1.311	0.50923	2.1072	0.82893	1.6958
72.283	0.83991	1.3113	0.50532	2.1092	0.82625	1.6936
72.456	0.84094	1.3117	0.50146	2.1113	0.8236	1.6911
72.628	0.84191	1.3122	0.49735	2.1133	0.82024	1.6894
72.801	0.84301	1.3123	0.49335	2.1152	0.81777	1.6866
72.974	0.84411	1.3128	0.48958	2.1173	0.81561	1.6844
73.147	0.84542	1.3132	0.48506	2.1196	0.81209	1.6825
73.32	0.84653	1.3136	0.48089	2.1215	0.80913	1.6804
73.493	0.8474	1.3139	0.47699	2.1234	0.80608	1.6782
73.666	0.84858	1.3141	0.47263	2.1253	0.80291	1.6759
73.839	0.84962	1.3145	0.46909	2.1272	0.80084	1.6741
74.012	0.85047	1.3149	0.4651	2.1291	0.79736	1.6722
74.185	0.85145	1.3151	0.461	2.1308	0.79454	1.6698
74.358	0.85247	1.3153	0.4571	2.1327	0.79171	1.6677
74.531	0.85364	1.3155	0.45303	2.1345	0.78921	1.6656
74.704	0.85478	1.3156	0.44938	2.136	0.78743	1.6635
74.876	0.85577	1.3157	0.44533	2.1377	0.78494	1.661
75.049	0.8565	1.316	0.44155	2.1393	0.78182	1.6592
75.222	0.85764	1.3162	0.43807	2.1412	0.7801	1.6572
75.395	0.85905	1.3164	0.43426	2.1435	0.77742	1.6553
75.568	0.86007	1.3168	0.43031	2.1454	0.77483	1.6534
75.741	0.86076	1.317	0.42667	2.1466	0.77275	1.6515
75.914	0.86201	1.3172	0.42276	2.1488	0.76973	1.6497
76.087	0.86339	1.3171	0.41896	2.1506	0.76791	1.6473
76.26	0.86403	1.3174	0.41512	2.152	0.76516	1.6453
76.433	0.86503	1.3177	0.41122	2.1538	0.76278	1.6434
76.606	0.86604	1.3179	0.4075	2.1556	0.76051	1.6415
76.779	0.86686	1.3182	0.40369	2.1571	0.75786	1.6399
76.952	0.86767	1.3185	0.40014	2.1588	0.75543	1.6382
77.125	0.8687	1.3181	0.39655	2.1599	0.75349	1.6359
77.297	0.86947	1.3185	0.39258	2.1615	0.75069	1.6341
77.47	0.87041	1.3186	0.38925	2.163	0.74894	1.6323
77.643	0.87138	1.3185	0.38543	2.1645	0.74628	1.6304
77.816	0.87214	1.3186	0.38164	2.1657	0.74418	1.6284
77.989	0.87297	1.3187	0.37779	2.1672	0.74193	1.6264
78.162	0.8738	1.3188	0.37422	2.1685	0.74036	1.6243
78.335	0.87473	1.319	0.37015	2.1702	0.73791	1.6226
78.508	0.87548	1.3191	0.36636	2.1714	0.73496	1.621
78.681	0.87646	1.3191	0.36318	2.1729	0.73362	1.6191
78.854	0.8771	1.3193	0.35969	2.1742	0.73108	1.6176
79.027	0.87811	1.3191	0.3562	2.1755	0.72888	1.6158
79.2	0.87896	1.3189	0.35307	2.1767	0.72702	1.614
79.373	0.87982	1.319	0.34954	2.1781	0.72496	1.6124
79.545	0.88072	1.319	0.3461	2.1794	0.72323	1.6106
79.718	0.8816	1.3191	0.34331	2.1808	0.72148	1.6095
79.891	0.8823	1.3192	0.33988	2.182	0.71943	1.6078
80.064	0.88309	1.3191	0.33709	2.1832	0.71754	1.6065
80.237	0.88385	1.3191	0.33361	2.1844	0.71563	1.6048
80.41	0.88448	1.3191	0.33096	2.1855	0.71379	1.6036
80.583	0.88529	1.319	0.32775	2.1866	0.71215	1.6019
80.756	0.88594	1.3191	0.32471	2.1878	0.70967	1.6009
80.929	0.88663	1.3192	0.32176	2.1889	0.70833	1.5995
81.102	0.88706	1.3194	0.319	2.1899	0.70597	1.5987
81.275	0.88758	1.3195	0.31642	2.1909	0.70448	1.5975
81.448	0.8884	1.3198	0.31306	2.1925	0.70248	1.5963
81.621	0.8891	1.3195	0.31039	2.1933	0.70091	1.5949
81.793	0.88967	1.3197	0.30744	2.1944	0.69919	1.5937
81.966	0.89033	1.3194	0.30437	2.1952	0.69748	1.592
82.139	0.8909	1.3195	0.30202	2.1962	0.69602	1.5912
82.312	0.89143	1.3194	0.29954	2.1969	0.69405	1.5901
82.485	0.89205	1.3194	0.29705	2.1979	0.69273	1.5891
82.658	0.89259	1.3193	0.29443	2.1987	0.69125	1.5878
82.831	0.89318	1.3193	0.29194	2.1996	0.69	1.5866
83.004	0.89368	1.3189	0.28946	2.2001	0.68841	1.5852
83.177	0.89422	1.3187	0.28683	2.2008	0.68687	1.5839
83.35	0.89477	1.3188	0.28461	2.2018	0.68553	1.583
83.523	0.8953	1.3188	0.28233	2.2026	0.68407	1.5822
83.696	0.89587	1.3182	0.28007	2.203	0.68277	1.5805
83.869	0.89651	1.3187	0.278	2.2044	0.68155	1.5802
84.042	0.89696	1.3186	0.27592	2.2051	0.68019	1.5793
84.214	0.89752	1.3187	0.27388	2.2061	0.67908	1.5785
84.387	0.898	1.3185	0.27187	2.2066	0.67767	1.5776
84.56	0.8986	1.3187	0.27019	2.2077	0.67668	1.5771
84.733	0.89904	1.3186	0.26837	2.2083	0.6753	1.5763
84.906	0.89964	1.3184	0.26665	2.209	0.67437	1.5755
85.079	0.9002	1.3185	0.265	2.21	0.67357	1.5747
85.252	0.90066	1.3181	0.26336	2.2102	0.67253	1.5737
85.425	0.90128	1.318	0.2619	2.211	0.67181	1.5729
85.598	0.90169	1.3178	0.26043	2.2114	0.67088	1.5721
85.771	0.9023	1.3186	0.25924	2.2133	0.67001	1.5724
85.944	0.90275	1.3176	0.2581	2.2128	0.66914	1.5711
86.117	0.9032	1.3173	0.25694	2.2133	0.66827	1.5704
86.29	0.90353	1.3177	0.25585	2.2144	0.66736	1.5703
86.462	0.90403	1.3168	0.25468	2.2141	0.66635	1.5689
86.635	0.90434	1.3167	0.25374	2.2146	0.66569	1.5683
86.808	0.9048	1.3174	0.25287	2.2161	0.66475	1.5687
86.981	0.90506	1.3164	0.25216	2.2156	0.664	1.5674
87.154	0.90562	1.317	0.25161	2.217	0.66333	1.5678
87.327	0.90585	1.3169	0.25112	2.2174	0.66251	1.5675
87.5	0.90622	1.3164	0.25056	2.2175	0.66207	1.5667
87.673	0.90668	1.3165	0.25023	2.2183	0.66151	1.5666
87.846	0.90689	1.316	0.24999	2.2181	0.66097	1.5659
88.019	0.9071	1.3161	0.24978	2.2187	0.66033	1.5658
88.192	0.90744	1.3158	0.24967	2.2189	0.6601	1.5655
88.365	0.9076	1.3149	0.24961	2.2183	0.65945	1.5644
88.538	0.90805	1.3155	0.24975	2.2196	0.65926	1.565
88.71	0.90836	1.3146	0.24974	2.2191	0.65913	1.5639
88.883	0.90874	1.3151	0.25006	2.2203	0.65888	1.5645
89.056	0.909	1.3148	0.25018	2.2204	0.65885	1.5639
89.229	0.90937	1.3145	0.25073	2.2207	0.65865	1.5639
89.402	0.90973	1.3142	0.25133	2.2209	0.6585	1.5637
89.575	0.90993	1.3134	0.25231	2.2203	0.65795	1.5634
89.748	0.91027	1.3138	0.25297	2.2214	0.65801	1.5639
89.921	0.91058	1.3132	0.25377	2.2211	0.65797	1.5635
90.094	0.91075	1.3132	0.25472	2.2216	0.6579	1.5638
90.267	0.91103	1.3125	0.25569	2.2212	0.65786	1.5634
90.44	0.91124	1.3122	0.25682	2.2214	0.65787	1.5635
90.613	0.91153	1.3114	0.25791	2.2209	0.65805	1.5629
90.786	0.91182	1.3117	0.25922	2.2217	0.65814	1.5637
90.958	0.91202	1.3118	0.26041	2.2222	0.65837	1.5642
91.131	0.91222	1.3117	0.26183	2.2224	0.65846	1.5646
91.304	0.91244	1.3113	0.26337	2.2223	0.65871	1.5646
91.477	0.91269	1.3098	0.26476	2.221	0.65907	1.5634
91.65	0.91274	1.3102	0.26643	2.2217	0.65927	1.5645
91.823	0.91298	1.3089	0.26805	2.2207	0.65966	1.5636
91.996	0.91301	1.3098	0.27006	2.2218	0.65978	1.5653
92.169	0.91313	1.3084	0.27153	2.2205	0.66039	1.5642
92.342	0.91308	1.3093	0.27346	2.2215	0.66072	1.5658
92.515	0.9131	1.3084	0.27535	2.2207	0.66111	1.5655
92.688	0.91333	1.3079	0.2772	2.2205	0.66186	1.5655
92.861	0.91342	1.3074	0.27927	2.2203	0.6625	1.5657
93.034	0.91325	1.3071	0.28133	2.2199	0.66278	1.5663
93.207	0.91336	1.3067	0.28362	2.2196	0.66351	1.5667
93.379	0.9133	1.3066	0.28572	2.2195	0.6639	1.5674
93.552	0.91352	1.3063	0.28825	2.2195	0.66444	1.5681
93.725	0.91336	1.306	0.29067	2.2191	0.66513	1.5686
93.898	0.91338	1.3057	0.29322	2.2189	0.66582	1.5693
94.071	0.91336	1.3057	0.29653	2.2189	0.66713	1.5704
94.244	0.91336	1.305	0.29864	2.2183	0.66775	1.5706
94.417	0.91328	1.3053	0.30138	2.2185	0.66881	1.5721
94.59	0.91332	1.3051	0.30383	2.2183	0.66964	1.5729
94.763	0.91323	1.304	0.307	2.2172	0.67076	1.5728
94.936	0.9133	1.3049	0.3096	2.2181	0.67169	1.575
95.109	0.91319	1.3031	0.31222	2.2163	0.67252	1.5742
95.282	0.9131	1.3031	0.31542	2.2162	0.67371	1.5757
95.455	0.91306	1.3027	0.31789	2.2157	0.67469	1.5763
95.627	0.9129	1.3024	0.3209	2.2152	0.67588	1.5772
95.8	0.91277	1.302	0.32371	2.2148	0.67673	1.5782
95.973	0.91274	1.3017	0.3267	2.2143	0.67803	1.5791
96.146	0.91273	1.3006	0.32955	2.2133	0.6791	1.5791
96.319	0.91242	1.301	0.3326	2.2133	0.68018	1.5811
96.492	0.91251	1.3006	0.33593	2.2129	0.68174	1.5821
96.665	0.91218	1.2997	0.33868	2.2117	0.68275	1.5824
96.838	0.91201	1.2993	0.34206	2.211	0.68408	1.5834
97.011	0.91177	1.299	0.34506	2.2104	0.68537	1.5847
97.184	0.9116	1.2988	0.34845	2.21	0.68656	1.5861
97.357	0.91141	1.2985	0.35145	2.2094	0.68773	1.5873
97.53	0.91109	1.2981	0.35478	2.2087	0.68902	1.5885
97.703	0.91097	1.2977	0.35803	2.2081	0.69068	1.5896
97.875	0.91072	1.2972	0.36116	2.2072	0.69173	1.5907
98.048	0.91051	1.2969	0.36471	2.2066	0.69353	1.592
98.221	0.91018	1.2966	0.36799	2.2059	0.69445	1.5936
98.394	0.90991	1.2962	0.37139	2.2052	0.69595	1.5949
98.567	0.90984	1.2961	0.37466	2.2049	0.69753	1.5964
98.74	0.90939	1.2956	0.37809	2.2038	0.69912	1.5976
98.913	0.90925	1.2952	0.38148	2.2031	0.70102	1.5987
99.086	0.90888	1.2949	0.38471	2.2023	0.70261	1.6001
99.259	0.90859	1.2944	0.38825	2.2015	0.70445	1.6014
99.432	0.90834	1.2942	0.39154	2.2008	0.706	1.6029
99.605	0.90802	1.2939	0.39538	2.2	0.70861	1.6044
99.778	0.90783	1.2935	0.39857	2.1993	0.71055	1.6056
99.951	0.90747	1.2932	0.40204	2.1984	0.71283	1.6072
100.12	0.90724	1.2928	0.40565	2.1976	0.71493	1.6087
100.3	0.90706	1.2923	0.40897	2.1968	0.71662	1.6101
100.47	0.90673	1.292	0.41284	2.196	0.71854	1.6117
100.64	0.90648	1.2915	0.41647	2.1951	0.72038	1.6134
100.82	0.90625	1.2912	0.41983	2.1944	0.72217	1.6149
100.99	0.90601	1.291	0.42332	2.1937	0.72435	1.6167
101.16	0.90575	1.2906	0.42715	2.1929	0.72606	1.6185
101.33	0.90548	1.2902	0.43074	2.1921	0.72817	1.6201
101.51	0.90522	1.2899	0.43437	2.1913	0.7301	1.6218
101.68	0.90498	1.2894	0.43812	2.1904	0.73238	1.6235
101.85	0.90439	1.289	0.44188	2.1893	0.73428	1.6252
102.03	0.90406	1.2887	0.44525	2.1884	0.7361	1.627
102.2	0.90364	1.2884	0.44917	2.1875	0.73824	1.629
102.37	0.90302	1.2882	0.45274	2.1864	0.74029	1.6309
102.54	0.90282	1.288	0.45631	2.1858	0.74253	1.6327
102.72	0.90214	1.2877	0.45992	2.1846	0.7446	1.6345
102.89	0.90181	1.2874	0.46339	2.1837	0.74652	1.6364
103.06	0.90127	1.2871	0.46714	2.1827	0.74898	1.6383
103.24	0.9007	1.2869	0.47105	2.1816	0.75106	1.6406
103.41	0.90025	1.2865	0.47508	2.1806	0.75318	1.6429
103.58	0.89971	1.2862	0.47856	2.1795	0.75549	1.6444
103.75	0.89929	1.2858	0.4819	2.1784	0.75706	1.6464
103.93	0.89868	1.2854	0.48589	2.177	0.75962	1.6487
104.1	0.89822	1.2849	0.48994	2.1759	0.76196	1.6508
104.27	0.89749	1.2844	0.49328	2.1744	0.764	1.6524
104.45	0.89697	1.2837	0.49721	2.1729	0.76621	1.6543
104.62	0.89633	1.283	0.50117	2.1712	0.76864	1.6564
104.79	0.89571	1.2827	0.50489	2.17	0.77097	1.6584
104.97	0.89524	1.2823	0.50838	2.1688	0.77335	1.6604
105.14	0.89455	1.2819	0.51262	2.1674	0.77564	1.6629
105.31	0.89394	1.2815	0.51658	2.1661	0.77849	1.6651
105.48	0.89333	1.2811	0.51995	2.1647	0.7806	1.667
105.66	0.89271	1.2806	0.52423	2.1632	0.78356	1.6693
105.83	0.89194	1.28	0.52827	2.1616	0.78585	1.6716
106	0.89129	1.2796	0.53172	2.1601	0.78797	1.6736
106.18	0.89068	1.279	0.53554	2.1587	0.79069	1.6757
106.35	0.88996	1.2786	0.53927	2.1571	0.79311	1.678
106.52	0.88919	1.2781	0.54338	2.1555	0.79604	1.6802
106.69	0.88859	1.2777	0.54701	2.1541	0.79828	1.6826
106.87	0.88762	1.2774	0.55074	2.1524	0.80068	1.6849
107.04	0.88686	1.2768	0.55479	2.1507	0.80361	1.6869
107.21	0.88594	1.2763	0.55844	2.1489	0.80593	1.6893
107.39	0.8853	1.2756	0.56241	2.1473	0.8084	1.6915
107.56	0.88463	1.275	0.56651	2.1455	0.81153	1.6937
107.73	0.88389	1.2746	0.57013	2.144	0.81388	1.6962
107.91	0.88298	1.274	0.57457	2.1421	0.81673	1.6987
108.08	0.88222	1.2734	0.57804	2.1404	0.81904	1.7009
108.25	0.88149	1.273	0.58176	2.1387	0.82161	1.7034
108.42	0.88056	1.2723	0.58579	2.1367	0.82449	1.7057
108.6	0.87976	1.2718	0.58972	2.135	0.82692	1.7083
108.77	0.87899	1.2714	0.59349	2.1334	0.82978	1.7108
108.94	0.87807	1.2709	0.59744	2.1316	0.83224	1.7132
109.12	0.87731	1.2705	0.60108	2.1299	0.83484	1.7159
109.29	0.87643	1.27	0.60545	2.1281	0.83795	1.7186
109.46	0.87551	1.2695	0.60922	2.1262	0.84058	1.7211
109.63	0.8747	1.269	0.61273	2.1244	0.84262	1.7236
109.81	0.87379	1.2682	0.61692	2.1222	0.84611	1.7261
109.98	0.87298	1.2677	0.62093	2.1205	0.84865	1.7287
110.15	0.8721	1.2673	0.62525	2.1187	0.85219	1.7315
110.33	0.87103	1.2666	0.62932	2.1165	0.85506	1.734
110.5	0.87021	1.2662	0.63255	2.1148	0.85757	1.7363
110.67	0.86933	1.2658	0.63671	2.113	0.86074	1.7391
110.84	0.86833	1.2652	0.64051	2.1109	0.86352	1.7416
111.02	0.86738	1.2646	0.64436	2.1089	0.86579	1.7445
111.19	0.86636	1.264	0.6484	2.1067	0.86873	1.7472
111.36	0.86538	1.2634	0.6522	2.1046	0.8717	1.7498
111.54	0.86445	1.2629	0.65593	2.1027	0.87396	1.7527
111.71	0.86338	1.2624	0.65989	2.1006	0.87713	1.7553
111.88	0.86235	1.2619	0.66358	2.0986	0.87958	1.758
112.06	0.8615	1.2615	0.66707	2.0967	0.88245	1.7607
112.23	0.86029	1.2608	0.67118	2.0943	0.88531	1.7633
112.4	0.85933	1.2603	0.67485	2.0922	0.88849	1.7659
112.57	0.85825	1.2597	0.67844	2.0901	0.89082	1.7685
112.75	0.85726	1.2591	0.68241	2.0879	0.89419	1.7712
112.92	0.8562	1.2587	0.68621	2.086	0.89698	1.774
113.09	0.8552	1.2584	0.68955	2.0841	0.89901	1.7768
113.27	0.85409	1.2579	0.69388	2.0819	0.90255	1.7801
113.44	0.85285	1.2575	0.6977	2.0797	0.90464	1.7832
113.61	0.85188	1.2568	0.70131	2.0774	0.90747	1.7861
113.78	0.85078	1.2562	0.70519	2.0753	0.90985	1.7891
113.96	0.84968	1.2557	0.70922	2.0729	0.91341	1.7923
114.13	0.84835	1.255	0.71267	2.0704	0.91537	1.7948
114.3	0.84742	1.2544	0.71649	2.0682	0.9184	1.7977
114.48	0.84632	1.254	0.72043	2.0661	0.92129	1.8008
114.65	0.84517	1.2534	0.72397	2.0638	0.92401	1.8036
114.82	0.84412	1.2529	0.72765	2.0615	0.92718	1.8065
115	0.84287	1.2522	0.7316	2.059	0.93019	1.8093
115.17	0.84178	1.2515	0.73524	2.0564	0.93312	1.8122
115.34	0.84044	1.251	0.73943	2.054	0.9363	1.8154
115.51	0.83938	1.2504	0.7428	2.0517	0.93929	1.8181
115.69	0.83813	1.25	0.74654	2.0493	0.94194	1.8213
115.86	0.83692	1.2496	0.75045	2.047	0.9451	1.8245
116.03	0.83575	1.2491	0.75413	2.0446	0.94812	1.8274
116.21	0.83463	1.2485	0.75784	2.0423	0.95101	1.8305
116.38	0.8333	1.2478	0.76159	2.0395	0.95418	1.8333
116.55	0.8321	1.2472	0.76528	2.0371	0.95699	1.8362
116.72	0.83083	1.2466	0.76885	2.0344	0.96004	1.8393
116.9	0.82963	1.2462	0.77275	2.032	0.96292	1.8427
117.07	0.82841	1.2455	0.77665	2.0294	0.96702	1.8454
117.24	0.82704	1.2452	0.78013	2.027	0.9691	1.8487
117.42	0.82588	1.2446	0.78396	2.0245	0.97257	1.8518
117.59	0.82461	1.2441	0.78796	2.022	0.97605	1.8551
117.76	0.8233	1.2436	0.79161	2.0195	0.97869	1.8582
117.93	0.82193	1.243	0.7951	2.0167	0.98167	1.8612
118.11	0.82068	1.2425	0.79905	2.0141	0.98496	1.8646
118.28	0.81929	1.2421	0.80274	2.0115	0.98788	1.8681
118.45	0.81829	1.2414	0.8064	2.0092	0.99072	1.8712
118.63	0.81688	1.2409	0.81034	2.0065	0.99386	1.8746
118.8	0.81537	1.2403	0.81403	2.0036	0.99696	1.8777
118.97	0.81414	1.2396	0.81761	2.001	0.99973	1.8806
119.15	0.81285	1.2392	0.82124	1.9984	1.0028	1.8838
119.32	0.81135	1.2384	0.82514	1.9953	1.0065	1.8867
119.49	0.80989	1.2378	0.82873	1.9924	1.0096	1.8897
119.66	0.80867	1.2373	0.83242	1.99	1.0127	1.893
119.84	0.80715	1.2368	0.83606	1.9871	1.0157	1.8962
120.01	0.80553	1.2363	0.83969	1.9841	1.019	1.8992
120.18	0.80417	1.2358	0.84317	1.9816	1.0215	1.9024
120.36	0.80276	1.235	0.84679	1.9786	1.0246	1.9055
120.53	0.80156	1.2344	0.85053	1.9761	1.0278	1.9086
120.7	0.79971	1.234	0.85419	1.9729	1.0311	1.9119
120.87	0.79832	1.2332	0.85784	1.9698	1.0345	1.9149
121.05	0.79676	1.2327	0.86141	1.967	1.0372	1.918
121.22	0.79543	1.2322	0.86501	1.9644	1.0406	1.9211
121.39	0.7937	1.2317	0.86888	1.9614	1.0436	1.9245
121.57	0.79237	1.2313	0.87236	1.9588	1.0471	1.9277
121.74	0.79096	1.2308	0.87586	1.956	1.05	1.9308
121.91	0.78928	1.23	0.87975	1.9529	1.053	1.9339
122.08	0.78791	1.2297	0.88344	1.9503	1.0564	1.9376
122.26	0.78624	1.229	0.88695	1.9472	1.0588	1.9408
122.43	0.78489	1.2284	0.89066	1.9443	1.0623	1.944
122.6	0.78327	1.2279	0.8943	1.9413	1.0654	1.9473
122.78	0.78167	1.2272	0.89775	1.9383	1.0681	1.9504
122.95	0.7804	1.2266	0.90111	1.9353	1.0714	1.9536
123.12	0.77859	1.2262	0.90473	1.9326	1.074	1.9567
123.3	0.77713	1.2255	0.90836	1.9292	1.0778	1.9601
123.47	0.77559	1.225	0.91191	1.9266	1.0806	1.9631
123.64	0.77404	1.2246	0.91542	1.9236	1.0838	1.9666
123.81	0.77227	1.2239	0.91929	1.9203	1.0873	1.9699
123.99	0.77063	1.2234	0.92294	1.9173	1.0904	1.9733
124.16	0.76925	1.2231	0.92631	1.9145	1.094	1.9766
124.33	0.76764	1.2225	0.92988	1.9114	1.0969	1.98
124.51	0.76605	1.2221	0.93333	1.9084	1.0998	1.9835
124.68	0.76448	1.2214	0.93689	1.9053	1.1031	1.9866
124.85	0.76283	1.2208	0.94028	1.9021	1.1059	1.9898
125.02	0.76098	1.2202	0.94389	1.8987	1.1091	1.9933
125.2	0.75908	1.2198	0.94756	1.8953	1.1126	1.9966
125.37	0.75755	1.2192	0.95107	1.8923	1.1159	2
125.54	0.75596	1.2187	0.9548	1.8891	1.1195	2.0034
125.72	0.75421	1.2183	0.95811	1.886	1.1223	2.0069
125.89	0.75258	1.2179	0.96156	1.8829	1.126	2.0102
126.06	0.75088	1.2174	0.96532	1.8794	1.1295	2.0142
126.24	0.74895	1.217	0.96877	1.8762	1.1322	2.0175
126.41	0.74754	1.2163	0.97211	1.8728	1.136	2.0206
126.58	0.74557	1.2158	0.97534	1.8696	1.1385	2.0238
126.75	0.74372	1.2153	0.97888	1.8661	1.1414	2.0275
126.93	0.74232	1.2147	0.98242	1.863	1.1454	2.0306
127.1	0.74049	1.2143	0.9856	1.8598	1.148	2.034
127.27	0.73866	1.2137	0.98904	1.8562	1.1515	2.0372
127.45	0.73705	1.2131	0.99238	1.853	1.1546	2.0405
127.62	0.73513	1.2128	0.99528	1.8498	1.1572	2.0436
127.79	0.73353	1.2121	0.99889	1.8464	1.1607	2.0469
127.96	0.73162	1.2117	1.0022	1.843	1.1639	2.0501
128.14	0.72982	1.211	1.0054	1.8396	1.1668	2.0532
128.31	0.72813	1.2106	1.0087	1.8363	1.1702	2.0567
128.48	0.72606	1.2098	1.0122	1.8323	1.1734	2.0598
128.66	0.72437	1.2095	1.0152	1.8292	1.1766	2.0631
128.83	0.72226	1.209	1.0181	1.8255	1.1792	2.0659
129	0.72053	1.2085	1.0213	1.8223	1.1819	2.0693
129.17	0.71873	1.2081	1.0244	1.8189	1.1849	2.0727
129.35	0.7167	1.2076	1.0276	1.8153	1.1877	2.0759
129.52	0.71506	1.207	1.0308	1.812	1.1907	2.079
129.69	0.71327	1.2067	1.0343	1.8086	1.1945	2.0829
129.87	0.71086	1.2061	1.0374	1.8048	1.1967	2.0858
130.04	0.70895	1.2056	1.0406	1.8013	1.1998	2.089
130.21	0.70715	1.205	1.044	1.7978	1.203	2.0926
130.39	0.70494	1.2043	1.0474	1.7939	1.2058	2.0957
130.56	0.70308	1.204	1.0505	1.7905	1.2088	2.0992
130.73	0.7012	1.203	1.054	1.7865	1.212	2.1024
130.9	0.69939	1.2023	1.0572	1.7829	1.2148	2.1055
131.08	0.69742	1.2021	1.0603	1.7796	1.2178	2.1091
131.25	0.69539	1.2015	1.0635	1.776	1.2207	2.1123
131.42	0.69326	1.2007	1.0669	1.7719	1.2237	2.1155
131.6	0.69148	1.2	1.07	1.768	1.2269	2.1189
131.77	0.68944	1.1994	1.0731	1.7649	1.2297	2.1213
131.94	0.68732	1.1987	1.0764	1.7606	1.2328	2.1247
132.11	0.68537	1.1981	1.0794	1.7567	1.2357	2.1281
132.29	0.68319	1.1974	1.0825	1.7529	1.2384	2.131
132.46	0.6812	1.1971	1.0859	1.7496	1.2416	2.1345
132.63	0.679	1.1964	1.0889	1.7456	1.2444	2.1376
132.81	0.67699	1.1962	1.0917	1.7423	1.247	2.1408
132.98	0.67489	1.1956	1.0945	1.7386	1.2494	2.1437
133.15	0.67272	1.1949	1.0978	1.7345	1.2527	2.1468
133.33	0.67049	1.1941	1.1008	1.7306	1.2554	2.1496
133.5	0.66854	1.1936	1.104	1.727	1.2587	2.1528
133.67	0.66623	1.193	1.1073	1.7229	1.2617	2.1562
133.84	0.6643	1.1925	1.1102	1.7196	1.2639	2.1593
134.02	0.66216	1.1918	1.1133	1.7155	1.2672	2.1623
134.19	0.65997	1.1912	1.1163	1.7117	1.2698	2.1653
134.36	0.65738	1.1909	1.1196	1.7082	1.2721	2.1687
134.54	0.65544	1.1905	1.1226	1.7045	1.2755	2.172
134.71	0.65328	1.19	1.1255	1.7008	1.2783	2.175
134.88	0.65096	1.1893	1.1285	1.6965	1.2807	2.1782
135.05	0.64876	1.1887	1.1312	1.6926	1.2831	2.1812
135.23	0.64698	1.1881	1.1341	1.689	1.286	2.1844
135.4	0.64454	1.1874	1.1371	1.6848	1.2884	2.1874
135.57	0.64244	1.1867	1.14	1.6805	1.2916	2.1906
135.75	0.64036	1.1863	1.143	1.677	1.2943	2.1938
135.92	0.63826	1.1867	1.1457	1.6738	1.2969	2.1979
136.09	0.6358	1.1861	1.149	1.6695	1.3002	2.2011
136.26	0.63407	1.1857	1.1518	1.6659	1.3034	2.2043
136.44	0.63187	1.1851	1.1546	1.662	1.3061	2.2072
136.61	0.62968	1.1838	1.1575	1.6575	1.3087	2.2095
136.78	0.62738	1.1833	1.1605	1.6534	1.3119	2.2126
136.96	0.62525	1.1826	1.1633	1.6496	1.3144	2.2155
137.13	0.62287	1.1817	1.1665	1.6451	1.3174	2.2185
137.3	0.6208	1.1816	1.1694	1.6416	1.3204	2.222
137.48	0.61845	1.181	1.1721	1.6377	1.3226	2.225
137.65	0.61598	1.1804	1.1749	1.6335	1.3253	2.2279
137.82	0.61384	1.18	1.1778	1.6297	1.3282	2.2312
137.99	0.61149	1.1794	1.1804	1.6257	1.3305	2.2338
138.17	0.60914	1.179	1.1832	1.6218	1.3331	2.2369
138.34	0.60683	1.1785	1.186	1.6177	1.3358	2.24
138.51	0.60466	1.1779	1.1889	1.6139	1.3387	2.2429
138.69	0.60216	1.1774	1.1914	1.61	1.3406	2.2458
138.86	0.60004	1.177	1.1943	1.6059	1.3438	2.249
139.03	0.59776	1.1764	1.197	1.602	1.3464	2.2517
139.2	0.59542	1.1757	1.1996	1.598	1.3487	2.2544
139.38	0.59318	1.1754	1.2024	1.594	1.3518	2.2577
139.55	0.59066	1.1751	1.2052	1.59	1.3543	2.261
139.72	0.58832	1.1746	1.2078	1.586	1.3569	2.2639
139.9	0.58621	1.1742	1.2104	1.5824	1.3595	2.2668
140.07	0.58383	1.1735	1.2131	1.578	1.3622	2.2696
140.24	0.5814	1.1731	1.2157	1.5739	1.3648	2.2726
140.42	0.57924	1.1726	1.2184	1.5702	1.3673	2.2754
140.59	0.57678	1.172	1.2212	1.5659	1.3701	2.2784
140.76	0.57451	1.1713	1.2238	1.5614	1.3731	2.2811
140.93	0.57214	1.171	1.2268	1.5578	1.3759	2.2842
141.11	0.56993	1.1703	1.2296	1.5536	1.379	2.2871
141.28	0.56732	1.1697	1.2321	1.5493	1.3813	2.2899
141.45	0.56488	1.1692	1.2349	1.545	1.3841	2.293
141.63	0.56226	1.1685	1.2376	1.5407	1.3865	2.2957
141.8	0.56027	1.1681	1.2404	1.5367	1.3898	2.2989
141.97	0.55758	1.1678	1.243	1.5326	1.3923	2.3019
142.14	0.55556	1.1671	1.2457	1.5286	1.395	2.3047
142.32	0.5531	1.1665	1.2484	1.5246	1.3973	2.3076
142.49	0.55092	1.1662	1.2511	1.5208	1.4003	2.3106
142.66	0.54819	1.1657	1.2534	1.5167	1.4024	2.3132
142.84	0.54578	1.1649	1.256	1.5127	1.4049	2.3152
143.01	0.54321	1.1653	1.2585	1.5092	1.4072	2.3192
143.18	0.54074	1.1643	1.261	1.5045	1.4096	2.3215
143.35	0.53806	1.1638	1.2636	1.5006	1.4118	2.3243
143.53	0.5357	1.1632	1.2662	1.4963	1.4145	2.3271
143.7	0.53332	1.1626	1.2685	1.4921	1.4172	2.3295
143.87	0.53092	1.1625	1.271	1.4886	1.4195	2.3325
144.05	0.52828	1.1619	1.2735	1.4843	1.4218	2.3352
144.22	0.52612	1.1619	1.2762	1.4808	1.4247	2.3386
144.39	0.5233	1.1615	1.2788	1.4765	1.4273	2.3414
144.57	0.52115	1.1608	1.2812	1.4726	1.4298	2.3438
144.74	0.51869	1.1601	1.2836	1.4682	1.4323	2.3464
144.91	0.51615	1.1595	1.2863	1.4638	1.435	2.3491
145.08	0.51432	1.1592	1.2888	1.4603	1.4378	2.3521
145.26	0.51148	1.1585	1.2914	1.4558	1.4401	2.3549
145.43	0.5088	1.1579	1.294	1.4515	1.4426	2.3575
145.6	0.50658	1.1576	1.2964	1.4476	1.4453	2.3604
145.78	0.50389	1.1572	1.2988	1.4435	1.4476	2.3631
145.95	0.50163	1.1569	1.3012	1.4395	1.4502	2.366
146.12	0.49904	1.1565	1.3036	1.4355	1.4524	2.3688
146.29	0.49694	1.156	1.3059	1.4315	1.4552	2.3715
146.47	0.49401	1.1553	1.3084	1.4268	1.4573	2.3739
146.64	0.49171	1.1549	1.3106	1.4228	1.4599	2.3766
146.81	0.48886	1.1544	1.3128	1.4188	1.4616	2.379
146.99	0.48651	1.1538	1.3153	1.4142	1.4645	2.3817
147.16	0.48373	1.1532	1.3177	1.41	1.4666	2.3843
147.33	0.48161	1.1528	1.3199	1.4061	1.4691	2.387
147.5	0.47853	1.1522	1.3221	1.4017	1.4705	2.3894
147.68	0.47624	1.1518	1.3245	1.3975	1.4735	2.3923
147.85	0.47344	1.1516	1.3266	1.3936	1.4751	2.3951
148.02	0.47064	1.151	1.3289	1.3893	1.4771	2.3976
148.2	0.46776	1.1504	1.3312	1.3849	1.479	2.4001
148.37	0.46559	1.15	1.3333	1.3806	1.4819	2.4027
148.54	0.463	1.1494	1.3355	1.3764	1.4841	2.405
148.72	0.46054	1.1489	1.3377	1.3722	1.4864	2.4074
148.89	0.45745	1.1486	1.34	1.3681	1.4882	2.4102
149.06	0.45527	1.1478	1.3421	1.3637	1.4908	2.4123
149.23	0.45245	1.147	1.3443	1.3592	1.4927	2.4146
149.41	0.44969	1.1467	1.3466	1.3549	1.4951	2.4173
149.58	0.44702	1.146	1.3487	1.3506	1.497	2.4195
149.75	0.44415	1.1457	1.3507	1.3466	1.4989	2.4218
149.93	0.44191	1.1454	1.3528	1.3424	1.5016	2.4244
150.1	0.43941	1.1447	1.3551	1.3383	1.504	2.4268
150.27	0.43689	1.1442	1.3573	1.3343	1.5061	2.4293
150.44	0.43385	1.144	1.3594	1.3306	1.5077	2.4318
150.62	0.43144	1.1433	1.3615	1.3261	1.5102	2.434
150.79	0.429	1.1426	1.3636	1.3216	1.5125	2.4362
150.96	0.42668	1.1423	1.3657	1.3177	1.5149	2.4388
151.14	0.42351	1.1418	1.3679	1.3134	1.5167	2.4413
151.31	0.42143	1.1414	1.3699	1.3096	1.5192	2.4436
151.48	0.41906	1.1413	1.3719	1.306	1.5212	2.4461
151.66	0.41656	1.1407	1.3741	1.3016	1.5237	2.4485
151.83	0.41407	1.14	1.3763	1.2974	1.5261	2.4507
152	0.41133	1.1401	1.3784	1.294	1.5279	2.4536
152.17	0.40864	1.1397	1.3804	1.2902	1.5298	2.4559
152.35	0.40621	1.1391	1.382	1.2858	1.5313	2.4581
152.52	0.40366	1.1388	1.3841	1.282	1.5336	2.4605
152.69	0.40131	1.1384	1.386	1.2781	1.5354	2.4627
152.87	0.39853	1.1376	1.3881	1.2736	1.5376	2.4649
153.04	0.39576	1.1374	1.39	1.2699	1.5392	2.4674
153.21	0.39332	1.137	1.3916	1.2659	1.5412	2.4693
153.38	0.39067	1.1363	1.3936	1.2616	1.543	2.4713
153.56	0.38811	1.1358	1.3958	1.2576	1.5455	2.4736
153.73	0.38542	1.1356	1.3978	1.2539	1.5473	2.4762
153.9	0.38278	1.1347	1.3997	1.2496	1.5492	2.4778
154.08	0.37997	1.1344	1.4015	1.2456	1.551	2.48
154.25	0.37739	1.1342	1.4033	1.242	1.5528	2.4824
154.42	0.37484	1.1336	1.4052	1.238	1.5548	2.4843
154.59	0.37174	1.1334	1.407	1.2343	1.5562	2.4866
154.77	0.36925	1.1335	1.4087	1.2309	1.5581	2.4891
154.94	0.36652	1.1332	1.4105	1.2273	1.5597	2.4914
155.11	0.36393	1.1326	1.4124	1.2233	1.5615	2.4934
155.29	0.36101	1.1324	1.4147	1.2195	1.5636	2.4962
155.46	0.35822	1.1321	1.4168	1.216	1.5656	2.4986
155.63	0.35557	1.1315	1.4185	1.212	1.5671	2.5003
155.81	0.35306	1.1313	1.4206	1.2082	1.5695	2.5029
155.98	0.35051	1.1308	1.4224	1.2044	1.5713	2.505
156.15	0.34822	1.1302	1.4241	1.2006	1.5733	2.5067
156.32	0.34507	1.13	1.4257	1.1969	1.5746	2.5088
156.5	0.34258	1.1297	1.4273	1.1934	1.5762	2.5107
156.67	0.34015	1.129	1.4289	1.1894	1.5781	2.5122
156.84	0.338	1.1288	1.4306	1.1858	1.5804	2.5144
157.02	0.33601	1.1283	1.4322	1.1818	1.5828	2.516
157.19	0.33372	1.1277	1.4337	1.1779	1.5846	2.5175
157.36	0.33141	1.1276	1.4352	1.1746	1.5863	2.5195
157.53	0.32848	1.1274	1.4372	1.1709	1.5884	2.5217
157.71	0.3257	1.1269	1.4387	1.1672	1.5899	2.5233
157.88	0.32358	1.1264	1.44	1.1635	1.5916	2.5248
158.05	0.32099	1.1261	1.4417	1.1598	1.5935	2.5269
158.23	0.31913	1.1257	1.4434	1.156	1.5957	2.5287
158.4	0.31653	1.1254	1.4448	1.1524	1.5974	2.5305
158.57	0.31401	1.1253	1.4463	1.1491	1.599	2.5324
158.75	0.31143	1.1249	1.4481	1.1452	1.601	2.5344
158.92	0.30861	1.1246	1.4496	1.1421	1.6024	2.536
159.09	0.30609	1.1242	1.451	1.1386	1.604	2.5376
159.26	0.30303	1.1239	1.4526	1.135	1.6054	2.5396
159.44	0.30077	1.1235	1.4541	1.1315	1.6071	2.5412
159.61	0.29822	1.1232	1.4557	1.1281	1.6087	2.543
159.78	0.29583	1.1229	1.457	1.1247	1.6103	2.5446
159.96	0.29288	1.1223	1.4583	1.121	1.6114	2.5458
160.13	0.29009	1.1219	1.4597	1.1176	1.6126	2.5474
160.3	0.28768	1.1218	1.4611	1.1146	1.6141	2.5493
160.47	0.28491	1.1213	1.4624	1.1109	1.6154	2.5507
160.65	0.28269	1.121	1.4637	1.1078	1.6169	2.5523
160.82	0.28052	1.1209	1.4651	1.1047	1.6185	2.5541
160.99	0.27794	1.1204	1.4665	1.1011	1.6201	2.5556
161.17	0.2755	1.12	1.4678	1.0979	1.6214	2.557
161.34	0.27332	1.1198	1.4689	1.0949	1.6227	2.5584
161.51	0.27103	1.1195	1.4702	1.0916	1.6243	2.5601
161.68	0.26856	1.1191	1.4716	1.0884	1.6256	2.5615
161.86	0.26624	1.1189	1.473	1.0854	1.6272	2.5632
162.03	0.26357	1.1186	1.4741	1.0824	1.6282	2.5645
162.2	0.26107	1.1182	1.4755	1.0791	1.6296	2.566
162.38	0.2587	1.1179	1.4772	1.0761	1.6314	2.5679
162.55	0.25584	1.1176	1.4783	1.0732	1.6322	2.5692
162.72	0.25321	1.1169	1.4793	1.0698	1.6332	2.5702
162.9	0.25033	1.1163	1.4808	1.0666	1.6343	2.5715
163.07	0.24809	1.1163	1.4819	1.0639	1.6356	2.5731
163.24	0.24551	1.1158	1.4828	1.0608	1.6364	2.5741
163.41	0.2431	1.1156	1.4839	1.0577	1.6375	2.5755
163.59	0.24039	1.1153	1.4851	1.0549	1.6386	2.577
163.76	0.23818	1.115	1.4863	1.052	1.6399	2.5783
163.93	0.2358	1.1146	1.4873	1.0489	1.6411	2.5793
164.11	0.23332	1.1142	1.4884	1.0462	1.6421	2.5805
164.28	0.23139	1.1138	1.4895	1.0433	1.6435	2.5817
164.45	0.22949	1.1135	1.4906	1.0405	1.6448	2.583
164.62	0.22756	1.1133	1.4917	1.0378	1.6461	2.5843
164.8	0.22552	1.1128	1.4927	1.0352	1.6472	2.5852
164.97	0.22334	1.1122	1.4938	1.0321	1.6485	2.5862
165.14	0.22145	1.1121	1.495	1.0297	1.6499	2.5877
165.32	0.21849	1.1118	1.496	1.0271	1.6504	2.5888
165.49	0.21684	1.1114	1.4972	1.0244	1.652	2.59
165.66	0.21427	1.1109	1.4983	1.0217	1.6529	2.591
165.83	0.21225	1.1107	1.4993	1.0192	1.654	2.5923
166.01	0.21	1.1103	1.5002	1.0168	1.6548	2.5933
166.18	0.20845	1.11	1.5012	1.0142	1.6562	2.5944
166.35	0.20656	1.1097	1.502	1.0118	1.6571	2.5953
166.53	0.20453	1.1095	1.5028	1.0096	1.6578	2.5963
166.7	0.20277	1.1092	1.5037	1.0072	1.6589	2.5972
166.87	0.20088	1.109	1.5047	1.005	1.66	2.5985
167.05	0.19918	1.1089	1.5056	1.0028	1.6611	2.5997
167.22	0.19739	1.1084	1.5064	1.0004	1.662	2.6004
167.39	0.19521	1.1083	1.5074	0.99828	1.6629	2.6017
167.56	0.19356	1.1082	1.5084	0.99638	1.664	2.603
167.74	0.19163	1.108	1.5092	0.99422	1.6648	2.6039
167.91	0.19002	1.1075	1.5103	0.99184	1.6661	2.6048
168.08	0.18806	1.1074	1.5112	0.98998	1.6669	2.6062
168.26	0.18662	1.1071	1.512	0.98782	1.6679	2.6069
168.43	0.18515	1.1067	1.5128	0.98571	1.6688	2.6076
168.6	0.18343	1.1065	1.5136	0.98369	1.6697	2.6085
168.77	0.18209	1.1062	1.5144	0.98175	1.6706	2.6094
168.95	0.18041	1.1056	1.5152	0.97963	1.6715	2.61
169.12	0.17892	1.1056	1.5157	0.97791	1.672	2.6108
169.29	0.17745	1.1055	1.5166	0.97628	1.6729	2.6119
169.47	0.1761	1.1052	1.5174	0.97414	1.674	2.6127
169.64	0.17488	1.1047	1.5181	0.97249	1.6746	2.6132
169.81	0.17334	1.1047	1.5187	0.97098	1.6752	2.6141
169.99	0.17217	1.1044	1.5197	0.9692	1.6763	2.6152
170.16	0.17095	1.1043	1.5205	0.9678	1.6772	2.6162
170.33	0.1701	1.1042	1.521	0.96612	1.678	2.6169
170.5	0.16896	1.1041	1.5218	0.96469	1.6789	2.6178
170.68	0.16797	1.1038	1.5226	0.96316	1.6798	2.6186
170.85	0.16696	1.1036	1.523	0.9617	1.6803	2.6191
171.02	0.16582	1.1034	1.5238	0.96045	1.681	2.62
171.2	0.16503	1.1029	1.5246	0.95867	1.6819	2.6205
171.37	0.16448	1.1028	1.5249	0.95743	1.6826	2.6211
171.54	0.16328	1.1025	1.5254	0.95619	1.6828	2.6214
171.71	0.16243	1.1023	1.5261	0.95509	1.6834	2.6222
171.89	0.16204	1.1021	1.5267	0.95357	1.6844	2.6227
172.06	0.16128	1.1024	1.5272	0.953	1.6848	2.6238
172.23	0.1604	1.1019	1.5278	0.95188	1.6852	2.6241
172.41	0.15977	1.1017	1.5286	0.95093	1.6859	2.625
172.58	0.15911	1.1017	1.5291	0.95021	1.6863	2.6257
172.75	0.15883	1.1013	1.5295	0.94898	1.6869	2.626
172.92	0.15843	1.1009	1.5298	0.94787	1.6871	2.6261
173.1	0.15825	1.1007	1.5304	0.94688	1.6879	2.6267
173.27	0.15772	1.1006	1.5309	0.94634	1.6882	2.6273
173.44	0.1576	1.1004	1.5314	0.94546	1.6887	2.6277
173.62	0.15737	1.1002	1.5319	0.94475	1.6892	2.6282
173.79	0.1572	1.1002	1.5324	0.94435	1.6895	2.629
173.96	0.15742	1.0999	1.5327	0.94331	1.6902	2.6292
174.14	0.15753	1.0998	1.5332	0.94276	1.6907	2.6297
174.31	0.15755	1.0997	1.5336	0.94241	1.691	2.6303
174.48	0.1578	1.0997	1.5338	0.94192	1.6912	2.6305
174.65	0.15786	1.0994	1.5341	0.94149	1.6914	2.6307
174.83	0.15849	1.0991	1.5347	0.94067	1.6924	2.6313
175	0.15869	1.099	1.5348	0.94048	1.6922	2.6314
175.17	0.15896	1.0986	1.5351	0.94011	1.6924	2.6314
175.35	0.15956	1.0986	1.5356	0.93975	1.6931	2.6321
175.52	0.16031	1.0986	1.536	0.9396	1.6935	2.6326
175.69	0.16061	1.0982	1.5361	0.93928	1.6935	2.6325
175.86	0.16118	1.0981	1.5365	0.93929	1.6938	2.6329
176.04	0.1619	1.098	1.537	0.93918	1.6944	2.6335
176.21	0.16259	1.0976	1.5371	0.93903	1.6942	2.6333
176.38	0.16318	1.0973	1.5373	0.93898	1.6944	2.6333
176.56	0.16405	1.097	1.5376	0.93879	1.6947	2.6335
176.73	0.16494	1.0972	1.5375	0.93913	1.6947	2.6337
176.9	0.1659	1.0969	1.5374	0.93906	1.6946	2.6334
177.08	0.16671	1.0967	1.5376	0.93919	1.6947	2.6335
177.25	0.16762	1.0968	1.5378	0.93977	1.6947	2.6338
177.42	0.16896	1.0966	1.5378	0.93977	1.6949	2.6338
177.59	0.16991	1.0964	1.5379	0.94008	1.6949	2.6337
177.77	0.17111	1.0961	1.5382	0.94021	1.6952	2.6338
177.94	0.17255	1.0961	1.5383	0.94064	1.6953	2.6339
178.11	0.17356	1.0955	1.5383	0.94063	1.6953	2.6335
178.29	0.1749	1.0958	1.5387	0.94142	1.6957	2.6342
178.46	0.17615	1.0958	1.5387	0.94217	1.6956	2.6343
178.63	0.17683	1.0956	1.5387	0.94298	1.6951	2.634
178.8	0.17881	1.0952	1.5387	0.94293	1.6955	2.6337
178.98	0.18005	1.095	1.5389	0.9436	1.6956	2.6338
179.15	0.18148	1.0948	1.5387	0.94422	1.6954	2.6335
179.32	0.18322	1.0949	1.5387	0.94473	1.6957	2.6336
179.5	0.18422	1.0947	1.5388	0.94588	1.6952	2.6335
179.67	0.18607	1.0946	1.5389	0.94669	1.6953	2.6335
179.84	0.18732	1.0945	1.5389	0.94766	1.6951	2.6334
180.01	0.18896	1.0941	1.5389	0.94827	1.6951	2.633
180.19	0.19057	1.0943	1.5388	0.94952	1.6949	2.6331
180.36	0.1924	1.0943	1.5388	0.95049	1.6948	2.6331
180.53	0.1941	1.0938	1.5386	0.9511	1.6945	2.6323
180.71	0.19594	1.0939	1.5385	0.9524	1.6944	2.6323
180.88	0.19767	1.094	1.5384	0.95357	1.6944	2.6323
181.05	0.19933	1.0938	1.5382	0.95466	1.694	2.6319
181.23	0.20101	1.0939	1.5381	0.95605	1.6937	2.6319
181.4	0.20284	1.0937	1.5381	0.95711	1.6936	2.6316
181.57	0.20468	1.0934	1.5379	0.95811	1.6934	2.631
181.74	0.20642	1.0932	1.5376	0.95921	1.693	2.6306
181.92	0.20818	1.0932	1.5377	0.96081	1.6929	2.6306
182.09	0.21034	1.0932	1.5376	0.96184	1.6931	2.6305
182.26	0.21207	1.093	1.5373	0.96348	1.6924	2.6299
182.44	0.21401	1.093	1.5372	0.96495	1.6922	2.6298
182.61	0.21547	1.093	1.5368	0.96727	1.691	2.6293
182.78	0.21734	1.0927	1.5364	0.96858	1.6903	2.6284
182.95	0.21944	1.0924	1.5359	0.9699	1.6898	2.6276
183.13	0.22133	1.0926	1.5359	0.9718	1.6896	2.6276
183.3	0.22345	1.0925	1.5356	0.97336	1.6893	2.6272
183.47	0.22546	1.092	1.5351	0.97463	1.6886	2.6261
183.65	0.22824	1.0923	1.5349	0.97579	1.6892	2.6259
183.82	0.22953	1.0922	1.5348	0.97832	1.6881	2.6257
183.99	0.23145	1.0921	1.5344	0.98018	1.6873	2.625
184.17	0.23347	1.0918	1.5339	0.98189	1.6866	2.6242
184.34	0.23551	1.0918	1.5337	0.98379	1.6863	2.6239
184.51	0.23798	1.0916	1.5333	0.98563	1.6858	2.6231
184.68	0.2399	1.0914	1.5328	0.98751	1.685	2.6222
184.86	0.24215	1.0914	1.5324	0.98966	1.6845	2.6216
185.03	0.2442	1.0913	1.5322	0.99138	1.6842	2.6211
185.2	0.24642	1.0911	1.5315	0.99322	1.6834	2.6202
185.38	0.24861	1.0912	1.5312	0.99581	1.6827	2.6198
185.55	0.25126	1.0911	1.531	0.99729	1.683	2.6193
185.72	0.25208	1.0909	1.5307	1	1.6813	2.6186
185.89	0.25565	1.0911	1.53	1.0015	1.6818	2.618
186.07	0.25659	1.0913	1.5295	1.0046	1.6802	2.6174
186.24	0.2589	1.0912	1.5291	1.0068	1.6796	2.6167
186.41	0.26164	1.0911	1.5283	1.0083	1.6794	2.6156
186.59	0.26387	1.0914	1.5275	1.011	1.6785	2.6149
186.76	0.26576	1.0914	1.5269	1.0137	1.6773	2.614
186.93	0.26793	1.0914	1.5261	1.016	1.6763	2.613
187.1	0.27072	1.0913	1.5256	1.0185	1.6758	2.6121
187.28	0.27332	1.0913	1.525	1.0209	1.6753	2.6114
187.45	0.27652	1.0914	1.5243	1.0236	1.6748	2.6105
187.62	0.27879	1.0913	1.5235	1.0259	1.674	2.6094
187.8	0.28106	1.0913	1.5227	1.0286	1.6729	2.6083
187.97	0.2833	1.0914	1.522	1.0311	1.672	2.6073
188.14	0.28567	1.0912	1.5212	1.0336	1.6712	2.6061
188.32	0.28838	1.0915	1.5204	1.0364	1.6704	2.6053
188.49	0.29061	1.0913	1.5199	1.0388	1.6697	2.6043
188.66	0.29268	1.0915	1.5193	1.042	1.6686	2.6035
188.83	0.29499	1.0917	1.5184	1.045	1.6677	2.6025
189.01	0.29741	1.0915	1.5174	1.0474	1.6666	2.6012
189.18	0.29976	1.0917	1.5169	1.0501	1.6659	2.6005
189.35	0.30163	1.0918	1.516	1.053	1.6646	2.5993
189.53	0.30509	1.0919	1.515	1.0554	1.6647	2.5981
189.7	0.30709	1.0919	1.5142	1.0581	1.6635	2.5971
189.87	0.3091	1.0919	1.5131	1.0611	1.662	2.5956
190.04	0.31186	1.0921	1.5123	1.0644	1.6612	2.5946
190.22	0.31416	1.0922	1.5116	1.068	1.6596	2.5936
190.39	0.31619	1.0925	1.5108	1.0704	1.6591	2.5928
190.56	0.31828	1.0925	1.5101	1.074	1.6573	2.5919
190.74	0.32115	1.0924	1.509	1.0769	1.6563	2.5902
190.91	0.32324	1.0925	1.5083	1.0799	1.6553	2.5892
191.08	0.3258	1.0928	1.5074	1.0833	1.6542	2.5883
191.25	0.32837	1.0929	1.5066	1.0864	1.6533	2.5871
191.43	0.33089	1.0929	1.5056	1.0894	1.6523	2.5858
191.6	0.33295	1.0929	1.5049	1.0925	1.6511	2.5847
191.77	0.33566	1.0931	1.504	1.0959	1.6502	2.5836
191.95	0.338	1.0933	1.503	1.0991	1.6489	2.5824
192.12	0.34012	1.0934	1.5019	1.1023	1.6476	2.581
192.29	0.34245	1.0933	1.501	1.1053	1.6464	2.5795
192.47	0.34506	1.0934	1.5002	1.1086	1.6455	2.5784
192.64	0.34767	1.0934	1.4992	1.1118	1.6445	2.577
192.81	0.35072	1.0938	1.4982	1.1154	1.6436	2.576
192.98	0.35304	1.0938	1.4974	1.1187	1.6424	2.5748
193.16	0.35571	1.0939	1.4964	1.1222	1.6412	2.5735
193.33	0.35776	1.0942	1.4953	1.1256	1.6397	2.5723
193.5	0.36072	1.0944	1.4944	1.1293	1.6388	2.5711
193.68	0.36276	1.0949	1.4935	1.1329	1.6374	2.5703
193.85	0.3653	1.0951	1.4922	1.1365	1.6359	2.5687
194.02	0.36731	1.0952	1.4911	1.1399	1.6342	2.5672
194.19	0.36925	1.0957	1.4901	1.1437	1.6326	2.5663
194.37	0.37139	1.0961	1.4889	1.1474	1.6311	2.565
194.54	0.37341	1.0962	1.4877	1.1508	1.6294	2.5635
194.71	0.3762	1.0965	1.487	1.1545	1.6286	2.5625
194.89	0.37877	1.0969	1.4859	1.1582	1.6275	2.5613
195.06	0.38144	1.0969	1.4847	1.1616	1.6263	2.5597
195.23	0.38386	1.0971	1.4833	1.1653	1.6245	2.5579
195.41	0.38593	1.0974	1.4821	1.169	1.6228	2.5565
195.58	0.38847	1.0976	1.4809	1.1727	1.6214	2.555
195.75	0.39099	1.0973	1.4796	1.1759	1.6198	2.553
195.92	0.39333	1.0977	1.478	1.1798	1.6176	2.5513
196.1	0.39563	1.098	1.4767	1.1836	1.6161	2.5497
196.27	0.39774	1.0981	1.4756	1.1872	1.6145	2.5482
196.44	0.39943	1.0985	1.4742	1.1912	1.6122	2.5466
196.62	0.40174	1.0988	1.4727	1.1949	1.6103	2.5448
196.79	0.40424	1.099	1.4714	1.1985	1.6089	2.5432
196.96	0.40648	1.0992	1.4702	1.2023	1.6074	2.5417
197.13	0.40913	1.0994	1.4687	1.2062	1.6056	2.5399
197.31	0.41135	1.0992	1.4674	1.2094	1.6038	2.5378
197.48	0.41372	1.0995	1.4657	1.2131	1.6019	2.536
197.65	0.41553	1.1001	1.4644	1.2171	1.5997	2.5347
197.83	0.41785	1.1003	1.463	1.2209	1.5982	2.5329
198	0.42047	1.1003	1.4616	1.2245	1.5964	2.5311
198.17	0.42295	1.1007	1.4602	1.2284	1.5948	2.5294
198.34	0.42527	1.1013	1.4587	1.2331	1.5929	2.5277
198.52	0.42704	1.1015	1.4571	1.2367	1.5907	2.5258
198.69	0.42937	1.1016	1.4556	1.2401	1.5889	2.5239
198.86	0.43159	1.1017	1.4537	1.2438	1.5864	2.5216
199.04	0.43429	1.1028	1.4521	1.249	1.5847	2.5201
199.21	0.43666	1.1034	1.4504	1.2533	1.5827	2.5183
199.38	0.4388	1.1039	1.4486	1.2574	1.5804	2.5164
199.56	0.44108	1.104	1.447	1.2611	1.5784	2.5144
199.73	0.44307	1.1042	1.4452	1.2649	1.5761	2.5121
199.9	0.44598	1.1045	1.4432	1.2691	1.574	2.5097
200.07	0.44837	1.1047	1.4414	1.273	1.5719	2.5075
200.25	0.4508	1.105	1.4402	1.2769	1.5704	2.506
200.42	0.45262	1.1052	1.4383	1.2806	1.5677	2.5038
200.59	0.45537	1.1054	1.4364	1.2847	1.5657	2.5013
200.77	0.45703	1.1059	1.4349	1.2886	1.5635	2.4997
200.94	0.46014	1.1063	1.4334	1.2928	1.5623	2.498
201.11	0.46236	1.1066	1.4315	1.2968	1.5598	2.4958
201.28	0.46466	1.1071	1.4297	1.3008	1.5577	2.4938
201.46	0.46676	1.1076	1.4281	1.305	1.5556	2.492
201.63	0.46935	1.1079	1.426	1.3091	1.5533	2.4895
201.8	0.47214	1.1085	1.4244	1.3133	1.5519	2.488
201.98	0.47422	1.109	1.4225	1.3173	1.5495	2.4858
202.15	0.47643	1.1094	1.4208	1.3214	1.5475	2.4837
202.32	0.47846	1.1088	1.4189	1.3237	1.5449	2.4812
202.5	0.48127	1.1102	1.4173	1.3297	1.5434	2.4797
202.67	0.48338	1.1107	1.4153	1.334	1.541	2.4774
202.84	0.48586	1.1111	1.4135	1.3381	1.5389	2.4752
203.01	0.48771	1.1106	1.4118	1.3404	1.5366	2.473
203.19	0.49021	1.1121	1.4097	1.3465	1.5343	2.471
203.36	0.49269	1.1117	1.4077	1.3495	1.5319	2.4683
203.53	0.49458	1.1132	1.4057	1.3552	1.5292	2.4665
203.71	0.49647	1.1132	1.404	1.3588	1.5268	2.4643
203.88	0.49848	1.1135	1.4018	1.3627	1.5239	2.4616
204.05	0.50125	1.1131	1.3997	1.3654	1.5219	2.459
204.22	0.50355	1.1135	1.3976	1.3694	1.5194	2.4566
204.4	0.5058	1.1138	1.3956	1.3735	1.5173	2.4542
204.57	0.50787	1.1152	1.3937	1.3793	1.5146	2.4525
204.74	0.51021	1.1148	1.3917	1.3819	1.5125	2.4498
204.92	0.5124	1.116	1.3898	1.3877	1.5101	2.4477
205.09	0.51466	1.1168	1.3877	1.3919	1.5077	2.4457
205.26	0.51647	1.1162	1.3858	1.3943	1.505	2.4431
205.43	0.51876	1.117	1.3838	1.399	1.5026	2.4408
205.61	0.52082	1.1172	1.3815	1.4025	1.4998	2.4382
205.78	0.52337	1.1181	1.3792	1.4075	1.4975	2.4358
205.95	0.52522	1.1185	1.3773	1.4115	1.4948	2.4336
206.13	0.52727	1.1192	1.3752	1.4158	1.4923	2.4313
206.3	0.52978	1.1197	1.3727	1.4202	1.4897	2.4286
206.47	0.53227	1.1203	1.3705	1.4249	1.4874	2.4259
206.65	0.53417	1.1209	1.3684	1.4288	1.4849	2.4237
206.82	0.53601	1.1215	1.3663	1.433	1.4822	2.4213
206.99	0.53832	1.122	1.3642	1.4372	1.4797	2.4189
207.16	0.54048	1.1224	1.3619	1.4411	1.4773	2.4162
207.34	0.54282	1.1239	1.3596	1.4467	1.4748	2.4142
207.51	0.5445	1.1249	1.3573	1.4515	1.4716	2.4119
207.68	0.54666	1.1251	1.3553	1.4551	1.4694	2.4093
207.86	0.54897	1.1262	1.3532	1.4601	1.4671	2.4073
208.03	0.55149	1.1264	1.3507	1.4638	1.4646	2.4044
208.2	0.55308	1.1269	1.3484	1.4678	1.4617	2.4017
208.37	0.55539	1.1278	1.3463	1.4725	1.4593	2.3996
208.55	0.55756	1.1269	1.344	1.4743	1.4569	2.3963
208.72	0.55986	1.1284	1.3418	1.4802	1.4546	2.394
208.89	0.56169	1.1292	1.3393	1.4844	1.4512	2.3917
209.07	0.56359	1.1299	1.337	1.4887	1.4482	2.3893
209.24	0.56608	1.1308	1.3346	1.4933	1.4459	2.3869
209.41	0.56821	1.1308	1.3324	1.4965	1.4434	2.3842
209.58	0.56955	1.1311	1.33	1.4997	1.44	2.3816
209.76	0.57208	1.1327	1.3275	1.5057	1.4374	2.3792
209.93	0.57447	1.1333	1.3248	1.5099	1.4347	2.3763
210.1	0.57627	1.1341	1.3226	1.5142	1.4319	2.3741
210.28	0.57826	1.1341	1.32	1.5172	1.4288	2.371
210.45	0.58048	1.1349	1.3175	1.5216	1.4261	2.3686
210.62	0.58275	1.1358	1.3151	1.5262	1.4233	2.3662
210.8	0.5844	1.1367	1.3126	1.5304	1.4202	2.3637
210.97	0.58616	1.1371	1.3101	1.5344	1.417	2.3609
211.14	0.58855	1.1379	1.3079	1.5386	1.415	2.3585
211.31	0.59063	1.1387	1.3055	1.5428	1.4121	2.3561
211.49	0.59263	1.1394	1.3028	1.547	1.4092	2.3533
211.66	0.59451	1.1406	1.3005	1.5514	1.4062	2.3515
211.83	0.59674	1.1413	1.2979	1.5557	1.4035	2.3487
212.01	0.59859	1.1421	1.2952	1.5599	1.4003	2.346
212.18	0.60071	1.1431	1.2926	1.5643	1.3975	2.3436
212.35	0.60295	1.1439	1.2903	1.5687	1.3947	2.3413
212.52	0.60497	1.1447	1.2875	1.5728	1.3916	2.3386
212.7	0.60673	1.1455	1.2847	1.5771	1.3882	2.3357
212.87	0.60889	1.1462	1.2822	1.5812	1.3858	2.333
213.04	0.61067	1.1469	1.2797	1.5849	1.3827	2.3307
213.22	0.61271	1.1475	1.2774	1.5885	1.3801	2.3284
213.39	0.61464	1.1483	1.2749	1.5929	1.3768	2.3259
213.56	0.6165	1.1491	1.2722	1.5969	1.374	2.3232
213.74	0.6186	1.1501	1.2695	1.6012	1.3708	2.3207
213.91	0.6203	1.1508	1.267	1.6052	1.3676	2.3182
214.08	0.6224	1.1516	1.2642	1.6095	1.3644	2.3154
214.25	0.62415	1.1526	1.2614	1.6136	1.3611	2.3128
214.43	0.62613	1.1533	1.2583	1.6178	1.3575	2.3096
214.6	0.62795	1.154	1.2555	1.6217	1.3544	2.3067
214.77	0.62987	1.1549	1.2527	1.6258	1.3512	2.304
214.95	0.63177	1.1556	1.2501	1.6298	1.3483	2.3013
215.12	0.63364	1.1565	1.2472	1.634	1.3448	2.2985
215.29	0.63552	1.1575	1.2444	1.6381	1.3419	2.2958
215.46	0.6375	1.1583	1.2416	1.6422	1.3388	2.2931
215.64	0.63923	1.1592	1.2385	1.6463	1.3351	2.2901
215.81	0.64119	1.16	1.2358	1.6504	1.3322	2.2874
215.98	0.64317	1.1609	1.233	1.6544	1.3293	2.2847
216.16	0.64498	1.1618	1.2302	1.6584	1.3261	2.2821
216.33	0.64672	1.1627	1.2274	1.6624	1.3229	2.2793
216.5	0.64865	1.1635	1.2244	1.6664	1.3198	2.2764
216.67	0.65053	1.1646	1.2214	1.6706	1.3167	2.2737
216.85	0.6524	1.1656	1.2183	1.6749	1.3131	2.2708
217.02	0.65436	1.1664	1.2155	1.679	1.3101	2.2679
217.19	0.6563	1.1673	1.2125	1.6827	1.3071	2.2652
217.37	0.65769	1.1682	1.2096	1.6868	1.3033	2.2621
217.54	0.65986	1.1689	1.2066	1.6908	1.3001	2.2592
217.71	0.66175	1.1699	1.2036	1.6948	1.2975	2.2562
217.89	0.6633	1.1707	1.2007	1.6985	1.2942	2.2533
218.06	0.66515	1.1716	1.1977	1.7027	1.2907	2.2504
218.23	0.66704	1.1726	1.195	1.7066	1.288	2.2478
218.4	0.66864	1.1735	1.1923	1.7107	1.2847	2.2452
218.58	0.67059	1.1746	1.1892	1.715	1.2812	2.2423
218.75	0.67262	1.1755	1.1861	1.719	1.2783	2.2394
218.92	0.67409	1.1762	1.1831	1.7224	1.2749	2.2365
219.1	0.67593	1.1772	1.18	1.7265	1.2715	2.2335
219.27	0.67788	1.178	1.1769	1.7305	1.2684	2.2305
219.44	0.68002	1.179	1.1739	1.7346	1.2654	2.2277
219.61	0.68173	1.1801	1.1708	1.7386	1.262	2.225
219.79	0.68373	1.181	1.1676	1.7427	1.2591	2.2219
219.96	0.68531	1.182	1.1645	1.7465	1.2555	2.219
220.13	0.68689	1.183	1.1613	1.7503	1.2521	2.2162
220.31	0.68892	1.1839	1.1581	1.7541	1.2493	2.213
220.48	0.6904	1.1847	1.1551	1.7578	1.2457	2.2101
220.65	0.69216	1.1857	1.152	1.7616	1.2426	2.2072
220.83	0.69408	1.1867	1.1487	1.7657	1.2394	2.2042
221	0.6957	1.1879	1.1455	1.7697	1.2358	2.2015
221.17	0.69714	1.1889	1.1423	1.7733	1.2322	2.1986
221.34	0.69913	1.1898	1.1391	1.7772	1.2292	2.1956
221.52	0.70034	1.191	1.1359	1.7811	1.2251	2.1929
221.69	0.70209	1.1919	1.1328	1.7848	1.2219	2.19
221.86	0.70369	1.1929	1.1296	1.7883	1.219	2.187
222.04	0.70496	1.1939	1.1265	1.7921	1.215	2.1843
222.21	0.70683	1.1949	1.1234	1.7959	1.2122	2.1816
222.38	0.70844	1.1961	1.1203	1.7997	1.2089	2.1789
222.55	0.70988	1.1971	1.117	1.8035	1.2049	2.176
222.73	0.71146	1.1981	1.1137	1.807	1.2015	2.173
222.9	0.71303	1.199	1.1104	1.8106	1.1981	2.1701
223.07	0.71472	1.2	1.1072	1.8144	1.1948	2.1673
223.25	0.71631	1.2013	1.1039	1.8183	1.1915	2.1644
223.42	0.71752	1.2024	1.1006	1.8218	1.1875	2.1617
223.59	0.71908	1.2034	1.0974	1.8253	1.1844	2.1588
223.76	0.72108	1.2047	1.094	1.8296	1.1812	2.1562
223.94	0.72224	1.2057	1.0907	1.833	1.1773	2.1531
224.11	0.724	1.2067	1.0873	1.8367	1.1742	2.1502
224.28	0.72571	1.2078	1.0839	1.8404	1.1709	2.1473
224.46	0.72719	1.2089	1.0802	1.8442	1.167	2.144
224.63	0.72886	1.2101	1.0772	1.848	1.1645	2.1411
224.8	0.73021	1.2112	1.0738	1.8516	1.1607	2.1383
224.98	0.73203	1.2122	1.0701	1.8555	1.1574	2.1349
225.15	0.73371	1.2134	1.0668	1.8593	1.1542	2.1321
225.32	0.735	1.2144	1.0636	1.8626	1.1507	2.1294
225.49	0.73639	1.2154	1.0602	1.8659	1.1476	2.1262
225.67	0.73812	1.2164	1.057	1.8697	1.1444	2.1235
225.84	0.73959	1.2175	1.0537	1.8734	1.1408	2.1204
226.01	0.74099	1.2186	1.0503	1.8767	1.1374	2.1178
226.19	0.74271	1.2197	1.0465	1.8807	1.1336	2.1145
226.36	0.74407	1.2208	1.043	1.8841	1.13	2.1117
226.53	0.74609	1.2218	1.0395	1.8876	1.1276	2.1087
226.7	0.74788	1.2229	1.0358	1.8916	1.124	2.1054
226.88	0.74896	1.224	1.0324	1.8948	1.1203	2.1026
227.05	0.75043	1.2252	1.0289	1.8982	1.1173	2.0997
227.22	0.75189	1.2264	1.0253	1.9021	1.113	2.097
227.4	0.75323	1.2276	1.0217	1.9056	1.1095	2.0941
227.57	0.75452	1.2286	1.0182	1.9087	1.1061	2.0909
227.74	0.75574	1.2297	1.0148	1.9121	1.1024	2.0879
227.92	0.75748	1.2308	1.0111	1.9158	1.0993	2.0847
228.09	0.75857	1.2318	1.0073	1.9191	1.0949	2.0816
228.26	0.76013	1.2331	1.0035	1.9227	1.0913	2.0789
228.43	0.76149	1.2343	0.9995	1.9263	1.0873	2.0755
228.61	0.76267	1.2354	0.99597	1.9296	1.0836	2.0726
228.78	0.76418	1.2366	0.9924	1.9331	1.0803	2.0697
228.95	0.76522	1.2375	0.98868	1.9361	1.0764	2.0664
229.13	0.76666	1.2387	0.9849	1.9396	1.0726	2.0635
229.3	0.7679	1.2398	0.98132	1.9429	1.0691	2.0606
229.47	0.76924	1.241	0.97766	1.9463	1.065	2.0578
229.64	0.77098	1.2422	0.97389	1.95	1.0621	2.0548
229.82	0.77214	1.2433	0.9703	1.9533	1.058	2.0519
229.99	0.77352	1.2443	0.9667	1.9565	1.0547	2.0489
230.16	0.77478	1.2454	0.96302	1.9598	1.0508	2.0461
230.34	0.77611	1.2466	0.95943	1.9633	1.0468	2.0433
230.51	0.77735	1.2478	0.95583	1.9664	1.0438	2.0406
230.68	0.77857	1.249	0.95192	1.9696	1.04	2.0375
230.85	0.78	1.2502	0.9482	1.973	1.0363	2.0348
231.03	0.78116	1.2512	0.94453	1.976	1.0326	2.0319
231.2	0.78212	1.2522	0.9407	1.9787	1.0288	2.0289
231.37	0.78358	1.2534	0.93658	1.9822	1.0252	2.0257
231.55	0.78469	1.2544	0.93293	1.9852	1.0215	2.0228
231.72	0.78578	1.2557	0.92896	1.9882	1.0179	2.0199
231.89	0.78705	1.2568	0.9252	1.9914	1.0137	2.0172
232.07	0.78784	1.2577	0.92134	1.9941	1.0095	2.0141
232.24	0.78913	1.2589	0.91784	1.9972	1.0062	2.0118
232.41	0.79021	1.26	0.91377	2.0002	1.0022	2.0087
232.58	0.79154	1.2614	0.90996	2.0036	0.9984	2.0062
232.76	0.79265	1.2628	0.90595	2.0068	0.99498	2.0034
232.93	0.79343	1.2638	0.90233	2.0094	0.99062	2.0009
233.1	0.79479	1.265	0.89834	2.0127	0.98706	1.998
233.28	0.79589	1.266	0.89427	2.0157	0.98266	1.9949
233.45	0.79694	1.2671	0.89051	2.0185	0.97936	1.992
233.62	0.79814	1.2685	0.88686	2.0218	0.97575	1.9896
233.79	0.79918	1.2697	0.883	2.0249	0.9717	1.9869
233.97	0.8005	1.2708	0.87925	2.0278	0.96856	1.9845
234.14	0.80136	1.272	0.8753	2.0307	0.96441	1.9815
234.31	0.80255	1.2727	0.87136	2.0333	0.96078	1.9785
234.49	0.8038	1.2739	0.86756	2.0365	0.95712	1.9758
234.66	0.80456	1.275	0.86361	2.0391	0.95306	1.973
234.83	0.8057	1.2765	0.85962	2.0423	0.94951	1.9704
235	0.80669	1.2774	0.85576	2.0451	0.94575	1.9673
235.18	0.80783	1.2786	0.85207	2.048	0.94219	1.9649
235.35	0.80895	1.2799	0.84805	2.051	0.93843	1.9623
235.52	0.80973	1.2808	0.84386	2.0535	0.93448	1.9591
235.7	0.81085	1.2819	0.84026	2.0563	0.9312	1.9567
235.87	0.81142	1.2831	0.8363	2.0588	0.92694	1.9539
236.04	0.8125	1.2844	0.83203	2.0618	0.9233	1.9513
236.22	0.81339	1.2858	0.82793	2.0648	0.91921	1.9487
236.39	0.81453	1.2868	0.82431	2.0675	0.91566	1.946
236.56	0.8156	1.2881	0.81995	2.0705	0.91216	1.9432
236.73	0.81667	1.2893	0.81587	2.0734	0.90824	1.9405
236.91	0.81733	1.2905	0.81203	2.0758	0.90443	1.9382
237.08	0.818	1.2917	0.80806	2.0782	0.90061	1.9358
237.25	0.81915	1.2927	0.80347	2.081	0.89642	1.9325
237.43	0.82014	1.2939	0.79974	2.0838	0.89328	1.9301
237.6	0.8208	1.295	0.79575	2.0862	0.88914	1.9275
237.77	0.82161	1.2962	0.79192	2.0888	0.88589	1.925
237.94	0.82268	1.2975	0.78843	2.0918	0.88284	1.9228
238.12	0.82332	1.2986	0.7845	2.0941	0.87914	1.9203
238.29	0.82441	1.3	0.78026	2.097	0.87536	1.9178
238.46	0.82533	1.3009	0.77658	2.0994	0.87244	1.9152
238.64	0.82616	1.3022	0.77275	2.1021	0.86894	1.9129
238.81	0.82687	1.3035	0.76865	2.1046	0.86546	1.9103
238.98	0.82795	1.3049	0.76446	2.1076	0.86183	1.9079
239.16	0.82895	1.306	0.76072	2.1102	0.8585	1.9057
239.33	0.8296	1.3072	0.75673	2.1127	0.85531	1.9031
239.5	0.83055	1.3084	0.75274	2.1153	0.85188	1.9007
239.67	0.83167	1.3096	0.74851	2.1181	0.84868	1.8981
239.85	0.8323	1.3108	0.74457	2.1203	0.84562	1.8957
240.02	0.8329	1.3122	0.7401	2.1229	0.84177	1.893
240.19	0.8341	1.3132	0.73585	2.1255	0.83874	1.8901
240.37	0.83469	1.3142	0.7321	2.1277	0.8351	1.8878
240.54	0.83543	1.3152	0.72818	2.1299	0.83187	1.8853
240.71	0.83621	1.3164	0.72399	2.1323	0.82865	1.8827
240.88	0.83702	1.3178	0.72002	2.1349	0.82526	1.8806
241.06	0.83779	1.3189	0.71594	2.1372	0.82183	1.8783
241.23	0.83857	1.32	0.7118	2.1396	0.81833	1.8759
241.4	0.83952	1.3209	0.70772	2.1419	0.81476	1.8736
241.58	0.84003	1.3221	0.70364	2.1439	0.81139	1.8712
241.75	0.84108	1.3232	0.69954	2.1465	0.80826	1.8689
241.92	0.84156	1.3244	0.69565	2.1486	0.80526	1.8666
242.09	0.84278	1.3254	0.69162	2.1512	0.80207	1.8644
242.27	0.84319	1.3264	0.68757	2.1531	0.79872	1.862
242.44	0.84374	1.3277	0.68347	2.1552	0.79607	1.8597
242.61	0.84477	1.3288	0.67925	2.1578	0.79223	1.8574
242.79	0.84512	1.3297	0.67543	2.1595	0.78876	1.8553
242.96	0.84579	1.3309	0.67122	2.1617	0.78579	1.853
243.13	0.84697	1.3319	0.6671	2.1642	0.78303	1.8506
243.31	0.84752	1.333	0.66305	2.1662	0.77953	1.8485
243.48	0.84789	1.3338	0.65892	2.1676	0.77628	1.8462
243.65	0.84871	1.3352	0.6545	2.1703	0.77322	1.8438
243.82	0.84892	1.3362	0.65039	2.1718	0.76924	1.8421
244	0.85	1.3372	0.64644	2.1742	0.7667	1.84
244.17	0.85082	1.338	0.64223	2.1761	0.76356	1.8375
244.34	0.85128	1.339	0.6384	2.178	0.76048	1.8355
244.52	0.85198	1.3399	0.63397	2.1799	0.75735	1.8329
244.69	0.85264	1.3413	0.63005	2.1823	0.7546	1.8312
244.86	0.85316	1.3419	0.62595	2.1838	0.75164	1.8283
245.03	0.85368	1.3431	0.6218	2.1858	0.74825	1.8265
245.21	0.85443	1.344	0.61796	2.1878	0.74552	1.8245
245.38	0.8548	1.345	0.61364	2.1895	0.74234	1.822
245.55	0.85553	1.3464	0.60974	2.1919	0.73913	1.8206
245.73	0.85605	1.3476	0.60549	2.1939	0.73623	1.8185
245.9	0.85663	1.3487	0.60186	2.1959	0.73334	1.8169
246.07	0.8571	1.3496	0.59781	2.1976	0.73041	1.8147
246.25	0.85768	1.3506	0.59349	2.1995	0.72734	1.8126
246.42	0.85815	1.3518	0.58981	2.2015	0.72451	1.811
246.59	0.85885	1.3531	0.58561	2.2037	0.72208	1.8092
246.76	0.85932	1.3543	0.58177	2.2056	0.719	1.8077
246.94	0.86	1.3553	0.57795	2.2076	0.71674	1.8058
247.11	0.86049	1.3563	0.57386	2.2093	0.71362	1.8039
247.28	0.86102	1.3572	0.56979	2.2111	0.7107	1.8022
247.46	0.86143	1.3584	0.56576	2.213	0.70748	1.8005
247.63	0.86196	1.3596	0.56186	2.2149	0.70517	1.7989
247.8	0.86229	1.3606	0.55763	2.2165	0.70186	1.7971
247.97	0.86276	1.3615	0.55347	2.2181	0.69908	1.7951
248.15	0.86326	1.3624	0.5498	2.2197	0.69645	1.7935
248.32	0.86351	1.3637	0.54527	2.2215	0.69299	1.7917
248.49	0.86406	1.3649	0.54145	2.2235	0.69032	1.7905
248.67	0.86431	1.366	0.53777	2.2251	0.68792	1.789
248.84	0.86471	1.3666	0.53361	2.2263	0.68491	1.787
249.01	0.86515	1.3674	0.52993	2.2277	0.68245	1.7851
249.18	0.86552	1.3685	0.52635	2.2294	0.68023	1.7838
249.36	0.86583	1.3696	0.52216	2.231	0.67692	1.7822
249.53	0.86613	1.3705	0.51858	2.2324	0.6747	1.7809
249.7	0.86648	1.3713	0.5146	2.2337	0.67236	1.7789
249.88	0.86674	1.3721	0.51049	2.235	0.66943	1.7772
250.05	0.86705	1.3731	0.5065	2.2364	0.66709	1.7756
250.22	0.86736	1.3741	0.50262	2.2379	0.66479	1.7741
250.4	0.86757	1.3753	0.49862	2.2395	0.66182	1.7729
250.57	0.86791	1.376	0.49456	2.2407	0.65955	1.771
250.74	0.86816	1.3769	0.49073	2.242	0.65747	1.7694
250.91	0.8684	1.3777	0.48673	2.2432	0.65493	1.7679
251.09	0.86885	1.3792	0.48287	2.2453	0.65313	1.7669
251.26	0.86896	1.3799	0.47931	2.2463	0.6509	1.7653
251.43	0.86922	1.3807	0.47555	2.2475	0.6482	1.764
251.61	0.86934	1.3817	0.4719	2.2488	0.64596	1.7629
251.78	0.86952	1.3828	0.46789	2.2502	0.64392	1.7615
251.95	0.86976	1.3839	0.46415	2.2517	0.64122	1.7605
252.12	0.87001	1.3846	0.46052	2.2527	0.63952	1.7589
252.3	0.87023	1.3855	0.45671	2.254	0.63734	1.7576
252.47	0.87046	1.3862	0.45273	2.255	0.6352	1.7562
252.64	0.87057	1.3873	0.44931	2.2564	0.63329	1.7553
252.82	0.87069	1.3884	0.44557	2.2576	0.6312	1.7544
252.99	0.87068	1.3893	0.4415	2.2586	0.6287	1.7529
253.16	0.87102	1.3901	0.43792	2.2599	0.62672	1.7517
253.33	0.871	1.3907	0.43466	2.2606	0.62438	1.7507
253.51	0.87121	1.3919	0.43089	2.2621	0.62246	1.7498
253.68	0.87129	1.3927	0.42771	2.2631	0.62053	1.7487
253.85	0.87133	1.3935	0.42441	2.264	0.61881	1.7478
254.03	0.8712	1.3941	0.42123	2.2645	0.61731	1.7462
254.2	0.87128	1.3948	0.41764	2.2654	0.61564	1.7449
254.37	0.87157	1.3958	0.41432	2.2667	0.61362	1.7443
254.55	0.87162	1.3965	0.41095	2.2676	0.612	1.7432
254.72	0.87169	1.3973	0.40763	2.2685	0.61001	1.7422
254.89	0.87173	1.3977	0.40408	2.269	0.60806	1.7409
255.06	0.87176	1.3984	0.40078	2.2698	0.60658	1.7399
255.24	0.87182	1.3993	0.39751	2.2708	0.60483	1.739
255.41	0.87188	1.4002	0.3943	2.2718	0.60319	1.7384
255.58	0.87193	1.4009	0.3911	2.2726	0.60135	1.7376
255.76	0.87202	1.4015	0.38752	2.2734	0.5995	1.7366
255.93	0.87206	1.4024	0.38423	2.2743	0.59781	1.7359
256.1	0.87204	1.4033	0.38129	2.2752	0.59663	1.7353
256.27	0.872	1.4042	0.37842	2.2761	0.59524	1.7348
256.45	0.87202	1.4046	0.37509	2.2766	0.59373	1.7336
256.62	0.87188	1.4051	0.37212	2.277	0.59208	1.7328
256.79	0.87198	1.4057	0.36853	2.2776	0.59033	1.7319
256.97	0.87183	1.4071	0.36528	2.2789	0.58872	1.7319
257.14	0.87185	1.4079	0.36258	2.2797	0.5878	1.7313
257.31	0.87171	1.4087	0.35954	2.2804	0.58631	1.7309
257.49	0.87172	1.4095	0.35768	2.2813	0.58585	1.7305
257.66	0.87153	1.4103	0.35474	2.2818	0.58417	1.7301
257.83	0.87149	1.4113	0.35209	2.2828	0.58327	1.7299
258	0.87147	1.4119	0.3493	2.2834	0.58218	1.7293
258.18	0.87135	1.4125	0.34637	2.2838	0.58101	1.7286
258.35	0.8712	1.4131	0.34314	2.2842	0.57964	1.7279
258.52	0.87111	1.4135	0.34096	2.2845	0.57897	1.7272
258.7	0.87095	1.4148	0.338	2.2857	0.57794	1.7273
258.87	0.87088	1.4151	0.33588	2.2858	0.57742	1.7265
259.04	0.87076	1.4157	0.33338	2.2863	0.5765	1.7261
259.21	0.87059	1.4163	0.331	2.2867	0.57555	1.7258
259.39	0.87042	1.4173	0.32853	2.2874	0.57498	1.7255
259.56	0.87026	1.4179	0.32637	2.2879	0.57429	1.7253
259.73	0.87014	1.4185	0.32405	2.2883	0.57368	1.7248
259.91	0.86998	1.4191	0.32205	2.2887	0.57308	1.7246
260.08	0.86981	1.4196	0.31996	2.289	0.57254	1.7242
260.25	0.86967	1.4208	0.31788	2.2899	0.57222	1.7243
260.42	0.86945	1.4216	0.31578	2.2905	0.57191	1.7242
260.6	0.86934	1.4223	0.3141	2.291	0.57145	1.7242
260.77	0.86908	1.4226	0.31248	2.291	0.57106	1.7238
260.94	0.86893	1.4232	0.31077	2.2913	0.57087	1.7236
261.12	0.86864	1.4239	0.30892	2.2916	0.57068	1.7234
261.29	0.86835	1.4244	0.30751	2.2918	0.57026	1.7234
261.46	0.86816	1.4249	0.30598	2.292	0.57013	1.7232
261.64	0.8679	1.425	0.30425	2.2918	0.57011	1.7225
261.81	0.86768	1.4258	0.30304	2.2923	0.5701	1.7227
261.98	0.86739	1.4267	0.3018	2.2928	0.56989	1.7232
262.15	0.86704	1.4274	0.30043	2.293	0.56988	1.7232
262.33	0.86674	1.4277	0.29927	2.2929	0.56984	1.7231
262.5	0.86639	1.4282	0.29823	2.293	0.56976	1.7232
262.67	0.86605	1.429	0.29707	2.2933	0.56992	1.7235
262.85	0.8657	1.4298	0.29619	2.2936	0.57003	1.7239
263.02	0.86529	1.4305	0.29533	2.2939	0.57016	1.7242
263.19	0.86489	1.4308	0.29458	2.2937	0.57036	1.7241
263.36	0.86459	1.4313	0.29392	2.2937	0.57067	1.7243
263.54	0.86407	1.4321	0.2933	2.2938	0.57084	1.7247
263.71	0.86378	1.4327	0.29272	2.294	0.57135	1.725
263.88	0.86331	1.433	0.29229	2.2937	0.57172	1.7251
264.06	0.86293	1.4334	0.29206	2.2936	0.5721	1.7253
264.23	0.86253	1.4338	0.29195	2.2934	0.5724	1.7257
264.4	0.86223	1.4345	0.29212	2.2936	0.57278	1.7266
264.58	0.8617	1.4349	0.29221	2.2934	0.57308	1.7271
264.75	0.86124	1.4351	0.2923	2.293	0.57365	1.7273
264.92	0.86081	1.4356	0.29239	2.2929	0.57438	1.7276
265.09	0.86039	1.4363	0.29282	2.293	0.57489	1.7286
265.27	0.85995	1.437	0.29321	2.2931	0.57565	1.7294
265.44	0.85959	1.4372	0.29362	2.2929	0.57653	1.7297
265.61	0.85917	1.4377	0.29419	2.2927	0.57724	1.7303
265.79	0.85875	1.4382	0.29489	2.2927	0.57808	1.7311
265.96	0.85832	1.4386	0.29553	2.2926	0.57907	1.7317
266.13	0.8579	1.4387	0.29622	2.2921	0.58001	1.7319
266.3	0.85734	1.4391	0.29723	2.2917	0.58104	1.7326
266.48	0.8569	1.4395	0.29814	2.2915	0.58214	1.7332
266.65	0.85644	1.4398	0.2992	2.2912	0.58316	1.7338
266.82	0.85586	1.4406	0.3003	2.2912	0.58453	1.7348
267	0.85531	1.4414	0.30144	2.2913	0.58557	1.736
267.17	0.85481	1.4418	0.30279	2.2911	0.58678	1.7368
267.34	0.8542	1.4418	0.30411	2.2903	0.58817	1.7371
267.51	0.85368	1.4423	0.3055	2.2901	0.58939	1.7381
267.69	0.85315	1.4428	0.30709	2.2898	0.59081	1.739
267.86	0.85253	1.443	0.30869	2.2892	0.59204	1.7397
268.03	0.85193	1.443	0.31037	2.2885	0.59339	1.7403
268.21	0.85136	1.4433	0.31224	2.2879	0.59501	1.7412
268.38	0.85074	1.4437	0.31401	2.2876	0.59619	1.7422
268.55	0.84998	1.4439	0.31588	2.2868	0.59732	1.743
268.73	0.84947	1.4439	0.31836	2.2862	0.59932	1.744
268.9	0.84889	1.4439	0.32017	2.2853	0.60065	1.7446
269.07	0.84823	1.4445	0.32214	2.2851	0.60185	1.7459
269.24	0.84753	1.4448	0.32459	2.2845	0.60339	1.7472
269.42	0.84688	1.445	0.32677	2.2839	0.60487	1.7482
269.59	0.84618	1.445	0.3292	2.283	0.60623	1.7492
269.76	0.84552	1.4454	0.33173	2.2824	0.60801	1.7505
269.94	0.8449	1.446	0.33414	2.2822	0.60973	1.752
270.11	0.84418	1.4463	0.33658	2.2816	0.61131	1.7533
270.28	0.84351	1.4463	0.33942	2.2808	0.61372	1.7542
270.45	0.84283	1.4463	0.34167	2.2799	0.61534	1.755
270.63	0.84223	1.4468	0.3443	2.2796	0.61716	1.7565
270.8	0.84147	1.4471	0.3472	2.2789	0.61916	1.7578
270.97	0.84073	1.4471	0.35015	2.2779	0.62097	1.759
271.15	0.84004	1.447	0.35303	2.2769	0.62297	1.76
271.32	0.83932	1.4471	0.35592	2.2761	0.62499	1.7612
271.49	0.83862	1.4474	0.35888	2.2754	0.62744	1.7627
271.67	0.8379	1.4475	0.36192	2.2745	0.62938	1.764
271.84	0.83704	1.4474	0.36501	2.2734	0.63134	1.7651
272.01	0.83639	1.4472	0.36813	2.2722	0.63362	1.7662
272.18	0.83567	1.4474	0.37114	2.2715	0.63575	1.7676
272.36	0.83504	1.4476	0.37439	2.2709	0.63815	1.7691
272.53	0.83421	1.4477	0.37743	2.2699	0.64007	1.7704
272.7	0.83349	1.4475	0.38097	2.2688	0.64225	1.7719
272.88	0.83268	1.4474	0.38422	2.2677	0.64451	1.7731
273.05	0.83203	1.4477	0.3873	2.2671	0.64655	1.7748
273.22	0.83122	1.4479	0.39106	2.2662	0.64903	1.7766
273.39	0.83056	1.448	0.39457	2.2654	0.65143	1.7783
273.57	0.82976	1.4478	0.39786	2.2641	0.65368	1.7795
273.74	0.82896	1.4478	0.4014	2.2631	0.65585	1.7811
273.91	0.82814	1.448	0.40537	2.2623	0.65854	1.7832
274.09	0.8272	1.4482	0.40882	2.2613	0.66057	1.785
274.26	0.82632	1.4481	0.41231	2.26	0.66286	1.7865
274.43	0.82546	1.4475	0.41621	2.2584	0.66541	1.7878
274.6	0.82456	1.4474	0.41992	2.257	0.66774	1.7895
274.78	0.82375	1.4473	0.4236	2.2559	0.67013	1.7911
274.95	0.82279	1.4474	0.42761	2.2548	0.67292	1.7933
275.12	0.82183	1.4472	0.43132	2.2534	0.67502	1.7948
275.3	0.82101	1.447	0.43506	2.252	0.67748	1.7965
275.47	0.82007	1.4468	0.43892	2.2507	0.67981	1.7983
275.64	0.81926	1.4469	0.44294	2.2497	0.68264	1.8004
275.82	0.81826	1.4469	0.44656	2.2485	0.68484	1.8022
275.99	0.81736	1.4466	0.45048	2.2471	0.68784	1.8038
276.16	0.81639	1.4466	0.45432	2.2457	0.69032	1.8058
276.33	0.81527	1.4466	0.45812	2.2443	0.69278	1.8077
276.51	0.81437	1.4468	0.46234	2.2434	0.69544	1.8101
276.68	0.81336	1.4466	0.46634	2.242	0.69826	1.8118
276.85	0.81236	1.4464	0.47019	2.2405	0.70072	1.8137
277.03	0.81137	1.4463	0.47444	2.2391	0.70383	1.8157
277.2	0.81036	1.4465	0.47827	2.2381	0.70616	1.8181
277.37	0.80931	1.4467	0.48239	2.2369	0.7088	1.8206
277.54	0.80834	1.4465	0.48643	2.2355	0.71139	1.8226
277.72	0.80747	1.4463	0.49031	2.2341	0.71432	1.8247
277.89	0.80645	1.446	0.49448	2.2325	0.71698	1.8267
278.06	0.80554	1.446	0.49849	2.2313	0.71977	1.8291
278.24	0.80447	1.4458	0.50265	2.2297	0.72251	1.8312
278.41	0.80343	1.4454	0.50679	2.228	0.72503	1.8333
278.58	0.80245	1.445	0.51086	2.2263	0.72761	1.8355
278.75	0.80148	1.4448	0.51512	2.2248	0.73075	1.8376
278.93	0.80052	1.445	0.51902	2.2238	0.73322	1.8402
279.1	0.79949	1.4448	0.52331	2.2222	0.73611	1.8426
279.27	0.79842	1.4444	0.52764	2.2204	0.73923	1.8448
279.45	0.79732	1.4441	0.53156	2.2187	0.74149	1.8469
279.62	0.79625	1.444	0.53572	2.2173	0.74417	1.8494
279.79	0.79533	1.4438	0.5401	2.2159	0.74734	1.8518
279.97	0.79423	1.4433	0.5441	2.214	0.7501	1.8538
280.14	0.79303	1.4428	0.54801	2.2121	0.75237	1.8558
280.31	0.79198	1.4425	0.55253	2.2104	0.75558	1.8583
280.48	0.79088	1.4423	0.55656	2.2088	0.75813	1.8607
280.66	0.78993	1.442	0.5606	2.2072	0.76088	1.8631
280.83	0.78862	1.4417	0.56497	2.2054	0.76365	1.8656
281	0.78773	1.4412	0.56936	2.2037	0.76689	1.8679
281.18	0.7866	1.4409	0.57338	2.202	0.76941	1.8701
281.35	0.78534	1.4407	0.57781	2.2001	0.77262	1.8728
281.52	0.7843	1.4404	0.58233	2.1985	0.7759	1.8753
281.69	0.78318	1.4398	0.5863	2.1965	0.77853	1.8775
281.87	0.78195	1.4392	0.59041	2.1943	0.78137	1.8796
282.04	0.78094	1.439	0.59485	2.1927	0.78488	1.8823
282.21	0.77974	1.4388	0.59895	2.191	0.78745	1.8851
282.39	0.77862	1.4386	0.60316	2.1893	0.79054	1.8876
282.56	0.7775	1.4378	0.6076	2.1871	0.79382	1.8899
282.73	0.77626	1.4375	0.61203	2.1852	0.79679	1.8925
282.91	0.77506	1.4371	0.61616	2.1833	0.79955	1.8951
283.08	0.77391	1.4369	0.62125	2.1816	0.80375	1.898
283.25	0.77257	1.4363	0.62554	2.1794	0.8067	1.9003
283.42	0.77146	1.4357	0.62987	2.1773	0.81003	1.9026
283.6	0.77034	1.4352	0.63395	2.1754	0.81312	1.9051
283.77	0.76897	1.4349	0.63844	2.1734	0.816	1.9078
283.94	0.7679	1.4346	0.64273	2.1717	0.81968	1.9105
284.12	0.76666	1.4339	0.64688	2.1695	0.82245	1.9129
284.29	0.76547	1.4334	0.65119	2.1673	0.82578	1.9154
284.46	0.76421	1.4329	0.6555	2.1652	0.8289	1.9181
284.63	0.76314	1.4326	0.65961	2.1635	0.83221	1.9207
284.81	0.76174	1.432	0.66422	2.1612	0.83534	1.9236
284.98	0.76059	1.4315	0.66852	2.1592	0.83879	1.9261
285.15	0.75936	1.4309	0.67304	2.157	0.84229	1.9287
285.33	0.75808	1.4304	0.67707	2.1548	0.84527	1.9312
285.5	0.75685	1.4301	0.6817	2.1529	0.84868	1.9344
285.67	0.7556	1.4296	0.68635	2.1508	0.85205	1.9374
285.84	0.75434	1.4291	0.69103	2.1487	0.85579	1.9402
286.02	0.75301	1.4282	0.6956	2.1461	0.85918	1.943
286.19	0.75175	1.4279	0.69964	2.1441	0.86235	1.9457
286.36	0.75049	1.4274	0.7041	2.142	0.86557	1.9488
286.54	0.74922	1.4268	0.70842	2.1397	0.86904	1.9515
286.71	0.74788	1.426	0.71291	2.1372	0.87217	1.9542
286.88	0.74662	1.4254	0.71721	2.135	0.87551	1.957
287.06	0.74536	1.4248	0.72156	2.1327	0.8789	1.9597
287.23	0.74393	1.4243	0.72645	2.1305	0.88278	1.9629
287.4	0.7427	1.4237	0.73082	2.1281	0.88634	1.9657
287.57	0.74141	1.423	0.73503	2.1257	0.88952	1.9684
287.75	0.74001	1.4223	0.73974	2.1233	0.89313	1.9716
287.92	0.73875	1.4218	0.74437	2.1212	0.89699	1.9745
288.09	0.73751	1.4213	0.74853	2.1191	0.90021	1.9773
288.27	0.736	1.4207	0.75277	2.1167	0.90287	1.9803
288.44	0.73473	1.4198	0.75747	2.1141	0.90693	1.9829
288.61	0.73336	1.419	0.76167	2.1115	0.91037	1.9857
288.78	0.73203	1.4184	0.76605	2.1093	0.91354	1.9885
288.96	0.73062	1.4176	0.77074	2.1066	0.91754	1.9913
289.13	0.72925	1.4168	0.77515	2.1043	0.92057	1.9943
289.3	0.72783	1.4164	0.77962	2.102	0.92428	1.9975
289.48	0.72638	1.4158	0.78402	2.0996	0.9277	2.0006
289.65	0.72494	1.4152	0.78848	2.0973	0.93103	2.0035
289.82	0.72357	1.4145	0.79277	2.0949	0.9341	2.0065
290	0.72227	1.4136	0.79741	2.0922	0.93802	2.0094
290.17	0.72073	1.4128	0.80209	2.0895	0.94153	2.0125
290.34	0.71928	1.412	0.80628	2.087	0.94456	2.0154
290.51	0.71776	1.4114	0.8107	2.0844	0.94791	2.0186
290.69	0.716	1.4107	0.81541	2.0818	0.95057	2.022
290.86	0.71463	1.4099	0.81946	2.0792	0.95366	2.0249
291.03	0.71324	1.4088	0.82382	2.0764	0.95702	2.0276
291.21	0.71159	1.408	0.82836	2.0736	0.9603	2.0308
291.38	0.71023	1.4074	0.83257	2.0713	0.96346	2.0339
291.55	0.70877	1.4066	0.83686	2.0686	0.96684	2.0369
291.72	0.70729	1.4057	0.8411	2.0659	0.96995	2.0399
291.9	0.70579	1.4047	0.84574	2.063	0.97362	2.0428
292.07	0.70421	1.4038	0.84987	2.0602	0.97663	2.0457
292.24	0.7028	1.4031	0.85409	2.0577	0.97981	2.0489
292.42	0.70118	1.4023	0.85868	2.0548	0.98351	2.0524
292.59	0.69964	1.4012	0.86299	2.052	0.98644	2.0551
292.76	0.69818	1.4	0.86715	2.0489	0.98971	2.0578
292.93	0.69657	1.3993	0.87158	2.0462	0.9931	2.0612
293.11	0.69498	1.3986	0.87578	2.0436	0.99596	2.0644
293.28	0.69355	1.3978	0.87993	2.041	0.99943	2.0674
293.45	0.69191	1.3968	0.88411	2.038	1.0022	2.0703
293.63	0.69038	1.3956	0.88835	2.0348	1.0056	2.0732
293.8	0.68882	1.3949	0.89246	2.0323	1.0086	2.0763
293.97	0.68722	1.3941	0.89672	2.0295	1.012	2.0794
294.15	0.68565	1.3933	0.90137	2.0267	1.0157	2.0828
294.32	0.68406	1.3923	0.90532	2.0239	1.0184	2.0857
294.49	0.68246	1.3911	0.90956	2.0206	1.0218	2.0885
294.66	0.68096	1.3901	0.9136	2.0178	1.0246	2.0915
294.84	0.67926	1.3891	0.91802	2.0147	1.0281	2.0948
295.01	0.6775	1.3884	0.92213	2.012	1.0308	2.0982
295.18	0.67606	1.3874	0.92648	2.0091	1.0345	2.1012
295.36	0.6745	1.3862	0.93086	2.0062	1.0373	2.1042
295.53	0.67287	1.385	0.93493	2.0031	1.0401	2.107
295.7	0.67116	1.384	0.93922	1.9998	1.044	2.1101
295.87	0.66945	1.3832	0.94416	1.9972	1.0476	2.1137
296.05	0.66774	1.3821	0.9481	1.9939	1.0509	2.1167
296.22	0.66609	1.381	0.95209	1.9908	1.0538	2.1195
296.39	0.6644	1.3798	0.95636	1.9876	1.0568	2.1225
296.57	0.66269	1.3788	0.96057	1.9845	1.06	2.1259
296.74	0.66116	1.3779	0.96468	1.9818	1.0631	2.1291
296.91	0.65939	1.3769	0.969	1.9787	1.0663	2.1324
297.08	0.65783	1.3757	0.97333	1.9755	1.0699	2.1354
297.26	0.65618	1.3745	0.97754	1.9723	1.0733	2.1383
297.43	0.6546	1.3736	0.98156	1.9695	1.0765	2.1415
297.6	0.65293	1.3728	0.98597	1.9665	1.0803	2.145
297.78	0.65124	1.372	0.99006	1.9637	1.0832	2.1483
297.95	0.6496	1.3707	0.99441	1.9604	1.0868	2.1514
298.12	0.64794	1.3694	0.99856	1.957	1.0905	2.1541
298.3	0.64627	1.3683	1.003	1.9538	1.0939	2.1576
298.47	0.64458	1.3671	1.0071	1.9506	1.0971	2.1605
298.64	0.64286	1.3659	1.0112	1.9473	1.1001	2.1638
298.81	0.64114	1.3645	1.0153	1.9438	1.1032	2.1667
298.99	0.63951	1.3633	1.0195	1.9406	1.1069	2.1697
299.16	0.63768	1.362	1.0238	1.9372	1.1101	2.1729
299.33	0.63604	1.3609	1.0278	1.9339	1.1134	2.176
299.51	0.63424	1.3599	1.0317	1.9308	1.1162	2.1792
299.68	0.63243	1.3585	1.0356	1.9274	1.1191	2.1818
299.85	0.63078	1.3574	1.0397	1.9241	1.1227	2.185
300.02	0.62884	1.3562	1.0438	1.9208	1.1255	2.1882
300.2	0.62709	1.3551	1.0481	1.9174	1.1292	2.1916
300.37	0.62524	1.3542	1.0521	1.9143	1.1326	2.1947
300.54	0.6235	1.3529	1.056	1.9109	1.1355	2.1977
300.72	0.62186	1.3517	1.0595	1.9075	1.1385	2.2004
300.89	0.61996	1.3503	1.0634	1.904	1.1413	2.2033
301.06	0.6183	1.3492	1.0674	1.9008	1.1445	2.2066
301.24	0.61655	1.3482	1.0716	1.8977	1.148	2.2102
301.41	0.61475	1.3472	1.0755	1.8946	1.1509	2.2133
301.58	0.61307	1.3459	1.0795	1.891	1.1541	2.2166
301.75	0.61125	1.3444	1.0835	1.8875	1.1572	2.2194
301.93	0.60951	1.3432	1.0877	1.8841	1.1606	2.2227
302.1	0.60775	1.342	1.0915	1.8806	1.1638	2.2258
302.27	0.60566	1.3406	1.0957	1.877	1.1666	2.229
302.45	0.60398	1.3396	1.0996	1.8738	1.1697	2.2325
302.62	0.60215	1.3383	1.1036	1.8704	1.1727	2.2357
302.79	0.60071	1.3369	1.1076	1.8673	1.1758	2.2388
302.96	0.59861	1.3353	1.1119	1.8632	1.1792	2.2419
303.14	0.59684	1.3342	1.1155	1.8601	1.1815	2.2451
303.31	0.59498	1.3332	1.1194	1.8568	1.1849	2.2484
303.48	0.59312	1.3319	1.1234	1.8533	1.1877	2.2518
303.66	0.59139	1.3305	1.1272	1.8498	1.1909	2.2547
303.83	0.58946	1.329	1.1312	1.846	1.194	2.2577
304	0.58758	1.328	1.1353	1.8427	1.1972	2.2614
304.17	0.58588	1.3266	1.1392	1.8392	1.2003	2.2645
304.35	0.58398	1.3255	1.143	1.8359	1.2031	2.2679
304.52	0.58202	1.3242	1.147	1.8321	1.2063	2.2713
304.69	0.58018	1.3225	1.1509	1.8282	1.2095	2.2742
304.87	0.57823	1.3214	1.1546	1.8248	1.2123	2.2774
305.04	0.5764	1.32	1.1584	1.8212	1.2155	2.2802
305.21	0.5744	1.319	1.1621	1.8177	1.2188	2.2836
305.39	0.57252	1.3173	1.1661	1.8137	1.222	2.2865
305.56	0.57058	1.3159	1.1698	1.8101	1.2247	2.2895
305.73	0.56864	1.3145	1.1736	1.8062	1.2281	2.2925
305.9	0.56679	1.3132	1.1774	1.8026	1.2311	2.2957
306.08	0.56482	1.3121	1.181	1.7992	1.2338	2.299
306.25	0.56306	1.3105	1.1846	1.7954	1.237	2.3018
306.42	0.56089	1.3093	1.1884	1.7917	1.2397	2.3052
306.6	0.55934	1.3078	1.1922	1.788	1.2433	2.308
306.77	0.55737	1.3062	1.1957	1.784	1.2464	2.3108
306.94	0.55536	1.3056	1.1995	1.7812	1.249	2.3145
307.11	0.55345	1.3045	1.2029	1.7776	1.2521	2.3176
307.29	0.55146	1.3027	1.2066	1.7736	1.2548	2.3203
307.46	0.54963	1.3015	1.2104	1.77	1.2582	2.3235
307.63	0.54782	1.2997	1.2141	1.766	1.2614	2.3263
307.81	0.54584	1.2985	1.2175	1.7624	1.2644	2.3293
307.98	0.54397	1.2972	1.2211	1.7588	1.2672	2.3323
308.15	0.54176	1.296	1.2249	1.7548	1.2708	2.3354
308.33	0.53993	1.2944	1.2282	1.7509	1.2736	2.338
308.5	0.53798	1.293	1.2318	1.7473	1.2767	2.3407
308.67	0.53617	1.2914	1.2351	1.7432	1.2798	2.3434
308.84	0.53418	1.29	1.2387	1.7395	1.2826	2.3465
309.02	0.53226	1.2887	1.242	1.7357	1.2855	2.3494
309.19	0.5303	1.2873	1.2455	1.7319	1.2886	2.3523
309.36	0.52827	1.2859	1.2489	1.7281	1.2916	2.3553
309.54	0.52624	1.2843	1.2524	1.7241	1.2944	2.358
309.71	0.52447	1.2827	1.2558	1.7202	1.2975	2.3604
309.88	0.52249	1.2814	1.2595	1.7166	1.3006	2.3636
310.05	0.5203	1.2802	1.2629	1.7129	1.3032	2.3667
310.23	0.51845	1.2788	1.2664	1.709	1.3065	2.3695
310.4	0.51617	1.277	1.27	1.7047	1.3091	2.3723
310.57	0.5142	1.2757	1.2733	1.701	1.312	2.3753
310.75	0.5123	1.2742	1.2768	1.6971	1.3149	2.3783
310.92	0.51032	1.273	1.2804	1.6935	1.3179	2.3817
311.09	0.50812	1.2717	1.2838	1.6898	1.3204	2.3847
311.26	0.50601	1.2698	1.2871	1.6854	1.3233	2.3869
311.44	0.5038	1.2686	1.2905	1.6817	1.326	2.39
311.61	0.5015	1.2671	1.2939	1.6777	1.3285	2.3927
311.78	0.49972	1.266	1.2973	1.674	1.332	2.396
311.96	0.49754	1.2645	1.3004	1.6702	1.3341	2.3986
312.13	0.49548	1.2629	1.3038	1.6661	1.337	2.4014
312.3	0.49349	1.2615	1.307	1.6621	1.3401	2.4042
312.48	0.49132	1.2598	1.3105	1.658	1.3428	2.4069
312.65	0.48909	1.2585	1.3138	1.6541	1.3457	2.4097
312.82	0.48705	1.257	1.3174	1.6499	1.3493	2.4126
312.99	0.48511	1.2557	1.3204	1.6464	1.3519	2.4153
313.17	0.48296	1.2541	1.3237	1.6422	1.3547	2.4179
313.34	0.4818	1.2523	1.3269	1.6385	1.358	2.4203
313.51	0.47967	1.2508	1.3302	1.6346	1.3607	2.4231
313.69	0.47774	1.2492	1.3334	1.6305	1.3637	2.4256
313.86	0.47554	1.2478	1.3365	1.6265	1.3662	2.4284
314.03	0.47366	1.2466	1.3397	1.623	1.3692	2.4312
314.2	0.47135	1.2451	1.3429	1.619	1.3718	2.4338
314.38	0.4694	1.2434	1.3461	1.615	1.3747	2.4363
314.55	0.46728	1.2422	1.3494	1.6112	1.3777	2.4393
314.72	0.46519	1.2405	1.3524	1.6069	1.3804	2.4415
314.9	0.46307	1.2397	1.3553	1.6037	1.3826	2.4447
315.07	0.46087	1.2381	1.3585	1.5995	1.3854	2.4476
315.24	0.45868	1.2368	1.3622	1.5956	1.3885	2.4509
315.42	0.45655	1.2351	1.3653	1.5914	1.391	2.4534
315.59	0.4545	1.2338	1.3683	1.5878	1.3936	2.456
315.76	0.45237	1.2324	1.3715	1.5839	1.3965	2.4588
315.93	0.45025	1.2311	1.3747	1.5801	1.3992	2.4616
316.11	0.44828	1.2297	1.3777	1.5763	1.4019	2.4643
316.28	0.44592	1.2285	1.3808	1.5721	1.4047	2.4675
316.45	0.44301	1.2265	1.3837	1.5676	1.4068	2.4687
316.63	0.44078	1.2248	1.3866	1.5632	1.409	2.4716
316.8	0.43864	1.2232	1.3897	1.5591	1.4116	2.4742
316.97	0.43648	1.2219	1.3925	1.5552	1.4141	2.4768
317.14	0.43418	1.2205	1.3953	1.5515	1.4161	2.4791
317.32	0.43206	1.2189	1.3982	1.5474	1.4186	2.4815
317.49	0.42987	1.2174	1.4013	1.5432	1.4215	2.4841
317.66	0.4277	1.216	1.4043	1.5395	1.424	2.4866
317.84	0.42539	1.215	1.407	1.5357	1.426	2.4899
318.01	0.42318	1.213	1.41	1.5315	1.4285	2.4916
318.18	0.42112	1.2121	1.4128	1.528	1.431	2.495
318.35	0.41915	1.2106	1.4156	1.5239	1.4338	2.4973
318.53	0.41717	1.2091	1.4183	1.5202	1.4361	2.4996
318.7	0.41473	1.2077	1.4211	1.516	1.4386	2.502
318.87	0.41255	1.2061	1.4239	1.5119	1.4411	2.5041
319.05	0.41032	1.2044	1.4267	1.5077	1.4434	2.5065
319.22	0.40809	1.203	1.4295	1.5037	1.4459	2.5091
319.39	0.40602	1.2011	1.4321	1.4995	1.4482	2.5105
319.57	0.40392	1.1998	1.4348	1.496	1.4506	2.5125
319.74	0.40147	1.1989	1.4381	1.4919	1.4532	2.5171
319.91	0.39939	1.1975	1.4408	1.488	1.4557	2.5196
320.08	0.39759	1.196	1.4433	1.4845	1.4575	2.5217
320.26	0.395	1.1945	1.4461	1.4801	1.46	2.5243
320.43	0.39256	1.1932	1.4487	1.4763	1.4618	2.5267
320.6	0.39038	1.1918	1.4512	1.4724	1.4639	2.5292
320.78	0.38788	1.19	1.4538	1.4682	1.4661	2.5306
320.95	0.38565	1.1885	1.4564	1.4642	1.4683	2.5328
321.12	0.38306	1.187	1.4591	1.4602	1.4701	2.5351
321.29	0.38105	1.1857	1.4615	1.4568	1.4727	2.5366
321.47	0.37868	1.1845	1.4639	1.4527	1.4748	2.5395
321.64	0.3765	1.1831	1.4664	1.4491	1.4771	2.5414
321.81	0.37421	1.1818	1.4689	1.4452	1.4791	2.5436
321.99	0.3722	1.1799	1.4713	1.4408	1.4815	2.5453
322.16	0.36982	1.1788	1.4737	1.437	1.4836	2.5476
322.33	0.36772	1.1776	1.476	1.4335	1.4857	2.5498
322.5	0.36531	1.1769	1.4784	1.4298	1.4877	2.5535
322.68	0.3631	1.1752	1.4811	1.4259	1.4903	2.5548
322.85	0.36081	1.1744	1.4835	1.4223	1.4923	2.5582
323.02	0.35858	1.1725	1.4858	1.4181	1.4942	2.5595
323.2	0.35608	1.1709	1.4879	1.4139	1.4955	2.5617
323.37	0.3541	1.1697	1.4907	1.4103	1.4985	2.5641
323.54	0.35184	1.1684	1.4928	1.4064	1.5002	2.5662
323.72	0.34956	1.1671	1.495	1.4027	1.5019	2.5681
323.89	0.34716	1.1657	1.4975	1.3988	1.504	2.5706
324.06	0.34515	1.1646	1.4998	1.3953	1.5062	2.5729
324.23	0.34286	1.1633	1.5018	1.3915	1.508	2.5745
324.41	0.34056	1.1621	1.504	1.3877	1.5101	2.5769
324.58	0.33839	1.1606	1.5061	1.384	1.512	2.5782
324.75	0.33595	1.1592	1.5083	1.3801	1.514	2.5799
324.93	0.33369	1.1585	1.5102	1.3768	1.5156	2.5826
325.1	0.3313	1.1574	1.5125	1.373	1.5178	2.5849
325.27	0.32878	1.1559	1.5145	1.3693	1.5192	2.5865
325.44	0.32658	1.1545	1.5169	1.3654	1.5214	2.5885
325.62	0.32421	1.1533	1.5189	1.3616	1.5232	2.5905
325.79	0.32208	1.1522	1.5211	1.358	1.5254	2.5927
325.96	0.31971	1.1515	1.5235	1.3546	1.5274	2.5958
326.14	0.31718	1.1499	1.5259	1.3507	1.5296	2.5973
326.31	0.31469	1.1491	1.5278	1.3473	1.531	2.5999
326.48	0.31251	1.148	1.5302	1.3437	1.5334	2.6023
326.66	0.31019	1.1466	1.5325	1.3398	1.5355	2.6043
326.83	0.30775	1.1454	1.5347	1.3362	1.5375	2.6063
327	0.30528	1.1445	1.5367	1.3329	1.539	2.6084
327.17	0.30321	1.1425	1.5388	1.3289	1.5412	2.609
327.35	0.30072	1.1421	1.5411	1.3255	1.5433	2.6125
327.52	0.29841	1.1409	1.5429	1.322	1.5449	2.6142
327.69	0.29595	1.1393	1.5451	1.3184	1.5468	2.6153
327.87	0.29354	1.1381	1.5473	1.3148	1.5488	2.6173
328.04	0.29128	1.1367	1.549	1.3109	1.5505	2.6187
328.21	0.28916	1.1359	1.5508	1.3078	1.5522	2.6208
328.38	0.28696	1.135	1.5528	1.3047	1.554	2.6229
328.56	0.28428	1.1339	1.5545	1.3011	1.5555	2.6246
328.73	0.28209	1.1328	1.5564	1.2977	1.5572	2.6265
328.9	0.27974	1.1319	1.5584	1.2946	1.5589	2.6285
329.08	0.2774	1.1309	1.5602	1.291	1.5608	2.6303
329.25	0.27498	1.13	1.562	1.2879	1.5623	2.6322
329.42	0.27266	1.1289	1.5639	1.2844	1.5641	2.6341
329.59	0.27	1.1281	1.5657	1.2813	1.5655	2.6361
329.77	0.26774	1.1271	1.5675	1.2779	1.5672	2.6378
329.94	0.26529	1.1263	1.5692	1.275	1.5687	2.6396
330.11	0.26295	1.1255	1.5711	1.2719	1.5706	2.6416
330.29	0.26035	1.1244	1.5728	1.2684	1.5721	2.6433
330.46	0.25784	1.1235	1.5743	1.2651	1.5733	2.6449
330.63	0.25545	1.1227	1.5759	1.2621	1.5748	2.6465
330.81	0.2531	1.1218	1.5778	1.2589	1.5766	2.6485
330.98	0.25057	1.1209	1.5792	1.2556	1.5779	2.65
331.15	0.24802	1.1198	1.5807	1.2524	1.5791	2.6514
331.32	0.24551	1.1188	1.5825	1.2492	1.5807	2.6531
331.5	0.24292	1.118	1.5842	1.2464	1.5823	2.6546
331.67	0.2406	1.1171	1.5856	1.2432	1.5838	2.6559
331.84	0.23831	1.1163	1.5873	1.2403	1.5855	2.6577
332.02	0.23567	1.1155	1.5888	1.2373	1.5866	2.6592
332.19	0.23314	1.1146	1.5902	1.2342	1.5879	2.6606
332.36	0.2306	1.1137	1.5918	1.2312	1.5893	2.6621
332.53	0.22818	1.1128	1.5934	1.2281	1.5909	2.6638
332.71	0.22589	1.112	1.595	1.2252	1.5925	2.6654
332.88	0.22316	1.1111	1.5966	1.2222	1.5937	2.667
333.05	0.22074	1.1102	1.5983	1.2192	1.5952	2.6687
333.23	0.21791	1.1095	1.5999	1.2165	1.5964	2.6704
333.4	0.21561	1.1087	1.6014	1.2135	1.5981	2.672
333.57	0.21347	1.1078	1.6029	1.2108	1.5994	2.6734
333.75	0.21086	1.1069	1.6043	1.2077	1.6008	2.6748
333.92	0.20822	1.106	1.6058	1.2046	1.6022	2.6761
334.09	0.20566	1.1051	1.6072	1.2019	1.6034	2.6775
334.26	0.20297	1.1043	1.6084	1.1989	1.6043	2.6787
334.44	0.20067	1.1036	1.6097	1.1962	1.6058	2.68
334.61	0.19836	1.1029	1.611	1.1938	1.607	2.6815
334.78	0.19582	1.1022	1.6124	1.1911	1.6083	2.683
334.96	0.19301	1.1012	1.6138	1.1883	1.6094	2.6841
335.13	0.19052	1.1003	1.6152	1.1854	1.6107	2.6854
335.3	0.18847	1.0995	1.6167	1.1826	1.6124	2.6868
335.47	0.18608	1.0989	1.6179	1.18	1.6138	2.6882
335.65	0.18397	1.0982	1.6192	1.1774	1.6153	2.6895
335.82	0.18146	1.0976	1.6202	1.1749	1.6163	2.6905
335.99	0.17899	1.0969	1.621	1.1722	1.6172	2.6916
336.17	0.17647	1.0962	1.6224	1.1697	1.6184	2.6928
336.34	0.17381	1.0954	1.6235	1.167	1.6195	2.694
336.51	0.17123	1.0949	1.6247	1.1645	1.6207	2.6952
336.68	0.16877	1.0942	1.6261	1.162	1.6221	2.6967
336.86	0.1663	1.0938	1.6273	1.1599	1.6233	2.6981
337.03	0.16367	1.0934	1.6282	1.1578	1.6241	2.6992
337.2	0.16108	1.0927	1.6293	1.1554	1.6251	2.7004
337.38	0.15841	1.0921	1.6303	1.153	1.626	2.7015
337.55	0.15606	1.0914	1.6311	1.1507	1.6268	2.7022
337.72	0.15376	1.0908	1.6319	1.1485	1.6276	2.7031
337.9	0.1516	1.0903	1.6331	1.1462	1.6291	2.7044
338.07	0.14908	1.0898	1.6341	1.1441	1.6302	2.7055
338.24	0.14651	1.0894	1.6351	1.1422	1.6309	2.7067
338.41	0.14376	1.0888	1.6363	1.1399	1.6321	2.7079
338.59	0.14132	1.0884	1.6373	1.138	1.6331	2.709
338.76	0.13901	1.0877	1.638	1.1357	1.634	2.7097
338.93	0.13703	1.0872	1.639	1.1334	1.6355	2.7107
339.11	0.13486	1.0869	1.6399	1.1316	1.6365	2.7118
339.28	0.13234	1.0865	1.6407	1.1296	1.6375	2.7129
339.45	0.13003	1.0862	1.6418	1.1279	1.6387	2.7142
339.62	0.1273	1.0859	1.6427	1.126	1.6395	2.7153
339.8	0.12486	1.0855	1.6435	1.1242	1.6404	2.7162
339.97	0.12227	1.0851	1.6445	1.1225	1.6412	2.7173
340.14	0.12006	1.0848	1.6451	1.1206	1.6422	2.7181
340.32	0.11765	1.0844	1.6459	1.1193	1.6428	2.7191
340.49	0.1153	1.0843	1.6467	1.1177	1.6437	2.7201
340.66	0.11299	1.0839	1.6473	1.1158	1.6446	2.7209
340.83	0.11003	1.0838	1.6481	1.1144	1.6453	2.722
341.01	0.10805	1.0836	1.6488	1.1129	1.6462	2.7229
341.18	0.10551	1.0832	1.6494	1.1112	1.6469	2.7235
341.35	0.10319	1.0829	1.65	1.1094	1.6478	2.7242
341.53	0.10057	1.0824	1.6507	1.1078	1.6486	2.725
341.7	0.098405	1.0822	1.6512	1.1062	1.6493	2.7256
341.87	0.096015	1.082	1.6516	1.1047	1.65	2.7263
342.05	0.093472	1.0818	1.6524	1.1034	1.6508	2.7272
342.22	0.091195	1.0816	1.6532	1.102	1.6519	2.7283
342.39	0.088596	1.081	1.654	1.1002	1.6528	2.7288
342.56	0.086376	1.0808	1.6546	1.0989	1.6536	2.7295
342.74	0.083751	1.0806	1.655	1.0975	1.6543	2.7301
342.91	0.081417	1.0805	1.6555	1.0964	1.6548	2.7307
343.08	0.078806	1.0803	1.6561	1.095	1.6556	2.7315
343.26	0.076669	1.08	1.6565	1.0937	1.6562	2.7319
343.43	0.074254	1.0799	1.6571	1.0926	1.6569	2.7327
343.6	0.071901	1.0799	1.6576	1.0915	1.6577	2.7335
343.77	0.069416	1.0796	1.6578	1.0904	1.658	2.7337
343.95	0.066772	1.0795	1.6583	1.0893	1.6586	2.7343
344.12	0.064642	1.0796	1.6584	1.0885	1.659	2.7349
344.29	0.061999	1.0797	1.6584	1.0876	1.6592	2.7353
344.47	0.059795	1.0796	1.6591	1.0867	1.66	2.736
344.64	0.057496	1.0795	1.6595	1.0857	1.6608	2.7366
344.81	0.055031	1.0794	1.66	1.0848	1.6614	2.7372
344.99	0.052772	1.0794	1.6605	1.0841	1.662	2.738
345.16	0.050256	1.0792	1.6608	1.0831	1.6625	2.7383
345.33	0.048028	1.0794	1.6608	1.0825	1.6628	2.7387
345.5	0.045572	1.0793	1.6612	1.0818	1.6633	2.7391
345.68	0.043332	1.0795	1.6613	1.0811	1.6637	2.7396
345.85	0.041154	1.0796	1.6614	1.0807	1.6639	2.7399
346.02	0.03867	1.0793	1.6617	1.0801	1.6641	2.7401
346.2	0.036589	1.0796	1.662	1.0796	1.6648	2.7408
346.37	0.034502	1.0795	1.6622	1.0786	1.6655	2.741
346.54	0.032097	1.0796	1.6625	1.0785	1.6657	2.7416
346.71	0.029653	1.0799	1.6624	1.0779	1.6661	2.7419
346.89	0.027609	1.0801	1.6623	1.0773	1.6666	2.7421
347.06	0.025195	1.0803	1.6624	1.077	1.6669	2.7425
347.23	0.023027	1.0805	1.6623	1.0766	1.6671	2.7426
347.41	0.020849	1.0806	1.6624	1.0762	1.6675	2.7428
347.58	0.018661	1.0808	1.6626	1.0758	1.6681	2.7433
347.75	0.016528	1.081	1.6624	1.0755	1.6682	2.7434
347.92	0.014378	1.0812	1.6625	1.0754	1.6686	2.7437
348.1	0.01242	1.0816	1.6624	1.0754	1.6687	2.744
348.27	0.010501	1.0818	1.6622	1.0751	1.6689	2.744
348.44	0.0088792	1.082	1.6622	1.0752	1.669	2.7442
348.62	0.0078777	1.0822	1.6621	1.075	1.6694	2.7443
348.79	0.007462	1.0823	1.6619	1.0749	1.6694	2.7442
348.96	0.0074807	1.0828	1.6619	1.0754	1.6692	2.7446
349.14	0.0084692	1.0831	1.6618	1.0755	1.6695	2.7448
349.31	0.0098958	1.0835	1.6614	1.0757	1.6694	2.7448
349.48	0.011672	1.0838	1.6612	1.0758	1.6695	2.7448
349.65	0.01332	1.084	1.661	1.0758	1.6696	2.7446
349.83	0.015383	1.0842	1.6604	1.0759	1.6693	2.7442
350	0.017438	1.0847	1.6602	1.0762	1.6694	2.7444


==> T_TVW_A1_sdC.txt <==
0	3.8381e-05	0.00032665
0.17378	0.0001266	0.0010774
0.34757	0.0002007	0.0017081
0.52135	0.00031896	0.0027146
0.69513	0.0014829	0.01262
0.86892	0.0024438	0.020798
1.0427	0.0020546	0.026443
1.2165	0.002444	0.02994
1.3903	0.0021048	0.027943
1.5641	0.0029898	0.04522
1.7378	0.0051698	0.073964
1.9116	0.0075218	0.091404
2.0854	0.0098337	0.11036
2.2592	0.012664	0.122
2.433	0.013343	0.13018
2.6068	0.013391	0.13025
2.7805	0.013057	0.12183
2.9543	0.01278	0.1122
3.1281	0.013921	0.11938
3.3019	0.014377	0.12257
3.4757	0.013286	0.11312
3.6495	0.012603	0.10987
3.8232	0.011398	0.098492
3.997	0.011238	0.096101
4.1708	0.010534	0.089768
4.3446	0.010423	0.088734
4.5184	0.0098288	0.083656
4.6922	0.0085915	0.073121
4.8659	0.0081154	0.069067
5.0397	0.0076048	0.064722
5.2135	0.0070988	0.060415
5.3873	0.006706	0.057072
5.5611	0.0067399	0.05736
5.7349	0.0067492	0.05744
5.9086	0.0067191	0.056002
6.0824	0.0062806	0.048745
6.2562	0.0063703	0.052265
6.43	0.0060496	0.050929
6.6038	0.0059347	0.05037
6.7776	0.0056553	0.048098
6.9513	0.0060788	0.051727
7.1251	0.0064318	0.054737
7.2989	0.0066528	0.056619
7.4727	0.0061691	0.052503
7.6465	0.0067453	0.057406
7.8203	0.0071518	0.060866
7.994	0.0075871	0.064571
8.1678	0.0072771	0.061933
8.3416	0.0079459	0.067624
8.5154	0.0085927	0.073129
8.6892	0.0082277	0.070023
8.863	0.0086186	0.07335
9.0367	0.0090599	0.077106
9.2105	0.0085927	0.073129
9.3843	0.0082867	0.070525
9.5581	0.0086729	0.073812
9.7319	0.0083816	0.071333
9.9057	0.0080959	0.068902
10.079	0.0083709	0.071242
10.253	0.0092012	0.078308
10.427	0.0095502	0.081278
10.601	0.0098491	0.083822
10.775	0.0095889	0.081608
10.948	0.0090711	0.077201
11.122	0.0093895	0.079911
11.296	0.0089695	0.076337
11.47	0.0081467	0.069334
11.643	0.0082669	0.070357
11.817	0.0080746	0.06872
11.991	0.0073469	0.062527
12.165	0.0074882	0.063729
12.339	0.0079055	0.06728
12.512	0.0076347	0.064976
12.686	0.0075298	0.064083
12.86	0.0077218	0.065717
13.034	0.008101	0.068945
13.208	0.0077347	0.065827
13.381	0.0079477	0.06764
13.555	0.0085232	0.072538
13.729	0.0080849	0.068808
13.903	0.0082651	0.070341
14.076	0.0089012	0.075755
14.25	0.0085855	0.073068
14.424	0.008211	0.069881
14.598	0.0087321	0.074316
14.772	0.0086095	0.073272
14.945	0.0086379	0.073514
15.119	0.0086864	0.073927
15.293	0.0087631	0.07458
15.467	0.0084381	0.071813
15.641	0.0084481	0.071899
15.814	0.008493	0.072281
15.988	0.007937	0.061183
16.162	0.0083383	0.063941
16.336	0.0084535	0.066341
16.509	0.0078096	0.059612
16.683	0.0085295	0.061542
16.857	0.0089975	0.062608
17.031	0.0091416	0.058411
17.205	0.0085956	0.056978
17.378	0.008873	0.063412
17.552	0.0087937	0.06214
17.726	0.0089457	0.063412
17.9	0.0091821	0.069602
18.073	0.0094047	0.069661
18.247	0.0089532	0.061775
18.421	0.0090317	0.062789
18.595	0.0094102	0.06644
18.769	0.0094636	0.062036
18.942	0.0095728	0.060386
19.116	0.010039	0.063398
19.29	0.010198	0.062043
19.464	0.010051	0.060853
19.638	0.010216	0.063427
19.811	0.010328	0.064393
19.985	0.0096403	0.061946
20.159	0.010251	0.063555
20.333	0.0099239	0.059602
20.506	0.0097424	0.055018
20.68	0.010432	0.058593
20.854	0.010914	0.060005
21.028	0.010532	0.057056
21.202	0.01066	0.060977
21.375	0.010509	0.059712
21.549	0.011167	0.060642
21.723	0.012015	0.066628
21.897	0.011705	0.062806
22.071	0.011813	0.062861
22.244	0.011665	0.064303
22.418	0.011581	0.06239
22.592	0.011784	0.058127
22.766	0.012909	0.062431
22.939	0.012702	0.057281
23.113	0.013034	0.061312
23.287	0.014115	0.06927
23.461	0.014104	0.063749
23.635	0.014556	0.061213
23.808	0.013412	0.061339
23.982	0.013397	0.062492
24.156	0.013538	0.062709
24.33	0.013219	0.057072
24.503	0.012964	0.055291
24.677	0.012823	0.059971
24.851	0.01208	0.056757
25.025	0.013399	0.057803
25.199	0.013442	0.059545
25.372	0.01305	0.061956
25.546	0.013207	0.061746
25.72	0.012877	0.058792
25.894	0.013964	0.06376
26.068	0.013845	0.062662
26.241	0.01406	0.063535
26.415	0.014774	0.066537
26.589	0.01466	0.060768
26.763	0.014894	0.066538
26.936	0.014727	0.063605
27.11	0.01498	0.061925
27.284	0.015137	0.061898
27.458	0.015434	0.060303
27.632	0.015969	0.063473
27.805	0.015023	0.055816
27.979	0.01546	0.058473
28.153	0.015328	0.057493
28.327	0.013967	0.057025
28.5	0.014955	0.059579
28.674	0.016125	0.055467
28.848	0.016513	0.058128
29.022	0.015971	0.053817
29.196	0.015785	0.055537
29.369	0.015496	0.059192
29.543	0.015573	0.053936
29.717	0.016768	0.053652
29.891	0.016578	0.05211
30.065	0.01672	0.054091
30.238	0.015914	0.056678
30.412	0.01597	0.056482
30.586	0.016997	0.054335
30.76	0.016867	0.053471
30.933	0.017501	0.055441
31.107	0.01656	0.055438
31.281	0.016733	0.058016
31.455	0.016901	0.051779
31.629	0.017166	0.057036
31.802	0.017618	0.057256
31.976	0.017583	0.062758
32.15	0.016702	0.058924
32.324	0.018874	0.059521
32.498	0.018941	0.060282
32.671	0.018993	0.056901
32.845	0.017868	0.060377
33.019	0.017432	0.050385
33.193	0.018153	0.054159
33.366	0.018188	0.051885
33.54	0.018278	0.057116
33.714	0.017971	0.057324
33.888	0.018161	0.056694
34.062	0.018332	0.055632
34.235	0.018569	0.052204
34.409	0.018099	0.059005
34.583	0.017517	0.054389
34.757	0.017862	0.052148
34.93	0.018151	0.048907
35.104	0.018115	0.050482
35.278	0.017993	0.050016
35.452	0.018001	0.050515
35.626	0.01864	0.051482
35.799	0.016977	0.048864
35.973	0.018278	0.052438
36.147	0.017967	0.049597
36.321	0.019428	0.055123
36.495	0.018653	0.046739
36.668	0.018727	0.054744
36.842	0.01831	0.050196
37.016	0.018564	0.052459
37.19	0.018885	0.04569
37.363	0.01896	0.051891
37.537	0.018963	0.050011
37.711	0.018718	0.049042
37.885	0.019408	0.048636
38.059	0.019286	0.05062
38.232	0.019351	0.053612
38.406	0.019151	0.052209
38.58	0.019808	0.053251
38.754	0.019348	0.053362
38.928	0.019392	0.056778
39.101	0.019175	0.052907
39.275	0.019922	0.053851
39.449	0.016715	0.044521
39.623	0.019452	0.056549
39.796	0.019236	0.051073
39.97	0.021176	0.052614
40.144	0.020355	0.04811
40.318	0.019924	0.053752
40.492	0.019968	0.046638
40.665	0.020324	0.047452
40.839	0.019692	0.042787
41.013	0.019543	0.051344
41.187	0.020188	0.044126
41.36	0.020549	0.042442
41.534	0.020485	0.047824
41.708	0.020059	0.046323
41.882	0.020809	0.044183
42.056	0.020563	0.041206
42.229	0.020491	0.047456
42.403	0.020352	0.044118
42.577	0.021429	0.047128
42.751	0.02075	0.051667
42.925	0.020903	0.049833
43.098	0.019524	0.044947
43.272	0.021413	0.049659
43.446	0.02022	0.051661
43.62	0.021569	0.05281
43.793	0.021428	0.048198
43.967	0.021402	0.052902
44.141	0.020624	0.049493
44.315	0.021353	0.049334
44.489	0.021736	0.047546
44.662	0.021216	0.050775
44.836	0.020903	0.047491
45.01	0.021511	0.046992
45.184	0.02123	0.050433
45.357	0.021196	0.052978
45.531	0.021684	0.04904
45.705	0.021875	0.049289
45.879	0.021092	0.05071
46.053	0.021091	0.049017
46.226	0.02151	0.047463
46.4	0.020967	0.052236
46.574	0.02085	0.055745
46.748	0.019949	0.048722
46.922	0.020252	0.047499
47.095	0.022078	0.054137
47.269	0.022313	0.05414
47.443	0.02227	0.047712
47.617	0.021703	0.049415
47.79	0.021861	0.052568
47.964	0.022501	0.047384
48.138	0.022613	0.044278
48.312	0.022379	0.050121
48.486	0.022784	0.040124
48.659	0.02264	0.041162
48.833	0.022243	0.042323
49.007	0.02263	0.041137
49.181	0.022668	0.037108
49.355	0.022795	0.046985
49.528	0.023025	0.042496
49.702	0.023235	0.045312
49.876	0.022445	0.04654
50.05	0.02315	0.046366
50.223	0.023185	0.040899
50.397	0.022601	0.047536
50.571	0.023542	0.042001
50.745	0.024895	0.045134
50.919	0.02403	0.049615
51.092	0.024041	0.050388
51.266	0.023784	0.049978
51.44	0.023571	0.047955
51.614	0.023659	0.04675
51.787	0.023964	0.045249
51.961	0.024413	0.050559
52.135	0.02457	0.047215
52.309	0.024087	0.047908
52.483	0.024509	0.046078
52.656	0.024703	0.041786
52.83	0.024301	0.052107
53.004	0.023724	0.044356
53.178	0.024792	0.050611
53.352	0.02405	0.05324
53.525	0.024876	0.051861
53.699	0.02447	0.035183
53.873	0.025442	0.044897
54.047	0.024971	0.044081
54.22	0.025739	0.047593
54.394	0.024877	0.047174
54.568	0.025586	0.043883
54.742	0.024477	0.052269
54.916	0.024277	0.046714
55.089	0.02538	0.043879
55.263	0.02469	0.047277
55.437	0.025476	0.046462
55.611	0.025791	0.042627
55.785	0.025129	0.047503
55.958	0.025442	0.043527
56.132	0.025436	0.036675
56.306	0.025108	0.044568
56.48	0.025588	0.038155
56.653	0.025563	0.042672
56.827	0.025652	0.04421
57.001	0.026294	0.043536
57.175	0.026229	0.051741
57.349	0.026429	0.047135
57.522	0.026591	0.048546
57.696	0.0237	0.043448
57.87	0.024773	0.039582
58.044	0.02773	0.054681
58.217	0.027458	0.044776
58.391	0.027313	0.049448
58.565	0.026332	0.049328
58.739	0.026618	0.043445
58.913	0.025834	0.0494
59.086	0.026484	0.042501
59.26	0.02633	0.04439
59.434	0.026187	0.04462
59.608	0.026602	0.042889
59.782	0.026068	0.048402
59.955	0.025681	0.041891
60.129	0.026263	0.042649
60.303	0.025545	0.044033
60.477	0.026563	0.044352
60.65	0.026378	0.043105
60.824	0.026693	0.044084
60.998	0.027443	0.044168
61.172	0.02688	0.046723
61.346	0.026698	0.044442
61.519	0.025964	0.0465
61.693	0.027759	0.047799
61.867	0.028	0.046451
62.041	0.027122	0.048311
62.214	0.027424	0.047734
62.388	0.027043	0.04928
62.562	0.02701	0.046469
62.736	0.027897	0.046441
62.91	0.026531	0.044281
63.083	0.027979	0.041442
63.257	0.027302	0.04557
63.431	0.027792	0.043508
63.605	0.0278	0.043588
63.779	0.027332	0.046926
63.952	0.028159	0.041692
64.126	0.027695	0.048238
64.3	0.027738	0.040601
64.474	0.028058	0.045079
64.647	0.027549	0.041884
64.821	0.028666	0.040411
64.995	0.027659	0.047356
65.169	0.026472	0.03763
65.343	0.030078	0.049086
65.516	0.029924	0.045449
65.69	0.028819	0.0408
65.864	0.028024	0.042899
66.038	0.028141	0.040869
66.212	0.028238	0.046331
66.385	0.028529	0.042711
66.559	0.027798	0.043132
66.733	0.028326	0.040297
66.907	0.027554	0.041975
67.08	0.027437	0.046608
67.254	0.027815	0.04886
67.428	0.027122	0.051834
67.602	0.027869	0.046414
67.776	0.027971	0.047987
67.949	0.027617	0.043656
68.123	0.028282	0.045269
68.297	0.0278	0.049541
68.471	0.028485	0.04293
68.644	0.02817	0.052452
68.818	0.02601	0.042702
68.992	0.029555	0.046792
69.166	0.028893	0.04609
69.34	0.029158	0.041986
69.513	0.028507	0.047874
69.687	0.028735	0.039808
69.861	0.028562	0.042328
70.035	0.028896	0.040859
70.209	0.028264	0.042997
70.382	0.028815	0.041536
70.556	0.028837	0.045734
70.73	0.028661	0.043256
70.904	0.029583	0.044006
71.077	0.028944	0.045982
71.251	0.028772	0.038839
71.425	0.028795	0.044357
71.599	0.029057	0.039916
71.773	0.029144	0.045112
71.946	0.029757	0.049139
72.12	0.029199	0.047554
72.294	0.027838	0.044933
72.468	0.028355	0.040837
72.642	0.029159	0.042875
72.815	0.031331	0.043824
72.989	0.030887	0.048008
73.163	0.029787	0.04086
73.337	0.029715	0.048756
73.51	0.0289	0.042356
73.684	0.0288	0.040359
73.858	0.029645	0.042224
74.032	0.030074	0.040402
74.206	0.03036	0.043862
74.379	0.030654	0.043439
74.553	0.029289	0.046141
74.727	0.030135	0.042573
74.901	0.029592	0.052741
75.074	0.030414	0.051691
75.248	0.030306	0.05476
75.422	0.030708	0.049603
75.596	0.02943	0.045409
75.77	0.029386	0.040827
75.943	0.028341	0.036956
76.117	0.027776	0.035929
76.291	0.03165	0.040042
76.465	0.03084	0.045797
76.639	0.030725	0.042296
76.812	0.029811	0.043723
76.986	0.03047	0.036336
77.16	0.030473	0.037743
77.334	0.031662	0.041747
77.507	0.03005	0.046338
77.681	0.030836	0.042258
77.855	0.029823	0.044647
78.029	0.030311	0.043241
78.203	0.029184	0.047719
78.376	0.029303	0.048062
78.55	0.02906	0.044637
78.724	0.029874	0.046998
78.898	0.030189	0.046129
79.071	0.029727	0.042015
79.245	0.029842	0.038735
79.419	0.029492	0.04353
79.593	0.027285	0.029417
79.767	0.029258	0.036193
79.94	0.02994	0.033666
80.114	0.030056	0.039518
80.288	0.030072	0.042766
80.462	0.029874	0.047541
80.636	0.029653	0.047601
80.809	0.030489	0.050764
80.983	0.029955	0.050532
81.157	0.030038	0.046082
81.331	0.02967	0.049452
81.504	0.030325	0.041976
81.678	0.030224	0.046733
81.852	0.03087	0.046064
82.026	0.030228	0.047164
82.2	0.030328	0.043494
82.373	0.030261	0.048526
82.547	0.030297	0.043732
82.721	0.030067	0.044514
82.895	0.030008	0.043508
83.069	0.029495	0.04005
83.242	0.028863	0.03767
83.416	0.02951	0.038309
83.59	0.028204	0.038252
83.764	0.034151	0.043285
83.937	0.032224	0.044711
84.111	0.03112	0.038971
84.285	0.03136	0.041627
84.459	0.031428	0.039739
84.633	0.03128	0.042862
84.806	0.031639	0.038128
84.98	0.031638	0.044089
85.154	0.031299	0.036858
85.328	0.030874	0.044143
85.501	0.031329	0.042489
85.675	0.030999	0.043603
85.849	0.031228	0.039165
86.023	0.030504	0.047377
86.197	0.030547	0.038876
86.37	0.029958	0.0427
86.544	0.030695	0.040449
86.718	0.029951	0.044463
86.892	0.030305	0.043236
87.066	0.031563	0.046719
87.239	0.032536	0.040784
87.413	0.032761	0.03949
87.587	0.032497	0.041809
87.761	0.032438	0.04582
87.934	0.033085	0.049545
88.108	0.032428	0.05984
88.282	0.033619	0.056185
88.456	0.032452	0.056421
88.63	0.032433	0.051866
88.803	0.032103	0.052524
88.977	0.03114	0.04566
89.151	0.031258	0.041516
89.325	0.030938	0.043336
89.499	0.030758	0.041167
89.672	0.030746	0.042366
89.846	0.030953	0.045686
90.02	0.030994	0.040239
90.194	0.03102	0.037874
90.367	0.030818	0.038471
90.541	0.03102	0.040116
90.715	0.027016	0.038994
90.889	0.033884	0.045054
91.063	0.032408	0.047449
91.236	0.032156	0.036984
91.41	0.031193	0.044536
91.584	0.032159	0.043654
91.758	0.031425	0.045511
91.931	0.031836	0.043516
92.105	0.031503	0.044339
92.279	0.031302	0.035852
92.453	0.030848	0.042123
92.627	0.031245	0.041597
92.8	0.030793	0.046176
92.974	0.031775	0.043273
93.148	0.03093	0.047929
93.322	0.031022	0.041075
93.496	0.030674	0.047523
93.669	0.031064	0.043416
93.843	0.030257	0.04195
94.017	0.026756	0.035912
94.191	0.029001	0.038278
94.364	0.029285	0.041209
94.538	0.033428	0.048249
94.712	0.031731	0.046694
94.886	0.031485	0.04367
95.06	0.031029	0.043308
95.233	0.031149	0.043854
95.407	0.030747	0.04578
95.581	0.031494	0.042863
95.755	0.030873	0.047778
95.929	0.031647	0.044105
96.102	0.031004	0.046045
96.276	0.031189	0.040709
96.45	0.029363	0.038693
96.624	0.03039	0.039388
96.797	0.030318	0.053393
96.971	0.030897	0.046036
97.145	0.030375	0.048175
97.319	0.031398	0.047301
97.493	0.030767	0.046565
97.666	0.030479	0.042521
97.84	0.031005	0.047634
98.014	0.032772	0.043998
98.188	0.032065	0.044542
98.361	0.031447	0.042245
98.535	0.030571	0.04265
98.709	0.030625	0.040119
98.883	0.031408	0.043041
99.057	0.029099	0.056356
99.23	0.027619	0.061652
99.404	0.026829	0.05978
99.578	0.027679	0.043677
99.752	0.029513	0.029915
99.926	0.031014	0.023152
100.1	0.031166	0.023001
100.27	0.031026	0.033463
100.45	0.030037	0.037173
100.62	0.030691	0.03234
100.79	0.030729	0.035742
100.97	0.031488	0.030669
101.14	0.03132	0.034247
101.32	0.030455	0.034019
101.49	0.031577	0.039319
101.66	0.032367	0.039983
101.84	0.031972	0.050344
102.01	0.031964	0.046912
102.18	0.031804	0.049575
102.36	0.031811	0.049041
102.53	0.031162	0.049277
102.71	0.031286	0.044033
102.88	0.031304	0.046595
103.05	0.031225	0.049535
103.23	0.0314	0.042836
103.4	0.030781	0.044322
103.57	0.030909	0.041566
103.75	0.030259	0.04355
103.92	0.031232	0.044363
104.1	0.030799	0.051658
104.27	0.03112	0.043628
104.44	0.030385	0.047583
104.62	0.031343	0.043597
104.79	0.029091	0.041471
104.97	0.027301	0.03753
105.14	0.027616	0.041334
105.31	0.032824	0.045518
105.49	0.031673	0.044583
105.66	0.030529	0.042918
105.83	0.03013	0.041401
106.01	0.030514	0.043949
106.18	0.030292	0.047431
106.36	0.029716	0.047475
106.53	0.030623	0.047451
106.7	0.030144	0.051849
106.88	0.03063	0.046544
107.05	0.030074	0.052066
107.22	0.030714	0.046869
107.4	0.030015	0.045217
107.57	0.030607	0.043397
107.75	0.030178	0.045822
107.92	0.030595	0.040652
108.09	0.030139	0.043744
108.27	0.030488	0.044584
108.44	0.030262	0.042489
108.61	0.029589	0.044798
108.79	0.029401	0.042328
108.96	0.031014	0.043288
109.14	0.031052	0.041753
109.31	0.03076	0.045888
109.48	0.030721	0.041316
109.66	0.030801	0.04758
109.83	0.030894	0.044257
110	0.030122	0.044038
110.18	0.030741	0.041818
110.35	0.030229	0.045173
110.53	0.030206	0.041496
110.7	0.029904	0.046166
110.87	0.029917	0.043734
111.05	0.029398	0.042782
111.22	0.029943	0.043377
111.4	0.029763	0.043557
111.57	0.029881	0.04648
111.74	0.030493	0.046122
111.92	0.029869	0.044928
112.09	0.028834	0.040106
112.26	0.026241	0.041338
112.44	0.027331	0.037748
112.61	0.031374	0.048628
112.79	0.032146	0.050316
112.96	0.030442	0.048518
113.13	0.030204	0.047637
113.31	0.029655	0.045996
113.48	0.029061	0.045269
113.65	0.030064	0.04338
113.83	0.02884	0.045816
114	0.029208	0.037579
114.18	0.028939	0.046628
114.35	0.029008	0.041996
114.52	0.028502	0.044616
114.7	0.028947	0.045139
114.87	0.029422	0.045516
115.04	0.029097	0.046547
115.22	0.029647	0.045475
115.39	0.028553	0.045284
115.57	0.029603	0.043382
115.74	0.02886	0.049247
115.91	0.028405	0.044096
116.09	0.026724	0.046578
116.26	0.030015	0.04978
116.43	0.02901	0.048197
116.61	0.028822	0.049483
116.78	0.029098	0.045117
116.96	0.028762	0.045347
117.13	0.028901	0.042484
117.3	0.028583	0.043183
117.48	0.028761	0.042732
117.65	0.028168	0.046061
117.83	0.027672	0.043815
118	0.028021	0.045138
118.17	0.027538	0.047178
118.35	0.028003	0.04441
118.52	0.028143	0.049698
118.69	0.027634	0.045637
118.87	0.028323	0.046232
119.04	0.027678	0.047211
119.22	0.028314	0.043089
119.39	0.028053	0.053018
119.56	0.022073	0.037616
119.74	0.028896	0.047457
119.91	0.028096	0.049155
120.08	0.029107	0.048283
120.26	0.028019	0.053348
120.43	0.027691	0.045486
120.61	0.027839	0.044478
120.78	0.028332	0.045099
120.95	0.027677	0.042531
121.13	0.027745	0.043194
121.3	0.028076	0.038766
121.47	0.028382	0.044101
121.65	0.028303	0.04459
121.82	0.027842	0.047971
122	0.02759	0.045079
122.17	0.028159	0.045583
122.34	0.027314	0.047932
122.52	0.027957	0.04685
122.69	0.0277	0.052695
122.86	0.027582	0.046359
123.04	0.027748	0.050972
123.21	0.024649	0.04434
123.39	0.027807	0.046684
123.56	0.028406	0.052606
123.73	0.027457	0.044051
123.91	0.027958	0.050208
124.08	0.027462	0.048813
124.26	0.026971	0.039359
124.43	0.026267	0.040924
124.6	0.026295	0.036811
124.78	0.026058	0.040863
124.95	0.025113	0.041381
125.12	0.025732	0.048379
125.3	0.025281	0.054883
125.47	0.025191	0.052399
125.65	0.025694	0.048549
125.82	0.025212	0.051573
125.99	0.025707	0.052104
126.17	0.026127	0.053052
126.34	0.025392	0.051318
126.51	0.025689	0.047343
126.69	0.024229	0.044352
126.86	0.02385	0.047325
127.04	0.026121	0.044093
127.21	0.025697	0.044963
127.38	0.026263	0.044478
127.56	0.025798	0.04164
127.73	0.0255	0.049876
127.9	0.025198	0.042706
128.08	0.025299	0.048527
128.25	0.02524	0.045969
128.43	0.026222	0.046176
128.6	0.024976	0.050741
128.77	0.024897	0.048458
128.95	0.025679	0.046752
129.12	0.024925	0.048102
129.29	0.025511	0.049955
129.47	0.025348	0.046915
129.64	0.024875	0.049171
129.82	0.0254	0.045133
129.99	0.025011	0.046625
130.16	0.025122	0.050657
130.34	0.022803	0.040597
130.51	0.025374	0.050615
130.69	0.025293	0.047903
130.86	0.026502	0.049276
131.03	0.02514	0.051879
131.21	0.024787	0.04723
131.38	0.02464	0.047503
131.55	0.023963	0.045748
131.73	0.025215	0.048256
131.9	0.02477	0.048
132.08	0.024457	0.052978
132.25	0.024864	0.047923
132.42	0.024823	0.047612
132.6	0.024073	0.052032
132.77	0.024548	0.045608
132.94	0.024383	0.051221
133.12	0.024143	0.050956
133.29	0.024451	0.048389
133.47	0.024263	0.052598
133.64	0.024324	0.051009
133.81	0.024027	0.045494
133.99	0.024309	0.055419
134.16	0.022588	0.050127
134.33	0.024894	0.047409
134.51	0.023867	0.058605
134.68	0.023414	0.050933
134.86	0.023988	0.047443
135.03	0.02309	0.05288
135.2	0.023282	0.049265
135.38	0.023386	0.046728
135.55	0.022517	0.052199
135.72	0.022911	0.054513
135.9	0.023295	0.049282
136.07	0.023212	0.052743
136.25	0.02295	0.04845
136.42	0.023761	0.048882
136.59	0.022967	0.045194
136.77	0.023216	0.048704
136.94	0.023103	0.043432
137.12	0.023384	0.049123
137.29	0.023085	0.049818
137.46	0.023113	0.048772
137.64	0.022751	0.04755
137.81	0.024227	0.05416
137.98	0.023794	0.050787
138.16	0.023434	0.050062
138.33	0.022687	0.053841
138.51	0.022435	0.049366
138.68	0.022589	0.049849
138.85	0.021664	0.052551
139.03	0.022377	0.054365
139.2	0.022065	0.045864
139.37	0.022153	0.055918
139.55	0.021469	0.053389
139.72	0.022377	0.053906
139.9	0.021935	0.052588
140.07	0.02193	0.057221
140.24	0.021561	0.053629
140.42	0.022151	0.051038
140.59	0.021485	0.053269
140.76	0.021718	0.055498
140.94	0.020336	0.048195
141.11	0.021862	0.053658
141.29	0.022146	0.059214
141.46	0.021972	0.05516
141.63	0.022203	0.053511
141.81	0.021727	0.052804
141.98	0.021101	0.056452
142.15	0.021995	0.050597
142.33	0.022204	0.051836
142.5	0.021204	0.052867
142.68	0.021895	0.050389
142.85	0.021583	0.044515
143.02	0.021457	0.053711
143.2	0.020638	0.052519
143.37	0.021354	0.052431
143.55	0.021057	0.047477
143.72	0.020709	0.057636
143.89	0.02047	0.051265
144.07	0.021007	0.049824
144.24	0.020245	0.048322
144.41	0.019788	0.056992
144.59	0.020142	0.051311
144.76	0.020922	0.055618
144.94	0.021358	0.060142
145.11	0.020467	0.063589
145.28	0.019623	0.053438
145.46	0.02042	0.054251
145.63	0.019658	0.059788
145.8	0.01949	0.067547
145.98	0.019132	0.055948
146.15	0.019915	0.05352
146.33	0.019786	0.050509
146.5	0.019302	0.056488
146.67	0.019479	0.048071
146.85	0.020157	0.045417
147.02	0.020068	0.047331
147.19	0.019492	0.053231
147.37	0.019813	0.052427
147.54	0.020245	0.052919
147.72	0.019902	0.058906
147.89	0.018984	0.061701
148.06	0.018995	0.061706
148.24	0.018914	0.057205
148.41	0.020726	0.063234
148.58	0.019777	0.066381
148.76	0.018919	0.061765
148.93	0.018847	0.058017
149.11	0.019041	0.053665
149.28	0.018465	0.056634
149.45	0.018608	0.061658
149.63	0.018366	0.058309
149.8	0.018867	0.057548
149.98	0.018931	0.05801
150.15	0.019093	0.064996
150.32	0.018099	0.061396
150.5	0.018306	0.062003
150.67	0.01874	0.058288
150.84	0.018505	0.061128
151.02	0.017857	0.055419
151.19	0.017325	0.053496
151.37	0.017867	0.049761
151.54	0.018245	0.052155
151.71	0.016864	0.055551
151.89	0.016852	0.056042
152.06	0.015796	0.055138
152.23	0.017959	0.054481
152.41	0.018297	0.058163
152.58	0.017802	0.058205
152.76	0.017758	0.06827
152.93	0.017367	0.064375
153.1	0.017579	0.060327
153.28	0.017721	0.061147
153.45	0.017684	0.056324
153.62	0.018043	0.066915
153.8	0.017159	0.064778
153.97	0.018245	0.061784
154.15	0.017713	0.06051
154.32	0.017873	0.059481
154.49	0.017191	0.061404
154.67	0.01762	0.064808
154.84	0.017351	0.055668
155.01	0.017537	0.06012
155.19	0.017116	0.061091
155.36	0.016899	0.063737
155.54	0.015786	0.06261
155.71	0.017028	0.060908
155.88	0.018157	0.068145
156.06	0.017177	0.06388
156.23	0.016547	0.063096
156.41	0.01409	0.05638
156.58	0.014095	0.067431
156.75	0.014711	0.06842
156.93	0.015808	0.071381
157.1	0.016625	0.076841
157.27	0.015516	0.069344
157.45	0.015252	0.065298
157.62	0.0143	0.063738
157.8	0.014506	0.073444
157.97	0.014656	0.076401
158.14	0.015007	0.072755
158.32	0.016186	0.071617
158.49	0.015793	0.070974
158.66	0.016817	0.069439
158.84	0.016281	0.066323
159.01	0.016041	0.070476
159.19	0.015225	0.066488
159.36	0.013793	0.055387
159.53	0.016265	0.062119
159.71	0.016013	0.062819
159.88	0.016857	0.065439
160.05	0.015307	0.065171
160.23	0.01473	0.071514
160.4	0.014424	0.066243
160.58	0.014938	0.064899
160.75	0.014365	0.065469
160.92	0.014126	0.064534
161.1	0.014901	0.060888
161.27	0.014942	0.058471
161.44	0.014797	0.06482
161.62	0.014706	0.065053
161.79	0.015367	0.06335
161.97	0.016047	0.06391
162.14	0.015976	0.064679
162.31	0.016827	0.069034
162.49	0.015892	0.068243
162.66	0.016456	0.078093
162.84	0.015972	0.073077
163.01	0.015236	0.073573
163.18	0.015158	0.077201
163.36	0.014584	0.079576
163.53	0.016112	0.084283
163.7	0.015779	0.084174
163.88	0.015265	0.077851
164.05	0.014099	0.073048
164.23	0.014353	0.07415
164.4	0.01353	0.068794
164.57	0.013845	0.068754
164.75	0.014248	0.067693
164.92	0.014437	0.07019
165.09	0.015228	0.072903
165.27	0.014639	0.071306
165.44	0.014761	0.0768
165.62	0.013611	0.078636
165.79	0.013452	0.077817
165.96	0.013274	0.073448
166.14	0.012779	0.066255
166.31	0.013321	0.068776
166.48	0.012954	0.068878
166.66	0.013627	0.075551
166.83	0.012325	0.069715
167.01	0.0142	0.085609
167.18	0.014465	0.084724
167.35	0.013559	0.077153
167.53	0.013735	0.081641
167.7	0.013253	0.080363
167.87	0.013289	0.082467
168.05	0.013401	0.081064
168.22	0.012836	0.076098
168.4	0.013802	0.0796
168.57	0.013753	0.075388
168.74	0.013976	0.078242
168.92	0.013939	0.075806
169.09	0.013952	0.074986
169.27	0.014452	0.078545
169.44	0.014158	0.07959
169.61	0.014384	0.087504
169.79	0.013779	0.083699
169.96	0.014201	0.08202
170.13	0.013625	0.077176
170.31	0.013379	0.074617
170.48	0.01353	0.069878
170.66	0.013519	0.073251
170.83	0.014698	0.080096
171	0.014216	0.075375
171.18	0.014591	0.079347
171.35	0.013974	0.073076
171.52	0.0139	0.076348
171.7	0.013753	0.075335
171.87	0.013659	0.074328
172.05	0.013722	0.078881
172.22	0.01331	0.07354
172.39	0.013409	0.072865
172.57	0.013943	0.073567
172.74	0.013826	0.076019
172.91	0.014485	0.078002
173.09	0.013941	0.072627
173.26	0.014363	0.078855
173.44	0.013629	0.078522
173.61	0.013733	0.080555
173.78	0.013366	0.082661
173.96	0.013558	0.085243
174.13	0.013348	0.083977
174.3	0.013319	0.082558
174.48	0.012736	0.078148
174.65	0.013619	0.077597
174.83	0.013745	0.079607
175	0.01416	0.082173
175.17	0.013797	0.085257
175.35	0.013914	0.084706
175.52	0.013499	0.083353
175.7	0.013421	0.08163
175.87	0.012953	0.080945
176.04	0.013195	0.08103
176.22	0.012763	0.080123
176.39	0.012929	0.080553
176.56	0.013103	0.083191
176.74	0.012855	0.078968
176.91	0.013495	0.084848
177.09	0.013159	0.076313
177.26	0.013393	0.08122
177.43	0.013269	0.078851
177.61	0.012957	0.083338
177.78	0.013256	0.080564
177.95	0.011904	0.068543
178.13	0.013302	0.081094
178.3	0.013891	0.085134
178.48	0.013079	0.083186
178.65	0.012958	0.081092
178.82	0.012438	0.082156
179	0.013054	0.084796
179.17	0.013138	0.080253
179.34	0.013351	0.081432
179.52	0.013764	0.081331
179.69	0.013871	0.076814
179.87	0.013852	0.076016
180.04	0.013157	0.072957
180.21	0.013494	0.072613
180.39	0.012549	0.070467
180.56	0.012978	0.07448
180.73	0.013036	0.076866
180.91	0.012729	0.075482
181.08	0.012766	0.079574
181.26	0.01242	0.074265
181.43	0.012956	0.079608
181.6	0.013116	0.084374
181.78	0.013282	0.079928
181.95	0.014316	0.081291
182.13	0.013752	0.073539
182.3	0.013971	0.074029
182.47	0.013816	0.073743
182.65	0.013509	0.072368
182.82	0.013914	0.077368
182.99	0.013232	0.07701
183.17	0.013625	0.082364
183.34	0.012986	0.074741
183.52	0.013218	0.078931
183.69	0.013478	0.076055
183.86	0.013706	0.07323
184.04	0.01411	0.073292
184.21	0.013348	0.068887
184.38	0.013604	0.072324
184.56	0.01376	0.073278
184.73	0.013619	0.072256
184.91	0.013995	0.075926
185.08	0.012986	0.076314
185.25	0.012752	0.07753
185.43	0.013344	0.081266
185.6	0.013423	0.079617
185.77	0.014223	0.074842
185.95	0.014122	0.072262
186.12	0.014391	0.07755
186.3	0.013608	0.073328
186.47	0.014129	0.073631
186.64	0.014388	0.071869
186.82	0.014898	0.0753
186.99	0.014841	0.078365
187.16	0.01409	0.076487
187.34	0.014743	0.07647
187.51	0.014497	0.071504
187.69	0.014801	0.072015
187.86	0.014427	0.069718
188.03	0.014488	0.069889
188.21	0.014583	0.073465
188.38	0.014102	0.075594
188.56	0.01454	0.080446
188.73	0.013679	0.077464
188.9	0.014131	0.077423
189.08	0.011857	0.060143
189.25	0.014562	0.07376
189.42	0.015627	0.078563
189.6	0.015019	0.07895
189.77	0.014956	0.076496
189.95	0.014404	0.071347
190.12	0.01468	0.075172
190.29	0.014704	0.074923
190.47	0.015369	0.076879
190.64	0.01571	0.069699
190.81	0.016077	0.070072
190.99	0.01518	0.063102
191.16	0.01532	0.058963
191.34	0.015158	0.05925
191.51	0.014681	0.064206
191.68	0.01551	0.07029
191.86	0.01634	0.070072
192.03	0.016806	0.07351
192.2	0.017835	0.074843
192.38	0.017879	0.074303
192.55	0.017751	0.07695
192.73	0.015701	0.065363
192.9	0.015407	0.062161
193.07	0.016452	0.062172
193.25	0.01677	0.061414
193.42	0.01575	0.055353
193.59	0.014308	0.051223
193.77	0.013635	0.053283
193.94	0.014104	0.05651
194.12	0.015019	0.061163
194.29	0.01609	0.066081
194.46	0.016818	0.065059
194.64	0.016541	0.068695
194.81	0.016784	0.071032
194.99	0.01639	0.060583
195.16	0.016659	0.062759
195.33	0.016305	0.060258
195.51	0.015707	0.054249
195.68	0.015662	0.059055
195.85	0.01475	0.055411
196.03	0.014899	0.061233
196.2	0.01552	0.063843
196.38	0.015988	0.064465
196.55	0.016001	0.062654
196.72	0.016107	0.060735
196.9	0.01727	0.068067
197.07	0.015856	0.062029
197.24	0.016787	0.066399
197.42	0.016377	0.05762
197.59	0.016728	0.06039
197.77	0.016483	0.061266
197.94	0.015729	0.061931
198.11	0.016268	0.064066
198.29	0.015698	0.056174
198.46	0.01722	0.061089
198.63	0.01736	0.059041
198.81	0.017492	0.068357
198.98	0.017416	0.067453
199.16	0.016915	0.068017
199.33	0.017739	0.063288
199.5	0.018117	0.059485
199.68	0.018087	0.059506
199.85	0.017485	0.060906
200.02	0.017156	0.062234
200.2	0.016972	0.054353
200.37	0.016783	0.048348
200.55	0.017767	0.049918
200.72	0.014022	0.046247
200.89	0.017818	0.063147
201.07	0.019113	0.065635
201.24	0.019542	0.061822
201.42	0.019792	0.065209
201.59	0.01921	0.064244
201.76	0.018748	0.061033
201.94	0.019059	0.053287
202.11	0.019328	0.055048
202.28	0.018982	0.057425
202.46	0.018407	0.058896
202.63	0.01822	0.04668
202.81	0.017688	0.042781
202.98	0.017783	0.046113
203.15	0.017	0.051891
203.33	0.017675	0.058507
203.5	0.018503	0.057043
203.67	0.01941	0.059076
203.85	0.0196	0.064123
204.02	0.018964	0.063265
204.2	0.018655	0.054443
204.37	0.018934	0.051253
204.54	0.019197	0.053926
204.72	0.018588	0.05648
204.89	0.019504	0.058544
205.06	0.019183	0.054121
205.24	0.019623	0.054135
205.41	0.018957	0.058197
205.59	0.019316	0.060463
205.76	0.019204	0.054956
205.93	0.020354	0.05678
206.11	0.019504	0.057917
206.28	0.019083	0.060373
206.45	0.019308	0.055996
206.63	0.019993	0.057356
206.8	0.019882	0.057978
206.98	0.019555	0.061649
207.15	0.019587	0.054805
207.32	0.020239	0.053444
207.5	0.020051	0.052404
207.67	0.020122	0.057474
207.85	0.019347	0.05086
208.02	0.020666	0.050974
208.19	0.021039	0.053794
208.37	0.020508	0.0574
208.54	0.020379	0.049937
208.71	0.020502	0.049875
208.89	0.02029	0.052717
209.06	0.01958	0.052188
209.24	0.020319	0.049164
209.41	0.021011	0.054299
209.58	0.020572	0.055767
209.76	0.020525	0.057744
209.93	0.020762	0.049063
210.1	0.020979	0.050941
210.28	0.020144	0.053445
210.45	0.020567	0.051889
210.63	0.020912	0.049002
210.8	0.021301	0.055655
210.97	0.020523	0.054637
211.15	0.021409	0.053279
211.32	0.021403	0.046428
211.49	0.021315	0.055781
211.67	0.020447	0.048048
211.84	0.020054	0.046585
212.02	0.019725	0.046085
212.19	0.021679	0.058955
212.36	0.02177	0.051075
212.54	0.021653	0.05009
212.71	0.021033	0.049023
212.88	0.021087	0.048252
213.06	0.021441	0.043607
213.23	0.02136	0.050106
213.41	0.020726	0.048588
213.58	0.021428	0.051823
213.75	0.021569	0.048501
213.93	0.021433	0.057404
214.1	0.021301	0.047159
214.28	0.022029	0.046833
214.45	0.021255	0.047145
214.62	0.021452	0.051773
214.8	0.02173	0.046732
214.97	0.022747	0.050356
215.14	0.021705	0.051326
215.32	0.021676	0.050821
215.49	0.022555	0.047222
215.67	0.022093	0.053159
215.84	0.022184	0.051014
216.01	0.023556	0.049629
216.19	0.022937	0.052714
216.36	0.0227	0.05265
216.53	0.023655	0.049752
216.71	0.022976	0.052197
216.88	0.022766	0.056479
217.06	0.022993	0.046895
217.23	0.023595	0.050574
217.4	0.022925	0.05137
217.58	0.023776	0.050347
217.75	0.023802	0.049155
217.92	0.023247	0.054125
218.1	0.023696	0.048638
218.27	0.02412	0.046381
218.45	0.023668	0.053527
218.62	0.02387	0.046118
218.79	0.024617	0.046737
218.97	0.023335	0.054248
219.14	0.021443	0.04983
219.31	0.024314	0.054274
219.49	0.024049	0.060028
219.66	0.025676	0.056165
219.84	0.025552	0.050198
220.01	0.024744	0.056649
220.18	0.02465	0.046719
220.36	0.025145	0.049765
220.53	0.024162	0.04987
220.71	0.024743	0.044011
220.88	0.024281	0.050113
221.05	0.023815	0.04639
221.23	0.024564	0.042758
221.4	0.023951	0.04571
221.57	0.024363	0.047301
221.75	0.024737	0.039988
221.92	0.024398	0.050797
222.1	0.024336	0.04517
222.27	0.025075	0.04377
222.44	0.024504	0.053277
222.62	0.024878	0.04583
222.79	0.023885	0.042888
222.96	0.024874	0.047351
223.14	0.025963	0.046807
223.31	0.024704	0.044867
223.49	0.025982	0.050634
223.66	0.025832	0.042426
223.83	0.025189	0.046641
224.01	0.025118	0.044618
224.18	0.024667	0.039745
224.35	0.025689	0.047092
224.53	0.025428	0.038972
224.7	0.025793	0.045557
224.88	0.025227	0.049948
225.05	0.025911	0.045619
225.22	0.02553	0.054248
225.4	0.025706	0.048423
225.57	0.026338	0.051288
225.74	0.025687	0.053964
225.92	0.026254	0.051028
226.09	0.026468	0.053805
226.27	0.026187	0.049485
226.44	0.026896	0.049711
226.61	0.023336	0.045005
226.79	0.027328	0.049654
226.96	0.027319	0.047903
227.14	0.026725	0.047133
227.31	0.027367	0.046249
227.48	0.025902	0.049801
227.66	0.026784	0.047915
227.83	0.026505	0.044828
228	0.026096	0.047919
228.18	0.026569	0.043733
228.35	0.025675	0.040865
228.53	0.026033	0.042804
228.7	0.026499	0.041321
228.87	0.026197	0.047643
229.05	0.02801	0.051766
229.22	0.027975	0.057071
229.39	0.027231	0.046024
229.57	0.026851	0.03664
229.74	0.026198	0.036971
229.92	0.027353	0.039458
230.09	0.027031	0.03874
230.26	0.023853	0.038144
230.44	0.027033	0.041487
230.61	0.029672	0.047002
230.78	0.029428	0.049765
230.96	0.027531	0.049336
231.13	0.027715	0.05117
231.31	0.027342	0.054645
231.48	0.026296	0.05358
231.65	0.026911	0.049501
231.83	0.026851	0.04968
232	0.027147	0.050459
232.17	0.027384	0.046365
232.35	0.026707	0.047552
232.52	0.027179	0.04545
232.7	0.026483	0.045623
232.87	0.02682	0.044883
233.04	0.027274	0.046606
233.22	0.02657	0.044132
233.39	0.02754	0.043837
233.57	0.026808	0.047908
233.74	0.027731	0.044981
233.91	0.024816	0.039066
234.09	0.026885	0.045317
234.26	0.028823	0.043971
234.43	0.028233	0.049581
234.61	0.027074	0.045141
234.78	0.027855	0.048049
234.96	0.027162	0.044467
235.13	0.027402	0.042368
235.3	0.027073	0.049871
235.48	0.026861	0.045945
235.65	0.027395	0.05027
235.82	0.026925	0.046238
236	0.027791	0.043136
236.17	0.027167	0.047744
236.35	0.027459	0.043706
236.52	0.027441	0.047659
236.69	0.027418	0.045637
236.87	0.027807	0.042293
237.04	0.027784	0.046071
237.21	0.028327	0.041066
237.39	0.027295	0.042256
237.56	0.029176	0.042724
237.74	0.029395	0.045139
237.91	0.028891	0.046076
238.08	0.028576	0.043863
238.26	0.028256	0.046963
238.43	0.028965	0.043785
238.6	0.028961	0.043966
238.78	0.029426	0.041433
238.95	0.029559	0.046289
239.13	0.029697	0.043044
239.3	0.029529	0.046034
239.47	0.028951	0.044864
239.65	0.029361	0.045064
239.82	0.029181	0.051604
240	0.029217	0.049008
240.17	0.028622	0.052575
240.34	0.029428	0.050903
240.52	0.028471	0.049318
240.69	0.028796	0.04436
240.86	0.029131	0.042504
241.04	0.027131	0.03725
241.21	0.030064	0.036408
241.39	0.03083	0.040137
241.56	0.031372	0.036842
241.73	0.029941	0.042385
241.91	0.030032	0.03701
242.08	0.029407	0.042773
242.25	0.030415	0.042277
242.43	0.029517	0.04164
242.6	0.030357	0.042562
242.78	0.029911	0.046984
242.95	0.030093	0.046492
243.12	0.03006	0.04517
243.3	0.030008	0.049866
243.47	0.030052	0.045073
243.64	0.030367	0.049958
243.82	0.030657	0.047525
243.99	0.030218	0.049852
244.17	0.030499	0.044251
244.34	0.030491	0.047024
244.51	0.030733	0.04028
244.69	0.02906	0.042678
244.86	0.030415	0.044609
245.03	0.031626	0.046439
245.21	0.03127	0.045923
245.38	0.031109	0.04695
245.56	0.030497	0.046162
245.73	0.030581	0.044971
245.9	0.030496	0.048762
246.08	0.030709	0.041426
246.25	0.030562	0.043249
246.43	0.031102	0.042004
246.6	0.030537	0.041782
246.77	0.030793	0.03976
246.95	0.030089	0.04473
247.12	0.03038	0.038818
247.29	0.030315	0.045266
247.47	0.030477	0.040717
247.64	0.029961	0.043865
247.82	0.030186	0.042132
247.99	0.03026	0.043061
248.16	0.030257	0.03936
248.34	0.029694	0.042431
248.51	0.030943	0.046021
248.68	0.030539	0.041453
248.86	0.031044	0.047136
249.03	0.030708	0.045116
249.21	0.03044	0.045636
249.38	0.030881	0.04615
249.55	0.030359	0.048012
249.73	0.030938	0.042327
249.9	0.03075	0.049346
250.07	0.031132	0.044778
250.25	0.031038	0.046795
250.42	0.031504	0.046722
250.6	0.031309	0.051498
250.77	0.03105	0.045136
250.94	0.03059	0.04696
251.12	0.03075	0.042515
251.29	0.030788	0.042032
251.46	0.031088	0.045342
251.64	0.03181	0.048334
251.81	0.03191	0.045039
251.99	0.030621	0.035826
252.16	0.032725	0.038523
252.33	0.032359	0.040864
252.51	0.033357	0.047645
252.68	0.031705	0.052709
252.86	0.030992	0.052763
253.03	0.031205	0.048699
253.2	0.031016	0.047325
253.38	0.030963	0.050527
253.55	0.030495	0.046292
253.72	0.030476	0.044528
253.9	0.030302	0.044851
254.07	0.030619	0.042341
254.25	0.030548	0.042841
254.42	0.030533	0.044674
254.59	0.030936	0.047582
254.77	0.031384	0.045942
254.94	0.03141	0.046636
255.11	0.031148	0.039771
255.29	0.030913	0.0419
255.46	0.031082	0.038755
255.64	0.028103	0.037004
255.81	0.029394	0.040416
255.98	0.030662	0.046693
256.16	0.032457	0.046024
256.33	0.031635	0.046805
256.5	0.031262	0.042143
256.68	0.031041	0.040246
256.85	0.031837	0.041231
257.03	0.031554	0.045113
257.2	0.03119	0.042543
257.37	0.031747	0.042828
257.55	0.031948	0.045769
257.72	0.031354	0.042852
257.89	0.031294	0.040637
258.07	0.031347	0.043738
258.24	0.031243	0.04215
258.42	0.03109	0.043297
258.59	0.031786	0.04807
258.76	0.031871	0.046201
258.94	0.031965	0.043731
259.11	0.031964	0.045303
259.29	0.027801	0.041148
259.46	0.031464	0.040086
259.63	0.033336	0.044527
259.81	0.033549	0.044674
259.98	0.031796	0.041434
260.15	0.031109	0.042477
260.33	0.031083	0.044646
260.5	0.030694	0.037552
260.68	0.031357	0.044035
260.85	0.031223	0.04132
261.02	0.030901	0.043266
261.2	0.031153	0.047145
261.37	0.030885	0.054112
261.54	0.031323	0.050669
261.72	0.030705	0.053246
261.89	0.031401	0.047261
262.07	0.031486	0.053888
262.24	0.031372	0.052469
262.41	0.031333	0.053721
262.59	0.031519	0.047079
262.76	0.030671	0.047546
262.93	0.02874	0.041196
263.11	0.032469	0.04734
263.28	0.031885	0.039932
263.46	0.032413	0.037943
263.63	0.031217	0.039536
263.8	0.031085	0.038904
263.98	0.031653	0.04066
264.15	0.031089	0.048158
264.32	0.030883	0.043244
264.5	0.031062	0.048418
264.67	0.031149	0.05119
264.85	0.03136	0.049853
265.02	0.031885	0.043314
265.19	0.032594	0.04025
265.37	0.0325	0.036359
265.54	0.0326	0.036138
265.71	0.032486	0.041557
265.89	0.032457	0.042334
266.06	0.032296	0.040152
266.24	0.032514	0.043955
266.41	0.031381	0.04243
266.58	0.030292	0.039815
266.76	0.033288	0.046537
266.93	0.032899	0.048698
267.11	0.03263	0.043197
267.28	0.032042	0.042602
267.45	0.032465	0.045262
267.63	0.032516	0.050197
267.8	0.03234	0.048431
267.97	0.031378	0.048922
268.15	0.032044	0.048129
268.32	0.031841	0.047381
268.5	0.032222	0.045486
268.67	0.031994	0.047049
268.84	0.032105	0.044202
269.02	0.031668	0.042529
269.19	0.031713	0.045273
269.36	0.031526	0.045969
269.54	0.031695	0.044948
269.71	0.032125	0.04696
269.89	0.031845	0.046696
270.06	0.030825	0.041833
270.23	0.031439	0.045829
270.41	0.032626	0.047815
270.58	0.032825	0.045577
270.75	0.032148	0.042564
270.93	0.032352	0.046782
271.1	0.032243	0.045283
271.28	0.031838	0.046142
271.45	0.032509	0.051144
271.62	0.032545	0.049752
271.8	0.032808	0.04461
271.97	0.032157	0.041139
272.14	0.03214	0.040967
272.32	0.032092	0.040554
272.49	0.03231	0.041731
272.67	0.032054	0.043655
272.84	0.032097	0.042373
273.01	0.031528	0.039856
273.19	0.031413	0.037709
273.36	0.030582	0.033544
273.54	0.028693	0.034355
273.71	0.031716	0.047568
273.88	0.032694	0.052485
274.06	0.033512	0.051351
274.23	0.032881	0.049165
274.4	0.031914	0.051323
274.58	0.032302	0.049829
274.75	0.031376	0.049886
274.93	0.03232	0.048931
275.1	0.031687	0.046335
275.27	0.031422	0.043245
275.45	0.031816	0.048078
275.62	0.031847	0.044201
275.79	0.031909	0.044366
275.97	0.032544	0.041861
276.14	0.032364	0.042271
276.32	0.031973	0.040992
276.49	0.032036	0.043783
276.66	0.032136	0.041632
276.84	0.031649	0.042009
277.01	0.031724	0.044844
277.18	0.029579	0.045151
277.36	0.032638	0.047744
277.53	0.032995	0.051897
277.71	0.032137	0.049089
277.88	0.031012	0.05081
278.05	0.030991	0.047741
278.23	0.030915	0.049335
278.4	0.03119	0.042866
278.57	0.030682	0.043913
278.75	0.031151	0.044538
278.92	0.031074	0.04567
279.1	0.031424	0.046194
279.27	0.031252	0.048696
279.44	0.031339	0.045718
279.62	0.031081	0.041883
279.79	0.031161	0.043924
279.97	0.030741	0.043661
280.14	0.030976	0.04081
280.31	0.031337	0.041321
280.49	0.031374	0.040812
280.66	0.030409	0.04074
280.83	0.027732	0.042204
281.01	0.031694	0.049603
281.18	0.031172	0.048495
281.36	0.031069	0.05013
281.53	0.029791	0.052513
281.7	0.03055	0.048133
281.88	0.030197	0.049165
282.05	0.031135	0.045539
282.22	0.030962	0.042523
282.4	0.031461	0.043862
282.57	0.030812	0.046967
282.75	0.031135	0.044647
282.92	0.031096	0.045897
283.09	0.031296	0.043807
283.27	0.030808	0.042346
283.44	0.031054	0.043703
283.61	0.030748	0.043773
283.79	0.030757	0.043323
283.96	0.030349	0.045697
284.14	0.029696	0.045544
284.31	0.027976	0.034591
284.48	0.027538	0.039424
284.66	0.032139	0.043453
284.83	0.03071	0.043306
285	0.031029	0.044246
285.18	0.030059	0.047621
285.35	0.030008	0.042896
285.53	0.029822	0.050495
285.7	0.029541	0.051001
285.87	0.02964	0.050279
286.05	0.029815	0.051764
286.22	0.029657	0.047364
286.4	0.02956	0.048172
286.57	0.029814	0.047854
286.74	0.029447	0.049193
286.92	0.029693	0.045543
287.09	0.029461	0.050877
287.26	0.029035	0.047099
287.44	0.029757	0.047655
287.61	0.029297	0.046077
287.79	0.028583	0.042053
287.96	0.028673	0.04621
288.13	0.029581	0.044763
288.31	0.029785	0.046785
288.48	0.029802	0.044817
288.65	0.029303	0.04511
288.83	0.029119	0.044338
289	0.029359	0.048244
289.18	0.029239	0.045034
289.35	0.02933	0.03983
289.52	0.029509	0.046681
289.7	0.029546	0.042081
289.87	0.029474	0.044047
290.04	0.02995	0.046076
290.22	0.029372	0.047187
290.39	0.029652	0.04875
290.57	0.029226	0.051176
290.74	0.029187	0.047033
290.91	0.029014	0.044266
291.09	0.02876	0.045821
291.26	0.028773	0.040036
291.43	0.027342	0.045942
291.61	0.029992	0.049728
291.78	0.029151	0.049604
291.96	0.029451	0.051395
292.13	0.028899	0.048592
292.3	0.028215	0.048484
292.48	0.02861	0.044491
292.65	0.028402	0.044412
292.83	0.02894	0.043334
293	0.029392	0.046195
293.17	0.029184	0.041246
293.35	0.029123	0.042616
293.52	0.028689	0.044336
293.69	0.029181	0.042711
293.87	0.02871	0.04871
294.04	0.028638	0.048227
294.22	0.028193	0.054098
294.39	0.028839	0.058127
294.56	0.028926	0.05676
294.74	0.028646	0.055922
294.91	0.029507	0.052241
295.08	0.025863	0.048306
295.26	0.02926	0.045671
295.43	0.029304	0.047425
295.61	0.029012	0.042552
295.78	0.029477	0.043675
295.95	0.028669	0.047197
296.13	0.028986	0.043793
296.3	0.028709	0.048582
296.47	0.028103	0.040525
296.65	0.028004	0.04389
296.82	0.027855	0.04212
297	0.027427	0.045698
297.17	0.027095	0.048198
297.34	0.027689	0.04344
297.52	0.026898	0.054553
297.69	0.027499	0.050289
297.86	0.02729	0.045752
298.04	0.027217	0.053267
298.21	0.027465	0.048466
298.39	0.027066	0.048489
298.56	0.026169	0.052258
298.73	0.025522	0.043122
298.91	0.02821	0.052362
299.08	0.028894	0.048806
299.26	0.028354	0.050618
299.43	0.027954	0.049532
299.6	0.027867	0.051109
299.78	0.027577	0.052502
299.95	0.028019	0.050822
300.12	0.027109	0.053418
300.3	0.027286	0.050837
300.47	0.027024	0.0484
300.65	0.026562	0.048927
300.82	0.026771	0.04608
300.99	0.026335	0.049379
301.17	0.026761	0.047487
301.34	0.026809	0.049176
301.51	0.026564	0.052219
301.69	0.027465	0.05021
301.86	0.026913	0.050028
302.04	0.027218	0.047917
302.21	0.02669	0.046001
302.38	0.024611	0.046475
302.56	0.027482	0.049672
302.73	0.027123	0.050956
302.9	0.026924	0.051707
303.08	0.026635	0.051572
303.25	0.025591	0.049213
303.43	0.026285	0.048977
303.6	0.02627	0.049808
303.77	0.026523	0.050642
303.95	0.026357	0.046907
304.12	0.025802	0.048177
304.29	0.026559	0.050494
304.47	0.026141	0.046214
304.64	0.025624	0.052734
304.82	0.025872	0.050286
304.99	0.026109	0.050027
305.16	0.025823	0.054554
305.34	0.025598	0.045669
305.51	0.025127	0.049072
305.69	0.024842	0.051651
305.86	0.025049	0.049474
306.03	0.022733	0.05188
306.21	0.025801	0.057383
306.38	0.026917	0.054535
306.55	0.025639	0.055285
306.73	0.025159	0.04814
306.9	0.024837	0.04776
307.08	0.024238	0.04866
307.25	0.024544	0.048538
307.42	0.023856	0.048683
307.6	0.02392	0.057417
307.77	0.023729	0.050434
307.94	0.024124	0.051185
308.12	0.023433	0.054141
308.29	0.024227	0.047751
308.47	0.02443	0.052839
308.64	0.023714	0.055128
308.81	0.024125	0.053976
308.99	0.024228	0.048303
309.16	0.023932	0.053862
309.33	0.024069	0.047594
309.51	0.024084	0.048818
309.68	0.021537	0.047971
309.86	0.024716	0.051112
310.03	0.025307	0.053475
310.2	0.025323	0.055091
310.38	0.025187	0.052369
310.55	0.024435	0.047555
310.72	0.024551	0.052249
310.9	0.024385	0.048276
311.07	0.024613	0.052264
311.25	0.024255	0.057063
311.42	0.023945	0.051451
311.59	0.023715	0.057413
311.77	0.022661	0.054329
311.94	0.023272	0.055721
312.12	0.022755	0.053422
312.29	0.022566	0.057582
312.46	0.022479	0.052556
312.64	0.022939	0.052592
312.81	0.022354	0.054294
312.98	0.022307	0.049238
313.16	0.022156	0.04708
313.33	0.02223	0.048974
313.51	0.020295	0.048684
313.68	0.024242	0.052285
313.85	0.023769	0.054497
314.03	0.02228	0.053897
314.2	0.02279	0.054463
314.37	0.022248	0.05119
314.55	0.022357	0.055891
314.72	0.022299	0.054951
314.9	0.022285	0.051714
315.07	0.021997	0.051981
315.24	0.022156	0.054377
315.42	0.022124	0.050473
315.59	0.022269	0.050603
315.76	0.021597	0.055924
315.94	0.022385	0.055125
316.11	0.022603	0.057582
316.29	0.022229	0.061273
316.46	0.022362	0.062283
316.63	0.022175	0.055778
316.81	0.021231	0.054783
316.98	0.020694	0.055456
317.15	0.02372	0.058542
317.33	0.023529	0.054432
317.5	0.022449	0.058459
317.68	0.021869	0.052385
317.85	0.021634	0.048814
318.02	0.020288	0.052378
318.2	0.020532	0.061759
318.37	0.021023	0.061789
318.55	0.021643	0.062911
318.72	0.021183	0.064738
318.89	0.020886	0.063956
319.07	0.020826	0.057062
319.24	0.020791	0.049799
319.41	0.020465	0.056594
319.59	0.020635	0.057921
319.76	0.021057	0.057795
319.94	0.021281	0.051734
320.11	0.021173	0.058256
320.28	0.018825	0.049939
320.46	0.022553	0.060023
320.63	0.019798	0.052791
320.8	0.022991	0.06392
320.98	0.021429	0.059011
321.15	0.020609	0.057276
321.33	0.019601	0.059728
321.5	0.019707	0.065847
321.67	0.01957	0.058746
321.85	0.020035	0.05472
322.02	0.019932	0.056586
322.19	0.020388	0.062441
322.37	0.020086	0.056971
322.54	0.020469	0.061045
322.72	0.019485	0.061506
322.89	0.019461	0.066212
323.06	0.019627	0.06254
323.24	0.020301	0.056393
323.41	0.019228	0.046935
323.58	0.018961	0.055857
323.76	0.018611	0.056531
323.93	0.019305	0.059018
324.11	0.019214	0.054661
324.28	0.02013	0.064053
324.45	0.019457	0.063251
324.63	0.019776	0.063374
324.8	0.019935	0.056864
324.98	0.01938	0.060294
325.15	0.018983	0.064003
325.32	0.018235	0.059879
325.5	0.019412	0.062305
325.67	0.019433	0.057561
325.84	0.01966	0.060268
326.02	0.018808	0.064456
326.19	0.019166	0.06514
326.37	0.018852	0.062731
326.54	0.018715	0.061864
326.71	0.01837	0.063422
326.89	0.018604	0.064486
327.06	0.018932	0.0599
327.23	0.019043	0.059586
327.41	0.01761	0.057801
327.58	0.017162	0.061712
327.76	0.01829	0.06264
327.93	0.019158	0.060305
328.1	0.018259	0.053764
328.28	0.01832	0.060987
328.45	0.017593	0.066783
328.62	0.01831	0.066172
328.8	0.018408	0.06256
328.97	0.019042	0.066824
329.15	0.018461	0.064749
329.32	0.01795	0.069989
329.49	0.017862	0.063685
329.67	0.018266	0.065492
329.84	0.018449	0.063678
330.01	0.018492	0.067417
330.19	0.017404	0.067867
330.36	0.017573	0.066064
330.54	0.01797	0.063441
330.71	0.018157	0.067059
330.88	0.018748	0.070675
331.06	0.017151	0.067196
331.23	0.018652	0.072009
331.41	0.019067	0.068201
331.58	0.01883	0.06634
331.75	0.018246	0.061948
331.93	0.017893	0.067493
332.1	0.017322	0.067514
332.27	0.017933	0.066768
332.45	0.017852	0.063857
332.62	0.018259	0.064654
332.8	0.017561	0.066007
332.97	0.017258	0.069747
333.14	0.017063	0.065495
333.32	0.017011	0.065118
333.49	0.017743	0.068338
333.66	0.018198	0.072975
333.84	0.017569	0.073737
334.01	0.017152	0.071508
334.19	0.017318	0.066516
334.36	0.017504	0.068411
334.53	0.016958	0.06348
334.71	0.016115	0.062341
334.88	0.015085	0.062269
335.05	0.015224	0.064362
335.23	0.015623	0.06681
335.4	0.015196	0.062246
335.58	0.01573	0.067943
335.75	0.016415	0.071649
335.92	0.017075	0.081875
336.1	0.017465	0.089318
336.27	0.0177	0.089584
336.44	0.017933	0.083907
336.62	0.017547	0.077614
336.79	0.017549	0.068925
336.97	0.016907	0.067971
337.14	0.016589	0.067769
337.31	0.015887	0.067085
337.49	0.016339	0.068259
337.66	0.016177	0.06488
337.84	0.016912	0.068209
338.01	0.015453	0.059736
338.18	0.014794	0.066131
338.36	0.015298	0.069583
338.53	0.015095	0.070567
338.7	0.015688	0.07272
338.88	0.015548	0.069134
339.05	0.016133	0.073353
339.23	0.015765	0.069402
339.4	0.01584	0.075024
339.57	0.015329	0.073797
339.75	0.015418	0.07506
339.92	0.015139	0.080003
340.09	0.015198	0.08147
340.27	0.015369	0.079384
340.44	0.015324	0.078336
340.62	0.015896	0.076249
340.79	0.015444	0.07361
340.96	0.015236	0.076339
341.14	0.014465	0.072857
341.31	0.01464	0.076834
341.48	0.014808	0.07608
341.66	0.014457	0.073301
341.83	0.015155	0.074033
342.01	0.014471	0.069391
342.18	0.016665	0.079216
342.35	0.015644	0.07465
342.53	0.015731	0.077324
342.7	0.014744	0.071978
342.87	0.015316	0.073309
343.05	0.015079	0.068443
343.22	0.015208	0.069179
343.4	0.015378	0.068916
343.57	0.015139	0.068846
343.74	0.015364	0.073364
343.92	0.014517	0.071432
344.09	0.014894	0.077611
344.27	0.01461	0.074407
344.44	0.014888	0.074697
344.61	0.014827	0.067462
344.79	0.014712	0.06871
344.96	0.015051	0.072943
345.13	0.014427	0.069665
345.31	0.013297	0.064335
345.48	0.014201	0.071528
345.66	0.014168	0.072751
345.83	0.014397	0.077827
346	0.014239	0.076969
346.18	0.014727	0.077581
346.35	0.014169	0.074758
346.52	0.015139	0.079199
346.7	0.014636	0.076473
346.87	0.015267	0.079047
347.05	0.014763	0.077049
347.22	0.014401	0.079672
347.39	0.014838	0.078059
347.57	0.014667	0.075571
347.74	0.015413	0.078942
347.91	0.015355	0.075698
348.09	0.015669	0.080002
348.26	0.014987	0.07646
348.44	0.015449	0.081674
348.61	0.014394	0.078644
348.78	0.014727	0.084445
348.96	0.01396	0.076218
349.13	0.013577	0.075491
349.3	0.014905	0.077924
349.48	0.014308	0.073408
349.65	0.0065324	0.033496
349.83	0.0019136	0.009811
350	0.00048196	0.0024709


==> T_TVW_A2_sdC.txt <==
0	0.00015353	0
0.17353	0.016088	0.019597
0.34705	0.024977	0.026263
0.52058	0.029873	0.032585
0.6941	0.033201	0.028433
0.86763	0.035022	0.02538
1.0412	0.036862	0.026851
1.2147	0.037671	0.029333
1.3882	0.037948	0.02916
1.5617	0.03835	0.034535
1.7353	0.038872	0.039697
1.9088	0.039484	0.041548
2.0823	0.039126	0.04396
2.2558	0.039758	0.043359
2.4294	0.03983	0.042642
2.6029	0.040824	0.042441
2.7764	0.039383	0.040521
2.9499	0.042171	0.037757
3.1235	0.042517	0.038056
3.297	0.042673	0.044531
3.4705	0.043687	0.044615
3.644	0.043081	0.043661
3.8176	0.042901	0.04597
3.9911	0.044351	0.046148
4.1646	0.045033	0.046114
4.3381	0.044462	0.042416
4.5117	0.045194	0.046969
4.6852	0.045678	0.04565
4.8587	0.046227	0.048679
5.0322	0.046254	0.045858
5.2058	0.046978	0.047222
5.3793	0.047121	0.044209
5.5528	0.048258	0.049629
5.7263	0.040305	0.041332
5.8999	0.048383	0.049382
6.0734	0.052436	0.05292
6.2469	0.051386	0.046273
6.4204	0.049184	0.043194
6.594	0.049203	0.048971
6.7675	0.049277	0.049899
6.941	0.049426	0.048264
7.1145	0.049954	0.044808
7.2881	0.050043	0.040615
7.4616	0.051412	0.04076
7.6351	0.051958	0.049226
7.8086	0.051318	0.064316
7.9822	0.050856	0.057472
8.1557	0.051086	0.049019
8.3292	0.050992	0.043664
8.5027	0.051789	0.042603
8.6763	0.047244	0.039418
8.8498	0.050013	0.045803
9.0233	0.055312	0.056182
9.1968	0.054625	0.058449
9.3704	0.05353	0.056593
9.5439	0.052827	0.050533
9.7174	0.053592	0.048257
9.8909	0.053281	0.051349
10.064	0.054004	0.050467
10.238	0.053881	0.051647
10.412	0.05411	0.054122
10.585	0.054115	0.055037
10.759	0.054414	0.055645
10.932	0.054329	0.055929
11.106	0.054313	0.053099
11.279	0.05393	0.049183
11.453	0.055563	0.055489
11.626	0.055996	0.054081
11.8	0.052283	0.041055
11.973	0.058404	0.042782
12.147	0.05712	0.048884
12.32	0.05506	0.048952
12.494	0.055439	0.054681
12.667	0.056412	0.05725
12.841	0.055341	0.055648
13.014	0.055861	0.053099
13.188	0.05565	0.052231
13.361	0.055796	0.050006
13.535	0.055754	0.050959
13.708	0.056015	0.052237
13.882	0.056166	0.050681
14.056	0.056452	0.052651
14.229	0.05611	0.05376
14.403	0.056375	0.052915
14.576	0.053465	0.051237
14.75	0.056867	0.055013
14.923	0.058864	0.057399
15.097	0.057678	0.054749
15.27	0.056724	0.054119
15.444	0.056756	0.054595
15.617	0.056816	0.054818
15.791	0.057418	0.053189
15.964	0.057659	0.055167
16.138	0.056894	0.052255
16.311	0.057481	0.049491
16.485	0.056802	0.045759
16.658	0.057022	0.048333
16.832	0.056648	0.048496
17.005	0.057145	0.05271
17.179	0.057	0.060941
17.353	0.056602	0.059401
17.526	0.048067	0.050136
17.7	0.060286	0.052766
17.873	0.058646	0.047053
18.047	0.057845	0.052439
18.22	0.058294	0.054556
18.394	0.057212	0.056451
18.567	0.057582	0.057297
18.741	0.05855	0.05784
18.914	0.058826	0.059282
19.088	0.057752	0.05958
19.261	0.057969	0.057799
19.435	0.05767	0.059873
19.608	0.058496	0.056289
19.782	0.058429	0.052538
19.955	0.058548	0.05174
20.129	0.05827	0.047873
20.302	0.058377	0.048232
20.476	0.053496	0.044176
20.649	0.057943	0.055316
20.823	0.063585	0.05927
20.997	0.060896	0.055858
21.17	0.059213	0.05457
21.344	0.058763	0.051933
21.517	0.059061	0.055397
21.691	0.057963	0.055418
21.864	0.058758	0.054614
22.038	0.059154	0.056421
22.211	0.059158	0.057515
22.385	0.059012	0.058809
22.558	0.059442	0.055808
22.732	0.058955	0.058169
22.905	0.059719	0.055174
23.079	0.060874	0.057672
23.252	0.061088	0.068697
23.426	0.057489	0.06351
23.599	0.061308	0.054178
23.773	0.061384	0.048962
23.946	0.060079	0.050296
24.12	0.058946	0.052266
24.294	0.060199	0.054351
24.467	0.060642	0.054628
24.641	0.059373	0.048148
24.814	0.05926	0.046402
24.988	0.058824	0.057691
25.161	0.059735	0.061673
25.335	0.058811	0.064107
25.508	0.058517	0.056019
25.682	0.059067	0.046355
25.855	0.05998	0.045204
26.029	0.060192	0.049756
26.202	0.058243	0.053194
26.376	0.055994	0.055645
26.549	0.062794	0.064089
26.723	0.063948	0.06382
26.896	0.061996	0.05922
27.07	0.060523	0.058364
27.243	0.060363	0.054347
27.417	0.060554	0.054775
27.59	0.060519	0.052567
27.764	0.060792	0.051299
27.938	0.060602	0.058582
28.111	0.060738	0.062519
28.285	0.060178	0.060733
28.458	0.060609	0.054117
28.632	0.060279	0.049556
28.805	0.061242	0.050259
28.979	0.061784	0.06343
29.152	0.060911	0.067731
29.326	0.060627	0.063822
29.499	0.059393	0.051594
29.673	0.062481	0.045786
29.846	0.061428	0.047682
30.02	0.061071	0.05083
30.193	0.060717	0.052269
30.367	0.061163	0.052593
30.54	0.061204	0.053103
30.714	0.061424	0.060619
30.887	0.060129	0.060523
31.061	0.061176	0.057794
31.235	0.061004	0.054801
31.408	0.061082	0.057844
31.582	0.060962	0.057293
31.755	0.06146	0.054675
31.929	0.061517	0.049479
32.102	0.061582	0.051358
32.276	0.055683	0.051318
32.449	0.060988	0.05602
32.623	0.063644	0.05873
32.796	0.06312	0.054513
32.97	0.062381	0.052059
33.143	0.06169	0.054299
33.317	0.061998	0.054077
33.49	0.062002	0.054578
33.664	0.062354	0.054929
33.837	0.060347	0.048923
34.011	0.061708	0.051777
34.184	0.060413	0.061127
34.358	0.060671	0.05857
34.531	0.060591	0.05336
34.705	0.061253	0.053377
34.879	0.060989	0.054698
35.052	0.061838	0.057882
35.226	0.058244	0.057665
35.399	0.061722	0.066995
35.573	0.065497	0.069416
35.746	0.064605	0.055864
35.92	0.063322	0.053291
36.093	0.06304	0.051746
36.267	0.062476	0.053658
36.44	0.063189	0.054213
36.614	0.062922	0.058753
36.787	0.061966	0.053747
36.961	0.062484	0.049965
37.134	0.062315	0.049108
37.308	0.061751	0.054277
37.481	0.060893	0.051954
37.655	0.061333	0.044273
37.828	0.061847	0.045015
38.002	0.06205	0.058134
38.176	0.061493	0.060441
38.349	0.061878	0.060373
38.523	0.06221	0.057412
38.696	0.062682	0.05574
38.87	0.062361	0.057035
39.043	0.062621	0.055315
39.217	0.06302	0.058148
39.39	0.06201	0.05889
39.564	0.062682	0.060748
39.737	0.062309	0.055945
39.911	0.062101	0.055635
40.084	0.06174	0.052566
40.258	0.061793	0.050568
40.431	0.061834	0.048698
40.605	0.06223	0.055095
40.778	0.061962	0.05675
40.952	0.063245	0.05654
41.125	0.061148	0.053122
41.299	0.063829	0.055537
41.472	0.063598	0.053966
41.646	0.062749	0.056662
41.82	0.062707	0.05738
41.993	0.061755	0.052907
42.167	0.062309	0.056706
42.34	0.062309	0.056888
42.514	0.062565	0.054743
42.687	0.062598	0.05261
42.861	0.063011	0.055548
43.034	0.062676	0.055371
43.208	0.06283	0.054781
43.381	0.062186	0.049651
43.555	0.062744	0.05697
43.728	0.062101	0.052265
43.902	0.062308	0.053848
44.075	0.061971	0.059852
44.249	0.06344	0.06128
44.422	0.063136	0.054239
44.596	0.06307	0.052296
44.769	0.063626	0.052134
44.943	0.064047	0.055049
45.117	0.063871	0.053096
45.29	0.063418	0.05578
45.464	0.064195	0.057673
45.637	0.063235	0.056501
45.811	0.063455	0.055086
45.984	0.06296	0.058753
46.158	0.063078	0.055184
46.331	0.062561	0.053524
46.505	0.063054	0.05553
46.678	0.063403	0.052535
46.852	0.062925	0.052636
47.025	0.058117	0.047068
47.199	0.063299	0.055464
47.372	0.064441	0.059818
47.546	0.064205	0.055051
47.719	0.063248	0.048595
47.893	0.062663	0.054893
48.066	0.063035	0.057127
48.24	0.063729	0.057065
48.413	0.064361	0.055567
48.587	0.06385	0.056924
48.761	0.064049	0.05412
48.934	0.063814	0.051744
49.108	0.063566	0.05347
49.281	0.063353	0.051921
49.455	0.063835	0.051759
49.628	0.06322	0.054403
49.802	0.063531	0.055825
49.975	0.059766	0.054301
50.149	0.059162	0.051249
50.322	0.065567	0.054882
50.496	0.066495	0.057211
50.669	0.065171	0.059117
50.843	0.064221	0.059662
51.016	0.064029	0.058242
51.19	0.064575	0.059784
51.363	0.064611	0.056207
51.537	0.064178	0.054141
51.71	0.064324	0.054202
51.884	0.064102	0.052369
52.058	0.064591	0.056923
52.231	0.06426	0.055443
52.405	0.064339	0.053899
52.578	0.064174	0.052334
52.752	0.064425	0.048405
52.925	0.057846	0.043396
53.099	0.062306	0.047238
53.272	0.068802	0.055274
53.446	0.066759	0.061879
53.619	0.06411	0.054609
53.793	0.063815	0.052741
53.966	0.063681	0.05257
54.14	0.064533	0.053957
54.313	0.063281	0.053859
54.487	0.064464	0.056509
54.66	0.064666	0.058911
54.834	0.063869	0.05697
55.007	0.063967	0.060357
55.181	0.063843	0.062041
55.354	0.064315	0.060047
55.528	0.064184	0.055398
55.702	0.064468	0.053032
55.875	0.062923	0.050135
56.049	0.065449	0.053332
56.222	0.064781	0.050892
56.396	0.065224	0.051079
56.569	0.06458	0.050524
56.743	0.065095	0.049283
56.916	0.064026	0.051316
57.09	0.063869	0.05167
57.263	0.064811	0.053739
57.437	0.0642	0.055134
57.61	0.064395	0.053407
57.784	0.064303	0.056584
57.957	0.064386	0.053358
58.131	0.064276	0.057203
58.304	0.064725	0.06022
58.478	0.064197	0.051741
58.651	0.064452	0.049507
58.825	0.062441	0.049349
58.999	0.060538	0.04734
59.172	0.062337	0.044495
59.346	0.069812	0.053847
59.519	0.066656	0.054469
59.693	0.065786	0.056412
59.866	0.064927	0.05911
60.04	0.065156	0.062431
60.213	0.065647	0.058924
60.387	0.06506	0.054984
60.56	0.06535	0.055252
60.734	0.064323	0.052712
60.907	0.065016	0.049512
61.081	0.064547	0.051164
61.254	0.06483	0.057763
61.428	0.064561	0.055234
61.601	0.064887	0.052732
61.775	0.065599	0.051481
61.948	0.05692	0.045667
62.122	0.063386	0.046589
62.295	0.070912	0.05232
62.469	0.066904	0.050915
62.643	0.0656	0.05642
62.816	0.065651	0.061438
62.99	0.066083	0.059872
63.163	0.066046	0.060504
63.337	0.065237	0.051166
63.51	0.065937	0.046913
63.684	0.065478	0.04978
63.857	0.065887	0.050275
64.031	0.064952	0.065468
64.204	0.065064	0.055826
64.378	0.06448	0.054892
64.551	0.065084	0.049095
64.725	0.066031	0.054835
64.898	0.060192	0.050908
65.072	0.066256	0.053806
65.245	0.066473	0.055625
65.419	0.06603	0.055293
65.592	0.065335	0.05317
65.766	0.065435	0.04918
65.94	0.065566	0.049778
66.113	0.065554	0.054858
66.287	0.064431	0.057773
66.46	0.065661	0.059023
66.634	0.065434	0.056169
66.807	0.065773	0.05129
66.981	0.065494	0.050147
67.154	0.06603	0.052177
67.328	0.06557	0.053089
67.501	0.065762	0.053603
67.675	0.066835	0.052467
67.848	0.057817	0.046663
68.022	0.0665	0.051741
68.195	0.069408	0.055746
68.369	0.067912	0.055198
68.542	0.066104	0.053878
68.716	0.066172	0.053156
68.889	0.066738	0.049201
69.063	0.064919	0.046434
69.236	0.066145	0.049714
69.41	0.064724	0.054906
69.584	0.065537	0.057396
69.757	0.065807	0.058994
69.931	0.065628	0.057193
70.104	0.066135	0.054694
70.278	0.066234	0.055231
70.451	0.066232	0.053402
70.625	0.067051	0.054473
70.798	0.065338	0.055774
70.972	0.066198	0.054549
71.145	0.068071	0.057905
71.319	0.067539	0.055226
71.492	0.066799	0.052348
71.666	0.067013	0.051707
71.839	0.066435	0.047608
72.013	0.067686	0.053
72.186	0.067455	0.053073
72.36	0.066304	0.056247
72.533	0.066767	0.050086
72.707	0.067727	0.055153
72.881	0.066958	0.058137
73.054	0.06652	0.049511
73.228	0.065879	0.047411
73.401	0.066248	0.046958
73.575	0.065993	0.056401
73.748	0.061737	0.056189
73.922	0.064012	0.058904
74.095	0.069391	0.061503
74.269	0.071118	0.059465
74.442	0.068085	0.055911
74.616	0.066795	0.054414
74.789	0.06683	0.053385
74.963	0.067774	0.054172
75.136	0.066112	0.051705
75.31	0.067178	0.052464
75.483	0.066529	0.052653
75.657	0.066799	0.052213
75.83	0.066321	0.049278
76.004	0.066674	0.056207
76.177	0.06597	0.055678
76.351	0.066484	0.051398
76.525	0.066754	0.05526
76.698	0.06167	0.049761
76.872	0.06756	0.056547
77.045	0.06841	0.058655
77.219	0.068946	0.060485
77.392	0.067735	0.059658
77.566	0.067109	0.053478
77.739	0.06696	0.049279
77.913	0.06619	0.050424
78.086	0.067285	0.053042
78.26	0.067518	0.054149
78.433	0.067736	0.054292
78.607	0.067408	0.055803
78.78	0.066829	0.05169
78.954	0.066853	0.051392
79.127	0.066712	0.052707
79.301	0.066844	0.056191
79.474	0.067094	0.05508
79.648	0.066556	0.051063
79.822	0.06072	0.046804
79.995	0.066656	0.052497
80.169	0.068368	0.054791
80.342	0.067186	0.054772
80.516	0.066692	0.051883
80.689	0.066933	0.04928
80.863	0.067555	0.04819
81.036	0.067217	0.054597
81.21	0.067506	0.053778
81.383	0.066292	0.053791
81.557	0.067418	0.05656
81.73	0.066765	0.055886
81.904	0.066834	0.053696
82.077	0.066301	0.053547
82.251	0.06666	0.054
82.424	0.066278	0.054533
82.598	0.067653	0.051492
82.771	0.065957	0.045355
82.945	0.062544	0.04496
83.118	0.06955	0.051925
83.292	0.068789	0.052692
83.466	0.066933	0.048367
83.639	0.066387	0.050302
83.813	0.066358	0.058175
83.986	0.067138	0.058343
84.16	0.067155	0.057493
84.333	0.066142	0.052346
84.507	0.067264	0.051346
84.68	0.066802	0.053602
84.854	0.067291	0.052471
85.027	0.066693	0.05381
85.201	0.067013	0.057357
85.374	0.065957	0.061699
85.548	0.067016	0.049842
85.721	0.065434	0.05063
85.895	0.063451	0.044088
86.068	0.068675	0.049842
86.242	0.069108	0.06606
86.415	0.067887	0.056845
86.589	0.06792	0.051098
86.763	0.067128	0.049
86.936	0.067842	0.056584
87.11	0.067822	0.058638
87.283	0.067375	0.056371
87.457	0.067474	0.05288
87.63	0.067029	0.0534
87.804	0.067128	0.051869
87.977	0.066854	0.054855
88.151	0.066864	0.04834
88.324	0.066714	0.045579
88.498	0.067241	0.04826
88.671	0.065686	0.049591
88.845	0.066625	0.053693
89.018	0.068649	0.065159
89.192	0.069546	0.063598
89.365	0.067811	0.06136
89.539	0.067424	0.058472
89.712	0.066634	0.054855
89.886	0.067055	0.048697
90.059	0.066629	0.048002
90.233	0.066461	0.043185
90.407	0.067004	0.042479
90.58	0.067008	0.047899
90.754	0.067265	0.056157
90.927	0.067075	0.062016
91.101	0.067444	0.06059
91.274	0.066956	0.059852
91.448	0.067081	0.056415
91.621	0.056913	0.039493
91.795	0.065402	0.046042
91.968	0.069051	0.044471
92.142	0.072442	0.058708
92.315	0.069012	0.063533
92.489	0.067759	0.048573
92.662	0.067892	0.051688
92.836	0.067941	0.049031
93.009	0.06832	0.051812
93.183	0.068159	0.055407
93.356	0.06813	0.053786
93.53	0.067363	0.051525
93.704	0.067674	0.054045
93.877	0.06736	0.060352
94.051	0.068437	0.065023
94.224	0.067457	0.060418
94.398	0.06764	0.054812
94.571	0.065119	0.044373
94.745	0.068305	0.043506
94.918	0.070453	0.046445
95.092	0.069822	0.059745
95.265	0.06806	0.065273
95.439	0.068801	0.053968
95.612	0.068147	0.053832
95.786	0.068299	0.051616
95.959	0.068426	0.051402
96.133	0.067551	0.055286
96.306	0.067838	0.05845
96.48	0.067462	0.043508
96.653	0.067795	0.039762
96.827	0.067617	0.044313
97	0.067827	0.050227
97.174	0.067118	0.051961
97.348	0.068257	0.054353
97.521	0.064985	0.050043
97.695	0.062977	0.046264
97.868	0.072201	0.053295
98.042	0.069536	0.053702
98.215	0.067942	0.049744
98.389	0.068019	0.0522
98.562	0.066898	0.054943
98.736	0.066843	0.057688
98.909	0.067784	0.056094
99.083	0.067233	0.052179
99.256	0.06741	0.051114
99.43	0.06704	0.050393
99.603	0.067272	0.051759
99.777	0.067062	0.052363
99.95	0.067196	0.055017
100.12	0.067198	0.054551
100.3	0.067233	0.052801
100.47	0.063938	0.04823
100.64	0.068685	0.055307
100.82	0.068657	0.05527
100.99	0.066828	0.050686
101.17	0.066882	0.051237
101.34	0.067633	0.052632
101.51	0.067726	0.049355
101.69	0.067665	0.051969
101.86	0.067367	0.053922
102.03	0.066847	0.053647
102.21	0.067161	0.052335
102.38	0.066773	0.049355
102.55	0.066975	0.050434
102.73	0.065615	0.055463
102.9	0.065452	0.053046
103.07	0.066424	0.041779
103.25	0.065314	0.050372
103.42	0.064295	0.060622
103.59	0.06795	0.063298
103.77	0.069341	0.059302
103.94	0.066587	0.048514
104.12	0.067764	0.05582
104.29	0.06738	0.06105
104.46	0.068117	0.060283
104.64	0.067533	0.054763
104.81	0.066429	0.047903
104.98	0.066594	0.047711
105.16	0.067483	0.049054
105.33	0.067187	0.051346
105.5	0.067458	0.050731
105.68	0.066832	0.051976
105.85	0.067346	0.052973
106.02	0.067247	0.054653
106.2	0.066036	0.053427
106.37	0.066182	0.052059
106.54	0.069393	0.059464
106.72	0.068031	0.05573
106.89	0.067693	0.053472
107.06	0.068208	0.054101
107.24	0.068667	0.054948
107.41	0.068428	0.059776
107.59	0.068001	0.056082
107.76	0.067364	0.053485
107.93	0.067577	0.056901
108.11	0.06784	0.050887
108.28	0.067289	0.051213
108.45	0.067605	0.048742
108.63	0.067584	0.048249
108.8	0.067754	0.049634
108.97	0.068265	0.053799
109.15	0.067226	0.056787
109.32	0.063547	0.050685
109.49	0.068204	0.057917
109.67	0.069951	0.059121
109.84	0.067642	0.055369
110.01	0.067614	0.052041
110.19	0.067045	0.055545
110.36	0.067789	0.055533
110.54	0.067228	0.053465
110.71	0.068231	0.05576
110.88	0.067786	0.0552
111.06	0.06795	0.055747
111.23	0.067191	0.053306
111.4	0.067157	0.050745
111.58	0.066944	0.050537
111.75	0.067095	0.052379
111.92	0.066797	0.050858
112.1	0.067066	0.050616
112.27	0.06347	0.047249
112.44	0.063321	0.047867
112.62	0.068033	0.052719
112.79	0.068056	0.056622
112.96	0.067781	0.054706
113.14	0.06721	0.053878
113.31	0.06745	0.053644
113.49	0.066722	0.054501
113.66	0.067484	0.052963
113.83	0.067279	0.054021
114.01	0.067601	0.055539
114.18	0.06706	0.052781
114.35	0.067033	0.051826
114.53	0.066747	0.051869
114.7	0.067294	0.054077
114.87	0.067185	0.057735
115.05	0.062967	0.053662
115.22	0.058802	0.05207
115.39	0.068982	0.055803
115.57	0.0735	0.05447
115.74	0.069928	0.053788
115.91	0.067764	0.05393
116.09	0.066925	0.052903
116.26	0.06791	0.058641
116.44	0.067557	0.055757
116.61	0.067671	0.053475
116.78	0.067253	0.050509
116.96	0.067066	0.051792
117.13	0.066776	0.052564
117.3	0.067408	0.051874
117.48	0.06678	0.052934
117.65	0.06728	0.051644
117.82	0.066734	0.054353
118	0.067925	0.058827
118.17	0.062796	0.054692
118.34	0.06995	0.061258
118.52	0.068211	0.055061
118.69	0.068171	0.055208
118.86	0.067531	0.05433
119.04	0.067754	0.053081
119.21	0.06743	0.05208
119.39	0.06766	0.052436
119.56	0.067889	0.05655
119.73	0.066609	0.052141
119.91	0.067204	0.054219
120.08	0.066796	0.054583
120.25	0.06704	0.053291
120.43	0.066662	0.050481
120.6	0.067113	0.050577
120.77	0.06754	0.05036
120.95	0.066855	0.049825
121.12	0.064139	0.051559
121.29	0.063051	0.053656
121.47	0.069763	0.062709
121.64	0.068098	0.061491
121.81	0.066336	0.053472
121.99	0.066267	0.054069
122.16	0.066878	0.057602
122.34	0.065646	0.054302
122.51	0.065987	0.054507
122.68	0.06642	0.053903
122.86	0.066168	0.053245
123.03	0.066082	0.050379
123.2	0.066111	0.052667
123.38	0.066142	0.049521
123.55	0.066298	0.050961
123.72	0.065957	0.050194
123.9	0.066583	0.049953
124.07	0.065349	0.048907
124.24	0.065197	0.052077
124.42	0.067575	0.05681
124.59	0.067222	0.060235
124.76	0.066129	0.057466
124.94	0.066414	0.057774
125.11	0.066262	0.051373
125.29	0.066902	0.051176
125.46	0.066759	0.054992
125.63	0.065338	0.052689
125.81	0.066453	0.050639
125.98	0.066102	0.054658
126.15	0.066761	0.055299
126.33	0.066124	0.058432
126.5	0.066553	0.055796
126.67	0.066865	0.054653
126.85	0.066183	0.051376
127.02	0.063996	0.048107
127.19	0.06531	0.048322
127.37	0.069375	0.054124
127.54	0.067241	0.054896
127.71	0.065848	0.0566
127.89	0.066237	0.056661
128.06	0.066891	0.056632
128.24	0.066299	0.050244
128.41	0.066419	0.056292
128.58	0.065722	0.05677
128.76	0.066099	0.055025
128.93	0.066091	0.051303
129.1	0.066049	0.055094
129.28	0.06598	0.050859
129.45	0.066475	0.055723
129.62	0.066046	0.052371
129.8	0.058071	0.046278
129.97	0.058244	0.047784
130.14	0.072859	0.059863
130.32	0.069573	0.052679
130.49	0.068984	0.053208
130.66	0.067266	0.064083
130.84	0.066548	0.06301
131.01	0.065616	0.054084
131.18	0.065783	0.052937
131.36	0.066344	0.055272
131.53	0.065747	0.051947
131.71	0.066246	0.051859
131.88	0.065497	0.06041
132.05	0.065796	0.05801
132.23	0.065434	0.054849
132.4	0.066049	0.054355
132.57	0.065655	0.057076
132.75	0.064124	0.053102
132.92	0.061385	0.04648
133.09	0.063776	0.048873
133.27	0.071391	0.068667
133.44	0.067142	0.067556
133.61	0.066246	0.064647
133.79	0.065501	0.056388
133.96	0.065712	0.052026
134.13	0.066107	0.052621
134.31	0.065602	0.053806
134.48	0.065218	0.056094
134.66	0.065725	0.058334
134.83	0.065353	0.054644
135	0.065729	0.055336
135.18	0.065282	0.054375
135.35	0.065741	0.055546
135.52	0.065224	0.054943
135.7	0.063831	0.059117
135.87	0.061834	0.057771
136.04	0.066387	0.062091
136.22	0.069282	0.059702
136.39	0.066937	0.047118
136.56	0.066334	0.047972
136.74	0.065976	0.051535
136.91	0.066156	0.052388
137.08	0.065809	0.061291
137.26	0.066107	0.060458
137.43	0.065978	0.058069
137.61	0.065864	0.057961
137.78	0.065725	0.055063
137.95	0.066073	0.054947
138.13	0.065609	0.051798
138.3	0.066438	0.049613
138.47	0.059719	0.048204
138.65	0.062645	0.054462
138.82	0.062896	0.050608
138.99	0.070064	0.0557
139.17	0.066131	0.055225
139.34	0.066253	0.052652
139.51	0.065538	0.051005
139.69	0.06522	0.053298
139.86	0.065656	0.058913
140.03	0.064975	0.062448
140.21	0.065178	0.057522
140.38	0.065236	0.057469
140.56	0.065743	0.058038
140.73	0.065119	0.059667
140.9	0.065649	0.057359
141.08	0.065418	0.057899
141.25	0.065755	0.057253
141.42	0.060983	0.052316
141.6	0.059506	0.047566
141.77	0.069184	0.060497
141.94	0.068614	0.058266
142.12	0.066226	0.055238
142.29	0.065546	0.048693
142.46	0.065987	0.052446
142.64	0.065742	0.056034
142.81	0.065611	0.049835
142.98	0.06476	0.044758
143.16	0.065357	0.051073
143.33	0.06472	0.059262
143.51	0.064647	0.06316
143.68	0.064587	0.057924
143.85	0.06475	0.058481
144.03	0.064886	0.057542
144.2	0.065248	0.055934
144.37	0.061071	0.050754
144.55	0.06362	0.054375
144.72	0.067925	0.061012
144.89	0.065453	0.057259
145.07	0.064739	0.053365
145.24	0.06501	0.056771
145.41	0.06504	0.054718
145.59	0.065211	0.052036
145.76	0.065155	0.049816
145.93	0.064675	0.052358
146.11	0.064524	0.051727
146.28	0.064819	0.055902
146.46	0.064603	0.056608
146.63	0.06445	0.057103
146.8	0.064726	0.05556
146.98	0.06548	0.057418
147.15	0.0652	0.058284
147.32	0.064766	0.05636
147.5	0.060786	0.051356
147.67	0.06594	0.057087
147.84	0.067227	0.058544
148.02	0.066015	0.060693
148.19	0.065018	0.058868
148.36	0.065912	0.058873
148.54	0.066107	0.057126
148.71	0.066113	0.054357
148.88	0.066629	0.056334
149.06	0.066108	0.05818
149.23	0.065622	0.055372
149.41	0.065062	0.055309
149.58	0.064474	0.055366
149.75	0.064868	0.05455
149.93	0.065538	0.053037
150.1	0.064779	0.053547
150.27	0.058292	0.051214
150.45	0.066061	0.062382
150.62	0.067048	0.063526
150.79	0.066089	0.061077
150.97	0.064867	0.057198
151.14	0.064414	0.048786
151.31	0.065889	0.045122
151.49	0.06473	0.050821
151.66	0.065341	0.053587
151.83	0.064712	0.05951
152.01	0.06496	0.061053
152.18	0.064421	0.059795
152.35	0.064923	0.058906
152.53	0.064654	0.057222
152.7	0.065032	0.057862
152.88	0.064667	0.052075
153.05	0.065136	0.050145
153.22	0.062213	0.053832
153.4	0.063596	0.0565
153.57	0.066126	0.06097
153.74	0.06537	0.054545
153.92	0.0654	0.052474
154.09	0.064962	0.056002
154.26	0.063614	0.059304
154.44	0.064289	0.047824
154.61	0.065063	0.046368
154.78	0.064383	0.051787
154.96	0.064518	0.055125
155.13	0.064535	0.058045
155.3	0.064583	0.060363
155.48	0.064352	0.059824
155.65	0.065017	0.058542
155.83	0.064511	0.057949
156	0.059155	0.05247
156.17	0.065009	0.061491
156.35	0.067409	0.061314
156.52	0.065155	0.054717
156.69	0.064564	0.054161
156.87	0.064372	0.056789
157.04	0.06436	0.056144
157.21	0.064629	0.049118
157.39	0.064333	0.046492
157.56	0.063847	0.052941
157.73	0.063882	0.057427
157.91	0.064322	0.057649
158.08	0.063724	0.056593
158.25	0.064251	0.052591
158.43	0.064031	0.054632
158.6	0.063842	0.057015
158.78	0.063942	0.057931
158.95	0.065402	0.059194
159.12	0.065672	0.060814
159.3	0.064404	0.058946
159.47	0.063918	0.057936
159.64	0.063338	0.058305
159.82	0.063979	0.057938
159.99	0.064509	0.058593
160.16	0.064038	0.056548
160.34	0.06404	0.055836
160.51	0.06464	0.055144
160.68	0.064145	0.054547
160.86	0.064177	0.057073
161.03	0.063997	0.055064
161.2	0.064328	0.054261
161.38	0.063842	0.051083
161.55	0.062833	0.050636
161.73	0.062643	0.051512
161.9	0.067607	0.063912
162.07	0.065514	0.057856
162.25	0.063346	0.053934
162.42	0.063855	0.059437
162.59	0.063372	0.05894
162.77	0.065163	0.059547
162.94	0.064784	0.0586
163.11	0.064721	0.055057
163.29	0.063751	0.052331
163.46	0.06411	0.057328
163.63	0.063702	0.057932
163.81	0.064162	0.059879
163.98	0.064016	0.058637
164.15	0.064112	0.056921
164.33	0.063988	0.055246
164.5	0.063496	0.05487
164.68	0.062246	0.055878
164.85	0.06398	0.058521
165.02	0.066582	0.057965
165.2	0.065242	0.057438
165.37	0.064104	0.054319
165.54	0.063881	0.057041
165.72	0.064249	0.060472
165.89	0.064568	0.058553
166.06	0.064436	0.05301
166.24	0.063864	0.054811
166.41	0.064003	0.057583
166.58	0.063528	0.059279
166.76	0.063679	0.056201
166.93	0.06332	0.057605
167.1	0.064287	0.057856
167.28	0.063691	0.058104
167.45	0.061824	0.055879
167.63	0.058727	0.050705
167.8	0.066872	0.061725
167.97	0.066966	0.06148
168.15	0.064752	0.058188
168.32	0.065029	0.058806
168.49	0.064786	0.058269
168.67	0.063936	0.06195
168.84	0.063611	0.063245
169.01	0.062417	0.054183
169.19	0.06406	0.042453
169.36	0.064565	0.052955
169.53	0.063295	0.06197
169.71	0.063468	0.054921
169.88	0.063168	0.054232
170.05	0.063847	0.051741
170.23	0.064505	0.048929
170.4	0.063515	0.053981
170.58	0.065273	0.057166
170.75	0.064527	0.060758
170.92	0.06554	0.074047
171.1	0.063282	0.067535
171.27	0.062993	0.060925
171.44	0.063671	0.055022
171.62	0.064379	0.055508
171.79	0.064398	0.058903
171.96	0.064064	0.053
172.14	0.0633	0.05658
172.31	0.063543	0.062251
172.48	0.063044	0.061004
172.66	0.06351	0.057011
172.83	0.0633	0.052982
173	0.063365	0.053128
173.18	0.05746	0.0445
173.35	0.052569	0.04541
173.53	0.062484	0.052369
173.7	0.067746	0.051736
173.87	0.064117	0.05142
174.05	0.063688	0.055851
174.22	0.062531	0.058119
174.39	0.064058	0.059464
174.57	0.064158	0.058298
174.74	0.062882	0.056347
174.91	0.063149	0.053484
175.09	0.063121	0.057361
175.26	0.063651	0.061387
175.43	0.063391	0.061301
175.61	0.063658	0.06205
175.78	0.063218	0.058229
175.95	0.063515	0.05433
176.13	0.057202	0.04679
176.3	0.059213	0.048021
176.47	0.069561	0.064851
176.65	0.066158	0.062438
176.82	0.063921	0.057258
177	0.063316	0.052006
177.17	0.063316	0.048423
177.34	0.063848	0.055185
177.52	0.063403	0.060345
177.69	0.062794	0.059646
177.86	0.063316	0.061907
178.04	0.062845	0.048098
178.21	0.063013	0.047628
178.38	0.062893	0.052214
178.56	0.063585	0.058868
178.73	0.064261	0.062303
178.9	0.05579	0.057014
179.08	0.057013	0.055304
179.25	0.068613	0.058708
179.42	0.067205	0.058764
179.6	0.065476	0.056563
179.77	0.064672	0.058365
179.95	0.064385	0.057963
180.12	0.064735	0.056496
180.29	0.064242	0.056881
180.47	0.063925	0.056141
180.64	0.063835	0.050723
180.81	0.064371	0.054627
180.99	0.063385	0.050618
181.16	0.063554	0.05239
181.33	0.063018	0.055758
181.51	0.063176	0.054882
181.68	0.057062	0.049221
181.85	0.059859	0.05163
182.03	0.067089	0.059093
182.2	0.064218	0.057617
182.37	0.064272	0.05136
182.55	0.064674	0.056665
182.72	0.064276	0.057773
182.9	0.064015	0.062545
183.07	0.063722	0.065206
183.24	0.063434	0.057656
183.42	0.063966	0.055268
183.59	0.063661	0.057205
183.76	0.063799	0.057789
183.94	0.063275	0.057112
184.11	0.063941	0.056996
184.28	0.063426	0.058348
184.46	0.06357	0.058116
184.63	0.054821	0.053049
184.8	0.063951	0.054062
184.98	0.066684	0.055074
185.15	0.066367	0.054582
185.32	0.064314	0.055649
185.5	0.063364	0.053304
185.67	0.064204	0.053542
185.85	0.064253	0.05541
186.02	0.064096	0.059109
186.19	0.063413	0.056597
186.37	0.063683	0.057302
186.54	0.063539	0.053645
186.71	0.063844	0.053594
186.89	0.063701	0.061247
187.06	0.064129	0.062995
187.23	0.064491	0.060055
187.41	0.064175	0.058955
187.58	0.063286	0.050531
187.75	0.064914	0.053819
187.93	0.064986	0.058711
188.1	0.064304	0.060561
188.27	0.064379	0.059895
188.45	0.064585	0.057533
188.62	0.06484	0.050192
188.8	0.063441	0.05353
188.97	0.064996	0.053211
189.14	0.063956	0.053162
189.32	0.063008	0.054546
189.49	0.063788	0.057465
189.66	0.064232	0.068305
189.84	0.063568	0.065428
190.01	0.063876	0.054207
190.18	0.063514	0.038035
190.36	0.062384	0.03893
190.53	0.064705	0.04797
190.7	0.066908	0.060192
190.88	0.066019	0.066879
191.05	0.065472	0.066961
191.22	0.065581	0.065952
191.4	0.064536	0.061835
191.57	0.065226	0.058418
191.75	0.064861	0.052533
191.92	0.064626	0.054866
192.09	0.064732	0.059832
192.27	0.064604	0.060833
192.44	0.063857	0.05558
192.61	0.063826	0.05168
192.79	0.063895	0.052568
192.96	0.065147	0.051979
193.13	0.06413	0.053021
193.31	0.059221	0.052393
193.48	0.064394	0.060125
193.65	0.065852	0.06018
193.83	0.064722	0.058267
194	0.064873	0.054016
194.17	0.065015	0.054914
194.35	0.064139	0.057149
194.52	0.064249	0.055385
194.7	0.064437	0.059056
194.87	0.064527	0.060121
195.04	0.064358	0.061422
195.22	0.064591	0.05941
195.39	0.064114	0.056903
195.56	0.064635	0.056845
195.74	0.064244	0.051438
195.91	0.064616	0.052162
196.08	0.064223	0.053561
196.26	0.064391	0.054562
196.43	0.064972	0.054605
196.6	0.066446	0.050653
196.78	0.06547	0.057966
196.95	0.063914	0.059742
197.12	0.064589	0.055784
197.3	0.064567	0.055753
197.47	0.064625	0.054512
197.65	0.064772	0.056924
197.82	0.064496	0.062093
197.99	0.063992	0.07437
198.17	0.063929	0.077004
198.34	0.063957	0.050451
198.51	0.064291	0.037809
198.69	0.064084	0.05138
198.86	0.064668	0.0604
199.03	0.05899	0.057867
199.21	0.065978	0.0519
199.38	0.062236	0.053506
199.55	0.066789	0.060463
199.73	0.065294	0.056888
199.9	0.065122	0.056701
200.07	0.065815	0.057475
200.25	0.064551	0.055281
200.42	0.064883	0.051589
200.59	0.065028	0.047854
200.77	0.064013	0.050316
200.94	0.064655	0.054634
201.12	0.064991	0.052596
201.29	0.064483	0.049645
201.46	0.064686	0.059617
201.64	0.064272	0.065605
201.81	0.064552	0.059059
201.98	0.064399	0.048534
202.16	0.063628	0.053644
202.33	0.067032	0.059133
202.5	0.067301	0.059339
202.68	0.065071	0.051693
202.85	0.065775	0.056757
203.02	0.066123	0.055383
203.2	0.06412	0.058183
203.37	0.064003	0.047245
203.54	0.064822	0.047278
203.72	0.0657	0.055098
203.89	0.065133	0.059111
204.07	0.065644	0.059539
204.24	0.06545	0.065073
204.41	0.065614	0.062428
204.59	0.065303	0.050107
204.76	0.062771	0.04299
204.93	0.064529	0.047781
205.11	0.067806	0.055372
205.28	0.066567	0.056201
205.45	0.065609	0.053932
205.63	0.065893	0.050943
205.8	0.065977	0.053121
205.97	0.065593	0.053936
206.15	0.0661	0.059439
206.32	0.065989	0.062472
206.49	0.065314	0.060476
206.67	0.065754	0.060253
206.84	0.065495	0.066056
207.02	0.06596	0.070019
207.19	0.065684	0.060974
207.36	0.066617	0.061393
207.54	0.067466	0.050594
207.71	0.058076	0.038235
207.88	0.066959	0.051727
208.06	0.072298	0.052777
208.23	0.069956	0.05225
208.4	0.067249	0.062865
208.58	0.06599	0.052335
208.75	0.06681	0.052565
208.92	0.066555	0.053993
209.1	0.066184	0.054964
209.27	0.06611	0.048111
209.44	0.06562	0.054599
209.62	0.065907	0.062035
209.79	0.065963	0.051081
209.97	0.065936	0.038012
210.14	0.065569	0.046788
210.31	0.065754	0.055466
210.49	0.066962	0.055471
210.66	0.064555	0.057127
210.83	0.067707	0.064683
211.01	0.066273	0.066175
211.18	0.066076	0.055408
211.35	0.06612	0.040666
211.53	0.066147	0.04351
211.7	0.066216	0.052996
211.87	0.066876	0.055712
212.05	0.066422	0.055464
212.22	0.066557	0.055373
212.39	0.065652	0.057762
212.57	0.066239	0.053779
212.74	0.065202	0.054236
212.92	0.065767	0.052332
213.09	0.065548	0.051958
213.26	0.06628	0.05219
213.44	0.064011	0.056489
213.61	0.063214	0.055271
213.78	0.070312	0.064211
213.96	0.068127	0.057419
214.13	0.067109	0.059028
214.3	0.066884	0.055799
214.48	0.067205	0.052678
214.65	0.066296	0.050049
214.82	0.066447	0.050787
215	0.066818	0.052984
215.17	0.066863	0.05437
215.34	0.066295	0.054291
215.52	0.066691	0.055648
215.69	0.066175	0.054205
215.87	0.066334	0.052095
216.04	0.067047	0.051172
216.21	0.066445	0.056316
216.39	0.063156	0.055074
216.56	0.066484	0.056247
216.73	0.068941	0.06181
216.91	0.068084	0.060981
217.08	0.067394	0.057575
217.25	0.066787	0.057482
217.43	0.067461	0.056142
217.6	0.067392	0.0551
217.77	0.06765	0.053121
217.95	0.067618	0.053575
218.12	0.068038	0.054908
218.29	0.06734	0.05557
218.47	0.067407	0.057162
218.64	0.066845	0.056261
218.82	0.067055	0.055518
218.99	0.066982	0.055098
219.16	0.063093	0.050819
219.34	0.066374	0.051107
219.51	0.067199	0.053712
219.68	0.070924	0.05846
219.86	0.069518	0.054239
220.03	0.068149	0.052681
220.2	0.067953	0.054991
220.38	0.067912	0.058415
220.55	0.066878	0.057282
220.72	0.068463	0.052894
220.9	0.067585	0.053561
221.07	0.067918	0.055685
221.24	0.067474	0.05455
221.42	0.067781	0.051802
221.59	0.067271	0.056437
221.76	0.067715	0.0576
221.94	0.067533	0.060387
222.11	0.059649	0.050042
222.29	0.068118	0.054949
222.46	0.068271	0.051767
222.63	0.068466	0.056953
222.81	0.067931	0.052999
222.98	0.067703	0.050689
223.15	0.067967	0.051924
223.33	0.069109	0.05175
223.5	0.067223	0.050397
223.67	0.068349	0.052132
223.85	0.067651	0.053968
224.02	0.067822	0.054909
224.19	0.067306	0.055501
224.37	0.067991	0.054382
224.54	0.067488	0.055266
224.71	0.067896	0.055358
224.89	0.067525	0.05691
225.06	0.062169	0.04909
225.24	0.067526	0.057802
225.41	0.074828	0.061883
225.58	0.07042	0.057628
225.76	0.069285	0.056903
225.93	0.06946	0.056573
226.1	0.068524	0.057784
226.28	0.069185	0.056983
226.45	0.068724	0.053868
226.62	0.069142	0.052631
226.8	0.068478	0.049422
226.97	0.068363	0.051695
227.14	0.067981	0.056812
227.32	0.068559	0.056578
227.49	0.068384	0.053716
227.66	0.06844	0.05315
227.84	0.066117	0.051919
228.01	0.068698	0.055076
228.19	0.067236	0.056046
228.36	0.072517	0.062703
228.53	0.07134	0.058764
228.71	0.069257	0.054351
228.88	0.070178	0.055148
229.05	0.068805	0.055594
229.23	0.069779	0.056615
229.4	0.06903	0.054328
229.57	0.069597	0.054664
229.75	0.068976	0.051691
229.92	0.069039	0.051331
230.09	0.068892	0.048154
230.27	0.069133	0.052574
230.44	0.06889	0.052769
230.61	0.069102	0.054943
230.79	0.068223	0.055071
230.96	0.066085	0.051276
231.14	0.070078	0.056446
231.31	0.073662	0.058313
231.48	0.070876	0.056877
231.66	0.070123	0.055732
231.83	0.06939	0.056695
232	0.068471	0.05678
232.18	0.069235	0.055098
232.35	0.068861	0.050726
232.52	0.068997	0.049878
232.7	0.068765	0.05295
232.87	0.06887	0.055178
233.04	0.068683	0.0577
233.22	0.069008	0.05704
233.39	0.068486	0.053385
233.56	0.068661	0.053806
233.74	0.067127	0.046858
233.91	0.06529	0.045598
234.09	0.073851	0.056173
234.26	0.074934	0.058539
234.43	0.070047	0.055447
234.61	0.07007	0.057278
234.78	0.069418	0.055437
234.95	0.069444	0.051156
235.13	0.069492	0.051532
235.3	0.068372	0.054928
235.47	0.068922	0.057218
235.65	0.068588	0.054984
235.82	0.068855	0.051673
235.99	0.068748	0.048767
236.17	0.069764	0.050035
236.34	0.069371	0.051707
236.51	0.068842	0.054166
236.69	0.066059	0.054103
236.86	0.071094	0.055913
237.04	0.071151	0.056065
237.21	0.071058	0.052105
237.38	0.069502	0.052893
237.56	0.069684	0.051852
237.73	0.069903	0.053561
237.9	0.070107	0.052799
238.08	0.070005	0.051395
238.25	0.069147	0.051053
238.42	0.070251	0.052948
238.6	0.069667	0.053918
238.77	0.069943	0.055003
238.94	0.06964	0.055129
239.12	0.069924	0.05621
239.29	0.069757	0.052122
239.46	0.063119	0.050494
239.64	0.068965	0.053195
239.81	0.075615	0.061838
239.99	0.07393	0.058379
240.16	0.07167	0.054436
240.33	0.070537	0.052728
240.51	0.070288	0.052324
240.68	0.071091	0.050767
240.85	0.070738	0.048616
241.03	0.070502	0.050845
241.2	0.069632	0.0487
241.37	0.069886	0.049213
241.55	0.069659	0.052662
241.72	0.069527	0.052638
241.89	0.069247	0.050649
242.07	0.069804	0.051839
242.24	0.070387	0.051001
242.41	0.069494	0.059792
242.59	0.070615	0.061714
242.76	0.070397	0.057025
242.94	0.069311	0.056121
243.11	0.071022	0.05572
243.28	0.070408	0.056488
243.46	0.069345	0.049182
243.63	0.070461	0.055102
243.8	0.070026	0.056518
243.98	0.070262	0.055077
244.15	0.069782	0.045854
244.32	0.071199	0.040485
244.5	0.071648	0.048808
244.67	0.070638	0.062089
244.84	0.069614	0.062813
245.02	0.070242	0.049196
245.19	0.070064	0.05014
245.36	0.065523	0.050945
245.54	0.074022	0.055365
245.71	0.074102	0.056424
245.88	0.072299	0.062195
246.06	0.070656	0.062005
246.23	0.069894	0.05868
246.41	0.070652	0.050292
246.58	0.07168	0.049473
246.75	0.07027	0.051686
246.93	0.071146	0.055507
247.1	0.071021	0.0542
247.27	0.071196	0.054388
247.45	0.070387	0.052361
247.62	0.070982	0.051798
247.79	0.070448	0.051511
247.97	0.070831	0.052009
248.14	0.072279	0.054196
248.31	0.062669	0.047816
248.49	0.068446	0.047792
248.66	0.076071	0.059573
248.83	0.074173	0.060405
249.01	0.071326	0.057474
249.18	0.071941	0.05529
249.36	0.071805	0.053237
249.53	0.07236	0.052723
249.7	0.071308	0.056729
249.88	0.071294	0.059432
250.05	0.070993	0.052074
250.22	0.071234	0.050419
250.4	0.070994	0.049955
250.57	0.071313	0.053439
250.74	0.0709	0.052329
250.92	0.071909	0.054492
251.09	0.068447	0.050384
251.26	0.069306	0.04507
251.44	0.072698	0.051608
251.61	0.072578	0.055098
251.78	0.071349	0.054509
251.96	0.0715	0.053763
252.13	0.070903	0.057191
252.31	0.071603	0.054826
252.48	0.072053	0.048432
252.65	0.071123	0.049027
252.83	0.070685	0.053254
253	0.070661	0.056931
253.17	0.071325	0.058587
253.35	0.070701	0.055734
253.52	0.071349	0.050106
253.69	0.0711	0.048988
253.87	0.07147	0.050776
254.04	0.071843	0.054567
254.21	0.068184	0.053353
254.39	0.072461	0.056816
254.56	0.072245	0.053202
254.73	0.071922	0.048196
254.91	0.071023	0.046225
255.08	0.070997	0.054973
255.26	0.071106	0.05742
255.43	0.071247	0.050467
255.6	0.070915	0.052322
255.78	0.071844	0.053672
255.95	0.071626	0.056683
256.12	0.071553	0.050032
256.3	0.070926	0.045904
256.47	0.070918	0.050213
256.64	0.070728	0.06507
256.82	0.070912	0.063296
256.99	0.067703	0.052581
257.16	0.06377	0.047032
257.34	0.06802	0.050467
257.51	0.074673	0.057539
257.68	0.071897	0.049833
257.86	0.071192	0.049496
258.03	0.071173	0.052261
258.21	0.071676	0.051409
258.38	0.071894	0.048257
258.55	0.071126	0.044885
258.73	0.071014	0.049622
258.9	0.070886	0.051657
259.07	0.071242	0.051611
259.25	0.071029	0.050625
259.42	0.071182	0.04895
259.59	0.070725	0.048482
259.77	0.072245	0.057199
259.94	0.064524	0.056713
260.11	0.072996	0.064334
260.29	0.076397	0.061996
260.46	0.076158	0.055896
260.63	0.073306	0.055151
260.81	0.072044	0.048841
260.98	0.073089	0.053448
261.16	0.071784	0.055151
261.33	0.072947	0.056913
261.5	0.072302	0.049525
261.68	0.072409	0.047215
261.85	0.071618	0.048379
262.02	0.071802	0.050217
262.2	0.071425	0.051124
262.37	0.071443	0.052322
262.54	0.071346	0.053677
262.72	0.069082	0.052108
262.89	0.065117	0.05067
263.06	0.073029	0.056277
263.24	0.075521	0.057764
263.41	0.073771	0.05644
263.58	0.07174	0.056733
263.76	0.072283	0.056354
263.93	0.072302	0.058887
264.11	0.07134	0.055327
264.28	0.072734	0.059393
264.45	0.072518	0.050378
264.63	0.072445	0.047665
264.8	0.071925	0.049162
264.97	0.072181	0.051194
265.15	0.071966	0.050827
265.32	0.072655	0.049913
265.49	0.071551	0.04999
265.67	0.070454	0.050885
265.84	0.069671	0.050525
266.01	0.069234	0.055222
266.19	0.074712	0.059747
266.36	0.073766	0.059519
266.53	0.073227	0.046621
266.71	0.072805	0.041715
266.88	0.072016	0.047956
267.06	0.072426	0.065451
267.23	0.071638	0.068636
267.4	0.072673	0.062495
267.58	0.072591	0.054589
267.75	0.072053	0.050177
267.92	0.072143	0.04939
268.1	0.071676	0.048512
268.27	0.072034	0.051606
268.44	0.072713	0.057047
268.62	0.067274	0.052726
268.79	0.073014	0.053763
268.96	0.074024	0.05144
269.14	0.073084	0.052015
269.31	0.073442	0.05128
269.48	0.071858	0.049475
269.66	0.07224	0.049954
269.83	0.072845	0.052829
270	0.072411	0.054962
270.18	0.072394	0.056899
270.35	0.071891	0.055963
270.53	0.071869	0.054741
270.7	0.071083	0.05168
270.87	0.071658	0.051405
271.05	0.071269	0.051973
271.22	0.071701	0.054812
271.39	0.070875	0.056385
271.57	0.070388	0.051961
271.74	0.073609	0.053086
271.91	0.074803	0.052872
272.09	0.073017	0.053007
272.26	0.071793	0.0555
272.43	0.071963	0.053231
272.61	0.071362	0.053675
272.78	0.071833	0.053525
272.95	0.071041	0.051334
273.13	0.071902	0.052464
273.3	0.071346	0.053854
273.48	0.071649	0.052536
273.65	0.071719	0.055152
273.82	0.071256	0.050249
274	0.070714	0.054381
274.17	0.071378	0.06036
274.34	0.072217	0.062724
274.52	0.066594	0.056208
274.69	0.072777	0.056059
274.86	0.07471	0.052826
275.04	0.074111	0.049998
275.21	0.072841	0.049606
275.38	0.072305	0.050689
275.56	0.071955	0.054548
275.73	0.072582	0.054828
275.9	0.072596	0.052034
276.08	0.071446	0.054403
276.25	0.072028	0.048456
276.43	0.071293	0.05551
276.6	0.070283	0.056203
276.77	0.070491	0.052555
276.95	0.07084	0.047129
277.12	0.072549	0.05085
277.29	0.071595	0.05455
277.47	0.06913	0.056803
277.64	0.075729	0.06207
277.81	0.073945	0.058408
277.99	0.070952	0.055848
278.16	0.073144	0.05193
278.33	0.071814	0.054073
278.51	0.072419	0.047928
278.68	0.07247	0.045814
278.85	0.071541	0.046448
279.03	0.071508	0.051805
279.2	0.070948	0.053534
279.38	0.071462	0.058458
279.55	0.070933	0.059455
279.72	0.071458	0.056523
279.9	0.070924	0.052964
280.07	0.071419	0.054126
280.24	0.060373	0.046863
280.42	0.075503	0.06002
280.59	0.07433	0.057566
280.76	0.073805	0.057069
280.94	0.072772	0.055226
281.11	0.072397	0.053475
281.28	0.072384	0.056358
281.46	0.072297	0.055846
281.63	0.071667	0.051628
281.8	0.071749	0.046246
281.98	0.07229	0.045978
282.15	0.071553	0.048781
282.33	0.071688	0.051866
282.5	0.071393	0.054313
282.67	0.071693	0.056106
282.85	0.072085	0.05717
283.02	0.071167	0.055065
283.19	0.06939	0.052676
283.37	0.069921	0.054528
283.54	0.074583	0.056825
283.71	0.073124	0.056522
283.89	0.072826	0.054798
284.06	0.072455	0.055671
284.23	0.0714	0.055794
284.41	0.071855	0.057485
284.58	0.072479	0.0541
284.75	0.071939	0.054916
284.93	0.071948	0.05017
285.1	0.071483	0.049304
285.28	0.071546	0.049981
285.45	0.071428	0.051514
285.62	0.071512	0.055645
285.8	0.071007	0.056109
285.97	0.072113	0.054025
286.14	0.069355	0.049282
286.32	0.059219	0.044662
286.49	0.074638	0.058586
286.66	0.075035	0.060208
286.84	0.071622	0.054092
287.01	0.071887	0.055844
287.18	0.072501	0.053521
287.36	0.071193	0.054473
287.53	0.071883	0.055861
287.7	0.072087	0.054412
287.88	0.072196	0.054555
288.05	0.07167	0.051923
288.23	0.072074	0.054625
288.4	0.070865	0.054374
288.57	0.07104	0.057382
288.75	0.071387	0.055544
288.92	0.071062	0.045421
289.09	0.059153	0.035456
289.27	0.072834	0.053801
289.44	0.073252	0.058451
289.61	0.071779	0.057982
289.79	0.071389	0.057977
289.96	0.070563	0.054969
290.13	0.070842	0.059854
290.31	0.071162	0.054983
290.48	0.071843	0.054845
290.65	0.070516	0.050891
290.83	0.070948	0.053995
291	0.070972	0.053858
291.18	0.071015	0.050731
291.35	0.070866	0.053807
291.52	0.070952	0.052819
291.7	0.07143	0.058199
291.87	0.070968	0.056183
292.04	0.065747	0.054537
292.22	0.07324	0.051591
292.39	0.075608	0.057039
292.56	0.07247	0.057887
292.74	0.070274	0.04849
292.91	0.070209	0.047349
293.08	0.070257	0.051971
293.26	0.070708	0.056392
293.43	0.071016	0.054473
293.6	0.070433	0.054369
293.78	0.071228	0.054627
293.95	0.070728	0.054572
294.12	0.070929	0.054509
294.3	0.070275	0.054087
294.47	0.070652	0.057587
294.65	0.070174	0.054198
294.82	0.070557	0.055345
294.99	0.064139	0.048958
295.17	0.073764	0.06063
295.34	0.072966	0.053323
295.51	0.07177	0.050805
295.69	0.070609	0.051649
295.86	0.071191	0.051872
296.03	0.071386	0.049948
296.21	0.070657	0.053797
296.38	0.070741	0.051636
296.55	0.070405	0.054247
296.73	0.070426	0.059712
296.9	0.070357	0.059558
297.07	0.070556	0.058112
297.25	0.06986	0.048384
297.42	0.070239	0.050217
297.6	0.070007	0.053792
297.77	0.067894	0.055241
297.94	0.071809	0.057365
298.12	0.073213	0.056402
298.29	0.071491	0.063577
298.46	0.071078	0.058832
298.64	0.069741	0.054474
298.81	0.070026	0.051666
298.98	0.070909	0.051006
299.16	0.070389	0.047073
299.33	0.070401	0.049636
299.5	0.069664	0.049857
299.68	0.07017	0.049478
299.85	0.069572	0.051314
300.02	0.069902	0.055571
300.2	0.069383	0.060026
300.37	0.070851	0.058741
300.55	0.069835	0.054588
300.72	0.068924	0.052354
300.89	0.067852	0.050905
301.07	0.07262	0.056478
301.24	0.070392	0.059136
301.41	0.070441	0.057662
301.59	0.071329	0.057
301.76	0.071304	0.060714
301.93	0.070721	0.055678
302.11	0.070391	0.051517
302.28	0.070859	0.049295
302.45	0.070373	0.051148
302.63	0.070683	0.053462
302.8	0.070063	0.051071
302.97	0.070364	0.051339
303.15	0.069775	0.053382
303.32	0.070905	0.051702
303.5	0.069069	0.052766
303.67	0.069938	0.055515
303.84	0.072293	0.057595
304.02	0.070685	0.057412
304.19	0.070836	0.057216
304.36	0.069879	0.054533
304.54	0.071085	0.055349
304.71	0.0711	0.057029
304.88	0.069896	0.056226
305.06	0.070759	0.059815
305.23	0.071078	0.05619
305.4	0.070535	0.052689
305.58	0.070504	0.05357
305.75	0.070189	0.053923
305.92	0.070221	0.053275
306.1	0.071005	0.053835
306.27	0.071046	0.054847
306.45	0.065091	0.048359
306.62	0.075389	0.053371
306.79	0.072755	0.059258
306.97	0.072106	0.059352
307.14	0.070394	0.060955
307.31	0.06997	0.058617
307.49	0.070368	0.054754
307.66	0.070432	0.051894
307.83	0.070588	0.050928
308.01	0.069777	0.054208
308.18	0.070027	0.056242
308.35	0.069322	0.057513
308.53	0.069529	0.061864
308.7	0.069515	0.065721
308.87	0.069772	0.071492
309.05	0.070051	0.063175
309.22	0.068759	0.050986
309.4	0.068854	0.047513
309.57	0.072358	0.048441
309.74	0.071503	0.045163
309.92	0.070211	0.053547
310.09	0.070117	0.054683
310.26	0.070274	0.054565
310.44	0.070461	0.059332
310.61	0.071028	0.057719
310.78	0.070842	0.05654
310.96	0.069604	0.057452
311.13	0.069752	0.05169
311.3	0.069424	0.052274
311.48	0.069387	0.056635
311.65	0.069101	0.058505
311.82	0.069323	0.057419
312	0.070531	0.057392
312.17	0.067302	0.057456
312.35	0.071968	0.063177
312.52	0.071419	0.056685
312.69	0.071892	0.055488
312.87	0.069645	0.057026
313.04	0.069745	0.054906
313.21	0.069468	0.054706
313.39	0.069783	0.051891
313.56	0.069657	0.049598
313.73	0.06897	0.047366
313.91	0.069393	0.05131
314.08	0.069405	0.054521
314.25	0.068648	0.05172
314.43	0.068747	0.050981
314.6	0.068394	0.053846
314.77	0.068585	0.054427
314.95	0.066141	0.05398
315.12	0.067029	0.056081
315.29	0.069924	0.062483
315.47	0.070491	0.069759
315.64	0.069827	0.066518
315.82	0.0693	0.064728
315.99	0.0705	0.052691
316.16	0.069541	0.046806
316.34	0.069862	0.052036
316.51	0.069232	0.053448
316.68	0.069417	0.057269
316.86	0.068838	0.053963
317.03	0.069085	0.055646
317.2	0.068704	0.052887
317.38	0.068954	0.056901
317.55	0.068565	0.058826
317.72	0.068968	0.064283
317.9	0.065542	0.057
318.07	0.069922	0.055821
318.24	0.07111	0.04997
318.42	0.069366	0.054515
318.59	0.069921	0.061378
318.77	0.06945	0.049907
318.94	0.068908	0.046483
319.11	0.068257	0.060194
319.29	0.068724	0.06794
319.46	0.069676	0.063508
319.63	0.069777	0.055471
319.81	0.068817	0.050823
319.98	0.069044	0.054027
320.15	0.068826	0.046152
320.33	0.069122	0.037002
320.5	0.068903	0.041091
320.67	0.064686	0.051368
320.85	0.063049	0.06573
321.02	0.070876	0.071499
321.19	0.07109	0.056457
321.37	0.069717	0.049569
321.54	0.068279	0.056352
321.72	0.068309	0.051568
321.89	0.068187	0.042204
322.06	0.068778	0.039389
322.24	0.068384	0.054043
322.41	0.067961	0.074351
322.58	0.068564	0.079728
322.76	0.06837	0.054702
322.93	0.069026	0.041461
323.1	0.068665	0.048837
323.28	0.069011	0.056615
323.45	0.069801	0.056082
323.62	0.064467	0.0538
323.8	0.06597	0.054057
323.97	0.072476	0.059881
324.14	0.07167	0.05795
324.32	0.069357	0.055324
324.49	0.069868	0.054429
324.67	0.068219	0.055715
324.84	0.069124	0.058866
325.01	0.069178	0.063542
325.19	0.068783	0.065254
325.36	0.06884	0.063847
325.53	0.068922	0.066946
325.71	0.068546	0.057576
325.88	0.068786	0.056966
326.05	0.068861	0.0573
326.23	0.06927	0.059
326.4	0.069004	0.055762
326.57	0.062345	0.045532
326.75	0.070653	0.052089
326.92	0.071723	0.055993
327.09	0.069914	0.043277
327.27	0.069275	0.034777
327.44	0.069394	0.044265
327.62	0.068859	0.062804
327.79	0.068642	0.062997
327.96	0.068046	0.059484
328.14	0.0692	0.05175
328.31	0.068519	0.049223
328.48	0.068837	0.050522
328.66	0.068412	0.055355
328.83	0.068419	0.057032
329	0.06821	0.056145
329.18	0.068401	0.057723
329.35	0.067418	0.062477
329.52	0.066712	0.054167
329.7	0.068365	0.047993
329.87	0.0694	0.060669
330.04	0.068713	0.069206
330.22	0.067873	0.061036
330.39	0.068934	0.054298
330.57	0.068547	0.053179
330.74	0.069363	0.052352
330.91	0.068153	0.056911
331.09	0.068303	0.05287
331.26	0.067901	0.052272
331.43	0.068362	0.053128
331.61	0.067665	0.053456
331.78	0.067894	0.054615
331.95	0.06868	0.056196
332.13	0.06829	0.055096
332.3	0.060795	0.048876
332.47	0.068157	0.05803
332.65	0.065907	0.055881
332.82	0.072154	0.058028
332.99	0.069614	0.058657
333.17	0.068479	0.059279
333.34	0.068106	0.059184
333.52	0.068669	0.060999
333.69	0.069244	0.061011
333.86	0.067371	0.056713
334.04	0.068069	0.060273
334.21	0.067198	0.052283
334.38	0.066758	0.047596
334.56	0.066993	0.053099
334.73	0.067919	0.057021
334.9	0.068939	0.056734
335.08	0.067776	0.054846
335.25	0.066519	0.052704
335.42	0.069699	0.056052
335.6	0.068382	0.054656
335.77	0.069718	0.056838
335.94	0.068372	0.058753
336.12	0.067896	0.056657
336.29	0.069337	0.060106
336.47	0.067599	0.054813
336.64	0.068637	0.054311
336.81	0.068155	0.05705
336.99	0.068427	0.062707
337.16	0.068216	0.062759
337.33	0.068585	0.059153
337.51	0.068059	0.057085
337.68	0.068588	0.055379
337.85	0.068999	0.055945
338.03	0.068225	0.055355
338.2	0.066914	0.055298
338.37	0.063068	0.05095
338.55	0.072149	0.059147
338.72	0.069611	0.05396
338.89	0.068421	0.056059
339.07	0.067843	0.058075
339.24	0.067167	0.05526
339.41	0.067915	0.058813
339.59	0.06831	0.059248
339.76	0.068144	0.055966
339.94	0.06787	0.055293
340.11	0.06756	0.055031
340.28	0.068063	0.058538
340.46	0.067621	0.058229
340.63	0.068054	0.059467
340.8	0.067854	0.055913
340.98	0.069283	0.057914
341.15	0.0661	0.056565
341.32	0.06891	0.056619
341.5	0.070467	0.060377
341.67	0.070313	0.059663
341.84	0.068934	0.058442
342.02	0.069363	0.059194
342.19	0.068267	0.059373
342.36	0.067031	0.053137
342.54	0.069094	0.050274
342.71	0.06723	0.059807
342.89	0.068252	0.062938
343.06	0.0678	0.051546
343.23	0.068373	0.054054
343.41	0.067914	0.05813
343.58	0.067819	0.054794
343.75	0.067928	0.054028
343.93	0.065762	0.055096
344.1	0.065389	0.056157
344.27	0.070074	0.06252
344.45	0.069965	0.063845
344.62	0.069583	0.059486
344.79	0.068565	0.056735
344.97	0.06944	0.056726
345.14	0.06925	0.056482
345.31	0.068273	0.055693
345.49	0.068223	0.057763
345.66	0.068012	0.055832
345.84	0.069042	0.055026
346.01	0.068225	0.053748
346.18	0.068364	0.05253
346.36	0.067647	0.051538
346.53	0.068311	0.052118
346.7	0.068204	0.054658
346.88	0.059466	0.051031
347.05	0.067337	0.055797
347.22	0.073736	0.062864
347.4	0.069591	0.05706
347.57	0.068385	0.056616
347.74	0.069181	0.057109
347.92	0.069481	0.060184
348.09	0.069389	0.061562
348.26	0.068493	0.05951
348.44	0.068048	0.054247
348.61	0.06873	0.052953
348.79	0.068552	0.051291
348.96	0.067683	0.052501
349.13	0.067372	0.056937
349.31	0.066805	0.059616
349.48	0.059602	0.042355
349.65	0.025162	0.016855
349.83	0.00722	0.004755
350	0.0018012	0.0011767


==> T_TVW_A3_sdC.txt <==
0	0.0013817	0.0019599
0.17353	0.023797	0.022118
0.34705	0.029391	0.024893
0.52058	0.027921	0.018666
0.6941	0.037217	0.029192
0.86763	0.038286	0.024617
1.0412	0.039927	0.024936
1.2147	0.040409	0.03402
1.3882	0.040718	0.03537
1.5617	0.041772	0.021358
1.7353	0.042224	0.030002
1.9088	0.042861	0.03559
2.0823	0.043042	0.032606
2.2558	0.044852	0.028243
2.4294	0.044865	0.032684
2.6029	0.045092	0.037779
2.7764	0.045131	0.031688
2.9499	0.045996	0.030995
3.1235	0.04573	0.032094
3.297	0.046225	0.040036
3.4705	0.046558	0.039679
3.644	0.046584	0.031184
3.8176	0.046695	0.031284
3.9911	0.04714	0.037501
4.1646	0.04755	0.03708
4.3381	0.04812	0.039096
4.5117	0.048207	0.036737
4.6852	0.048819	0.036719
4.8587	0.049071	0.033271
5.0322	0.04955	0.035396
5.2058	0.049614	0.036906
5.3793	0.050427	0.037729
5.5528	0.050333	0.039677
5.7263	0.050937	0.037766
5.8999	0.051483	0.038449
6.0734	0.051461	0.038728
6.2469	0.051375	0.040194
6.4204	0.051179	0.040502
6.594	0.045188	0.033861
6.7675	0.056896	0.040137
6.941	0.056587	0.040078
7.1145	0.053355	0.032299
7.2881	0.054161	0.032625
7.4616	0.054077	0.046748
7.6351	0.053723	0.048579
7.8086	0.05339	0.037963
7.9822	0.054296	0.040747
8.1557	0.054811	0.04192
8.3292	0.054092	0.041459
8.5027	0.05433	0.040182
8.6763	0.054508	0.04097
8.8498	0.055098	0.043585
9.0233	0.055083	0.044846
9.1968	0.054292	0.041807
9.3704	0.055969	0.041989
9.5439	0.055544	0.039983
9.7174	0.055231	0.04063
9.8909	0.055654	0.0378
10.064	0.05605	0.040435
10.238	0.055432	0.041904
10.412	0.055849	0.044628
10.585	0.055668	0.047166
10.759	0.055805	0.045773
10.932	0.055771	0.042373
11.106	0.056276	0.046226
11.279	0.056324	0.045296
11.453	0.056903	0.0453
11.626	0.056379	0.044768
11.8	0.056612	0.042527
11.973	0.056453	0.045952
12.147	0.056985	0.046581
12.32	0.057573	0.046715
12.494	0.056946	0.043729
12.667	0.056878	0.042856
12.841	0.057535	0.043026
13.014	0.055046	0.040578
13.188	0.054634	0.037482
13.361	0.052292	0.035337
13.535	0.060094	0.045991
13.708	0.056467	0.042322
13.882	0.061938	0.048527
14.056	0.059742	0.045373
14.229	0.05877	0.045215
14.403	0.058877	0.046163
14.576	0.058097	0.042368
14.75	0.05872	0.041472
14.923	0.058116	0.044046
15.097	0.057224	0.043461
15.27	0.058514	0.045189
15.444	0.058918	0.046522
15.617	0.058396	0.045544
15.791	0.057884	0.042351
15.964	0.058388	0.039572
16.138	0.059143	0.040722
16.311	0.059223	0.042984
16.485	0.059486	0.046444
16.658	0.059277	0.048625
16.832	0.059304	0.045708
17.005	0.058906	0.04335
17.179	0.059311	0.044341
17.353	0.059307	0.041336
17.526	0.059755	0.04331
17.7	0.059414	0.046854
17.873	0.05994	0.049661
18.047	0.059534	0.051547
18.22	0.059525	0.044061
18.394	0.058926	0.043612
18.567	0.05919	0.042221
18.741	0.059729	0.043467
18.914	0.058875	0.039977
19.088	0.059605	0.042049
19.261	0.057945	0.043076
19.435	0.054686	0.043532
19.608	0.058688	0.046868
19.782	0.06143	0.0456
19.955	0.062418	0.049875
20.129	0.057895	0.04486
20.302	0.060887	0.047325
20.476	0.06015	0.047182
20.649	0.059207	0.040681
20.823	0.059516	0.046585
20.997	0.060015	0.049678
21.17	0.059887	0.047678
21.344	0.05959	0.047733
21.517	0.060399	0.045717
21.691	0.060667	0.047641
21.864	0.060008	0.05253
22.038	0.058706	0.044793
22.211	0.059197	0.041922
22.385	0.058413	0.047361
22.558	0.058682	0.053869
22.732	0.057554	0.04701
22.905	0.058668	0.049612
23.079	0.058213	0.051555
23.252	0.058666	0.049821
23.426	0.058578	0.042452
23.599	0.059117	0.048755
23.773	0.058561	0.05027
23.946	0.058858	0.050672
24.12	0.058782	0.049512
24.294	0.059055	0.043682
24.467	0.058549	0.046956
24.641	0.05922	0.046295
24.814	0.058245	0.044186
24.988	0.059054	0.046418
25.161	0.05861	0.047934
25.335	0.058751	0.051423
25.508	0.058145	0.048006
25.682	0.055794	0.048198
25.855	0.059358	0.046921
26.029	0.060554	0.04779
26.202	0.059978	0.046824
26.376	0.057259	0.050806
26.549	0.061566	0.052372
26.723	0.059668	0.062055
26.896	0.059837	0.058404
27.07	0.058786	0.053753
27.243	0.058874	0.043326
27.417	0.058893	0.048606
27.59	0.059411	0.053434
27.764	0.059232	0.047211
27.938	0.058534	0.04623
28.111	0.05895	0.044325
28.285	0.058613	0.052507
28.458	0.058449	0.05812
28.632	0.058877	0.048631
28.805	0.058126	0.048477
28.979	0.05767	0.042625
29.152	0.058129	0.04851
29.326	0.058189	0.049567
29.499	0.057893	0.04638
29.673	0.058107	0.044483
29.846	0.057885	0.051023
30.02	0.058094	0.048599
30.193	0.057481	0.048863
30.367	0.058054	0.051507
30.54	0.057647	0.046525
30.714	0.058018	0.050233
30.887	0.057531	0.0474
31.061	0.057615	0.044385
31.235	0.057488	0.048261
31.408	0.057538	0.0458
31.582	0.057859	0.055266
31.755	0.057519	0.055398
31.929	0.057083	0.049493
32.102	0.056712	0.051075
32.276	0.05021	0.046551
32.449	0.058193	0.050171
32.623	0.058458	0.048672
32.796	0.060607	0.053518
32.97	0.057606	0.052185
33.143	0.057434	0.050888
33.317	0.056122	0.051071
33.49	0.056063	0.051106
33.664	0.056161	0.050155
33.837	0.055673	0.045115
34.011	0.055809	0.045524
34.184	0.056278	0.046221
34.358	0.056942	0.047738
34.531	0.056428	0.050225
34.705	0.056393	0.048194
34.879	0.056415	0.048418
35.052	0.055578	0.048807
35.226	0.056273	0.057282
35.399	0.055405	0.050319
35.573	0.055782	0.041192
35.746	0.05573	0.048498
35.92	0.055333	0.049811
36.093	0.055673	0.054356
36.267	0.055501	0.049521
36.44	0.055787	0.051025
36.614	0.055455	0.053277
36.787	0.055729	0.047592
36.961	0.055371	0.048468
37.134	0.055581	0.044305
37.308	0.054561	0.038948
37.481	0.055385	0.04911
37.655	0.055179	0.057112
37.828	0.05516	0.051791
38.002	0.054813	0.051765
38.176	0.056008	0.052476
38.349	0.050389	0.046432
38.523	0.05229	0.046023
38.696	0.051782	0.044147
38.87	0.058868	0.052608
39.043	0.057318	0.053668
39.217	0.056999	0.053671
39.39	0.05696	0.052063
39.564	0.056063	0.052749
39.737	0.054614	0.049836
39.911	0.055012	0.053044
40.084	0.055603	0.053782
40.258	0.054484	0.050043
40.431	0.054309	0.046035
40.605	0.054175	0.042812
40.778	0.054847	0.053137
40.952	0.0545	0.050726
41.125	0.054948	0.052713
41.299	0.054912	0.050047
41.472	0.054685	0.052993
41.646	0.053202	0.051932
41.82	0.054482	0.055845
41.993	0.053726	0.050005
42.167	0.054088	0.047738
42.34	0.053306	0.049535
42.514	0.05329	0.052297
42.687	0.052834	0.054311
42.861	0.053232	0.049135
43.034	0.053142	0.05114
43.208	0.053443	0.067281
43.381	0.053244	0.049747
43.555	0.053525	0.045933
43.728	0.053206	0.042873
43.902	0.053149	0.047875
44.075	0.052944	0.05301
44.249	0.05311	0.049777
44.422	0.052543	0.061279
44.596	0.052678	0.054395
44.769	0.051524	0.051986
44.943	0.05399	0.051211
45.117	0.051445	0.048379
45.29	0.055839	0.052255
45.464	0.052531	0.050243
45.637	0.05667	0.053701
45.811	0.054552	0.058498
45.984	0.053361	0.05619
46.158	0.052485	0.054879
46.331	0.052622	0.052289
46.505	0.051884	0.04939
46.678	0.051885	0.049445
46.852	0.05258	0.049579
47.025	0.052613	0.055871
47.199	0.05183	0.052826
47.372	0.051688	0.052804
47.546	0.052101	0.057403
47.719	0.052032	0.049193
47.893	0.051609	0.052016
48.066	0.051609	0.052096
48.24	0.052632	0.055561
48.413	0.052167	0.057012
48.587	0.05199	0.048636
48.761	0.051318	0.046731
48.934	0.051678	0.046577
49.108	0.051047	0.04996
49.281	0.051235	0.054172
49.455	0.050938	0.055355
49.628	0.051059	0.057042
49.802	0.051156	0.051804
49.975	0.051803	0.051063
50.149	0.051339	0.057536
50.322	0.050922	0.057746
50.496	0.049863	0.052939
50.669	0.049738	0.052897
50.843	0.049932	0.050178
51.016	0.049212	0.053977
51.19	0.045417	0.051638
51.363	0.047665	0.053492
51.537	0.048402	0.054095
51.71	0.052582	0.056141
51.884	0.050475	0.052914
52.058	0.051987	0.054985
52.231	0.050526	0.054243
52.405	0.049973	0.054461
52.578	0.049518	0.055354
52.752	0.049389	0.053343
52.925	0.050092	0.054296
53.099	0.048945	0.054445
53.272	0.049247	0.054775
53.446	0.049247	0.05516
53.619	0.049397	0.055797
53.793	0.049074	0.055059
53.966	0.048782	0.052504
54.14	0.047891	0.05422
54.313	0.047167	0.056006
54.487	0.048541	0.058387
54.66	0.048949	0.058323
54.834	0.048532	0.057196
55.007	0.048855	0.056338
55.181	0.048038	0.053587
55.354	0.048483	0.054155
55.528	0.048149	0.058237
55.702	0.048434	0.055466
55.875	0.048043	0.054427
56.049	0.04821	0.054288
56.222	0.048113	0.052204
56.396	0.048032	0.054525
56.569	0.047662	0.05869
56.743	0.048161	0.057228
56.916	0.047825	0.052053
57.09	0.048086	0.0541
57.263	0.047507	0.054891
57.437	0.046411	0.052513
57.61	0.04224	0.04827
57.784	0.04679	0.054855
57.957	0.049044	0.05904
58.131	0.048413	0.05792
58.304	0.049599	0.057934
58.478	0.04817	0.057724
58.651	0.047453	0.057786
58.825	0.046937	0.057647
58.999	0.046334	0.054333
59.172	0.047306	0.056263
59.346	0.047313	0.053661
59.519	0.047021	0.056386
59.693	0.046501	0.059656
59.866	0.046552	0.056743
60.04	0.045995	0.054422
60.213	0.046232	0.054016
60.387	0.046747	0.054873
60.56	0.045411	0.057048
60.734	0.045499	0.055517
60.907	0.046435	0.057571
61.081	0.046217	0.063613
61.254	0.046057	0.057646
61.428	0.046039	0.056587
61.601	0.045543	0.054981
61.775	0.045535	0.0562
61.948	0.045263	0.054597
62.122	0.04554	0.055805
62.295	0.045343	0.057595
62.469	0.04502	0.061304
62.643	0.044609	0.062199
62.816	0.044829	0.059718
62.99	0.044606	0.059581
63.163	0.044661	0.05911
63.337	0.04424	0.055997
63.51	0.044671	0.057979
63.684	0.044894	0.061156
63.857	0.044033	0.058609
64.031	0.044726	0.054381
64.204	0.041561	0.052766
64.378	0.046455	0.058985
64.551	0.042843	0.054183
64.725	0.047537	0.059351
64.898	0.04583	0.060557
65.072	0.044674	0.057517
65.245	0.044701	0.058573
65.419	0.043884	0.058494
65.592	0.044424	0.059278
65.766	0.04409	0.059078
65.94	0.043856	0.061459
66.113	0.04453	0.061499
66.287	0.045336	0.057201
66.46	0.044453	0.054742
66.634	0.04505	0.059634
66.807	0.04489	0.062474
66.981	0.043829	0.063674
67.154	0.043419	0.0642
67.328	0.043564	0.060838
67.501	0.04329	0.06019
67.675	0.043096	0.061991
67.848	0.043567	0.056964
68.022	0.043135	0.054735
68.195	0.043147	0.060168
68.369	0.043279	0.055541
68.542	0.043327	0.056791
68.716	0.042886	0.063751
68.889	0.043228	0.064402
69.063	0.042936	0.064213
69.236	0.043116	0.06229
69.41	0.042736	0.058729
69.584	0.042946	0.061897
69.757	0.042916	0.062893
69.931	0.043357	0.06288
70.104	0.042636	0.058709
70.278	0.037399	0.052916
70.451	0.044246	0.06229
70.625	0.043753	0.062444
70.798	0.043825	0.062819
70.972	0.042452	0.058987
71.145	0.044615	0.064791
71.319	0.043425	0.06643
71.492	0.042926	0.061713
71.666	0.042238	0.063439
71.839	0.04156	0.065827
72.013	0.041886	0.063842
72.186	0.041226	0.064352
72.36	0.041482	0.061532
72.533	0.041386	0.057753
72.707	0.041601	0.060504
72.881	0.041064	0.056828
73.054	0.041609	0.059274
73.228	0.040798	0.066115
73.401	0.041307	0.064911
73.575	0.041899	0.066696
73.748	0.041455	0.06615
73.922	0.041425	0.060478
74.095	0.040987	0.064306
74.269	0.041394	0.062081
74.442	0.041171	0.06043
74.616	0.041265	0.06163
74.789	0.041048	0.060278
74.963	0.040973	0.059019
75.136	0.040719	0.063525
75.31	0.040699	0.065256
75.483	0.040253	0.06492
75.657	0.040688	0.063202
75.83	0.040448	0.061538
76.004	0.040732	0.068789
76.177	0.040783	0.063429
76.351	0.040088	0.062671
76.525	0.036332	0.057715
76.698	0.04003	0.062996
76.872	0.038334	0.064622
77.045	0.041148	0.063222
77.219	0.040414	0.064512
77.392	0.041947	0.065188
77.566	0.041415	0.061708
77.739	0.040486	0.063392
77.913	0.040133	0.059863
78.086	0.040565	0.066795
78.26	0.0409	0.071051
78.433	0.039733	0.068895
78.607	0.039442	0.066939
78.78	0.039477	0.067523
78.954	0.039835	0.063831
79.127	0.039497	0.067815
79.301	0.039969	0.061539
79.474	0.039118	0.064995
79.648	0.039511	0.060824
79.822	0.038449	0.061039
79.995	0.039602	0.069483
80.169	0.039377	0.065447
80.342	0.039404	0.067991
80.516	0.039217	0.064574
80.689	0.038981	0.063162
80.863	0.038869	0.064191
81.036	0.038974	0.065132
81.21	0.038837	0.068387
81.383	0.03903	0.061665
81.557	0.038368	0.060883
81.73	0.038862	0.062749
81.904	0.038811	0.06278
82.077	0.039025	0.065481
82.251	0.038539	0.063697
82.424	0.038586	0.068653
82.598	0.035073	0.058469
82.771	0.036432	0.062768
82.945	0.036709	0.0605
83.118	0.040928	0.068029
83.292	0.039708	0.067495
83.466	0.039579	0.066501
83.639	0.039063	0.0706
83.813	0.039062	0.065149
83.986	0.039148	0.064497
84.16	0.039412	0.06336
84.333	0.038769	0.063494
84.507	0.038705	0.069336
84.68	0.038684	0.065641
84.854	0.038891	0.066053
85.027	0.039115	0.062461
85.201	0.038432	0.066628
85.374	0.039259	0.069365
85.548	0.039077	0.066407
85.721	0.037962	0.065747
85.895	0.038215	0.060739
86.068	0.038378	0.07181
86.242	0.038609	0.071957
86.415	0.038368	0.065341
86.589	0.038539	0.068689
86.763	0.038408	0.062554
86.936	0.03794	0.069885
87.11	0.038603	0.064059
87.283	0.038152	0.069201
87.457	0.039118	0.066893
87.63	0.038722	0.07007
87.804	0.03887	0.067347
87.977	0.038507	0.06635
88.151	0.03849	0.060214
88.324	0.038492	0.062659
88.498	0.038381	0.07198
88.671	0.039677	0.068922
88.845	0.03647	0.067819
89.018	0.040534	0.065767
89.192	0.040191	0.062435
89.365	0.040917	0.066115
89.539	0.040143	0.066128
89.712	0.038235	0.063895
89.886	0.038416	0.063084
90.059	0.038418	0.064226
90.233	0.038294	0.069829
90.407	0.038166	0.06265
90.58	0.038297	0.067747
90.754	0.03797	0.063345
90.927	0.037767	0.067668
91.101	0.038786	0.070937
91.274	0.038523	0.064606
91.448	0.038741	0.066933
91.621	0.038658	0.061446
91.795	0.038387	0.072202
91.968	0.038579	0.064938
92.142	0.037674	0.066371
92.315	0.038594	0.064323
92.489	0.038663	0.06493
92.662	0.038705	0.069883
92.836	0.038684	0.064702
93.009	0.037932	0.069359
93.183	0.038393	0.062441
93.356	0.038006	0.065365
93.53	0.038439	0.067057
93.704	0.037913	0.069306
93.877	0.038729	0.073435
94.051	0.0382	0.069966
94.224	0.03836	0.069178
94.398	0.038672	0.060882
94.571	0.03855	0.063508
94.745	0.039747	0.068019
94.918	0.038397	0.063674
95.092	0.036297	0.067744
95.265	0.039077	0.064219
95.439	0.03834	0.066632
95.612	0.040437	0.068907
95.786	0.038005	0.070586
95.959	0.039395	0.06756
96.133	0.038311	0.068075
96.306	0.038477	0.07117
96.48	0.038356	0.062256
96.653	0.03851	0.066995
96.827	0.03921	0.063062
97	0.03849	0.066175
97.174	0.03863	0.06072
97.348	0.037512	0.06063
97.521	0.037787	0.070768
97.695	0.038961	0.067274
97.868	0.038941	0.067498
98.042	0.039034	0.056224
98.215	0.038704	0.062735
98.389	0.039013	0.062204
98.562	0.038952	0.062823
98.736	0.038766	0.068329
98.909	0.039368	0.063149
99.083	0.039176	0.069375
99.256	0.040214	0.070993
99.43	0.040055	0.065839
99.603	0.040229	0.06876
99.777	0.039328	0.058775
99.95	0.03938	0.06435
100.12	0.039351	0.062224
100.3	0.039178	0.062586
100.47	0.039114	0.065179
100.64	0.039121	0.062234
100.82	0.038669	0.063217
100.99	0.038991	0.059053
101.17	0.033554	0.059107
101.34	0.037096	0.059005
101.51	0.041803	0.067278
101.69	0.040658	0.069103
101.86	0.040248	0.062574
102.03	0.040065	0.067874
102.21	0.0402	0.06668
102.38	0.039378	0.063743
102.55	0.039456	0.065713
102.73	0.039939	0.057408
102.9	0.039657	0.063238
103.07	0.039776	0.064687
103.25	0.039942	0.083519
103.42	0.040066	0.077991
103.59	0.039669	0.022656
103.77	0.039404	0.043369
103.94	0.039468	0.070097
104.12	0.039705	0.06279
104.29	0.040134	0.070299
104.46	0.040016	0.059115
104.64	0.039854	0.074861
104.81	0.040627	0.059208
104.98	0.0404	0.055256
105.16	0.039938	0.062899
105.33	0.040306	0.060048
105.5	0.039883	0.06046
105.68	0.040415	0.065601
105.85	0.040512	0.065668
106.02	0.040519	0.063358
106.2	0.040915	0.067489
106.37	0.040681	0.062561
106.54	0.040584	0.060963
106.72	0.04103	0.057512
106.89	0.04072	0.061259
107.06	0.041043	0.059836
107.24	0.037499	0.055309
107.41	0.039881	0.066303
107.59	0.039526	0.059717
107.76	0.041731	0.059724
107.93	0.042091	0.064595
108.11	0.043755	0.062947
108.28	0.043294	0.06529
108.45	0.041528	0.065931
108.63	0.042109	0.059236
108.8	0.041312	0.065912
108.97	0.042594	0.0625
109.15	0.042003	0.061579
109.32	0.041477	0.064651
109.49	0.042105	0.059518
109.67	0.041836	0.054535
109.84	0.041602	0.068782
110.01	0.04189	0.059457
110.19	0.041783	0.050053
110.36	0.04169	0.054093
110.54	0.042167	0.058226
110.71	0.042137	0.066471
110.88	0.04221	0.073834
111.06	0.042626	0.062648
111.23	0.042131	0.061326
111.4	0.042404	0.060688
111.58	0.042399	0.057316
111.75	0.042543	0.059975
111.92	0.042448	0.060986
112.1	0.04317	0.057343
112.27	0.043163	0.060289
112.44	0.04333	0.058395
112.62	0.043449	0.056951
112.79	0.043054	0.061409
112.96	0.042917	0.058244
113.14	0.043577	0.06142
113.31	0.043039	0.053428
113.49	0.041655	0.055753
113.66	0.039591	0.052891
113.83	0.042497	0.062766
114.01	0.045722	0.063532
114.18	0.045451	0.061089
114.35	0.042137	0.054987
114.53	0.043706	0.06253
114.7	0.043369	0.055392
114.87	0.043265	0.059106
115.05	0.043535	0.061673
115.22	0.043518	0.061849
115.39	0.043183	0.058056
115.57	0.043021	0.059939
115.74	0.043704	0.054426
115.91	0.04392	0.055294
116.09	0.044065	0.059773
116.26	0.043544	0.057857
116.44	0.04368	0.055255
116.61	0.043821	0.059425
116.78	0.044437	0.059028
116.96	0.04404	0.055436
117.13	0.044645	0.060139
117.3	0.044669	0.061447
117.48	0.044787	0.057926
117.65	0.044409	0.055649
117.82	0.044472	0.056491
118	0.044368	0.060061
118.17	0.044511	0.053345
118.34	0.04453	0.055875
118.52	0.044619	0.056942
118.69	0.044811	0.054309
118.86	0.045032	0.051889
119.04	0.045106	0.057442
119.21	0.045661	0.060482
119.39	0.045295	0.056042
119.56	0.04526	0.058335
119.73	0.045043	0.058996
119.91	0.045341	0.055914
120.08	0.040757	0.053603
120.25	0.046369	0.05536
120.43	0.045638	0.054214
120.6	0.046731	0.055263
120.77	0.047449	0.055606
120.95	0.046925	0.058598
121.12	0.047088	0.059071
121.29	0.046784	0.057501
121.47	0.046834	0.057614
121.64	0.046618	0.057109
121.81	0.04733	0.058014
121.99	0.047155	0.053608
122.16	0.04677	0.051997
122.34	0.047125	0.058529
122.51	0.047036	0.056725
122.68	0.047629	0.054704
122.86	0.047605	0.055308
123.03	0.04747	0.061098
123.2	0.04724	0.059611
123.38	0.047564	0.056786
123.55	0.047725	0.056623
123.72	0.047403	0.055904
123.9	0.047849	0.054941
124.07	0.04764	0.05466
124.24	0.048134	0.054377
124.42	0.048115	0.056466
124.59	0.04833	0.053746
124.76	0.048159	0.053598
124.94	0.04857	0.054394
125.11	0.048109	0.054396
125.29	0.048265	0.053714
125.46	0.047717	0.055619
125.63	0.048318	0.052883
125.81	0.048011	0.054152
125.98	0.04842	0.056866
126.15	0.048096	0.061613
126.33	0.045358	0.049203
126.5	0.048671	0.047211
126.67	0.049719	0.067579
126.85	0.052533	0.065896
127.02	0.049848	0.057873
127.19	0.05081	0.058909
127.37	0.050351	0.052538
127.54	0.050039	0.052477
127.71	0.049763	0.0474
127.89	0.049599	0.055167
128.06	0.048728	0.050336
128.24	0.049387	0.046943
128.41	0.050575	0.053478
128.58	0.05066	0.059387
128.76	0.050239	0.06
128.93	0.049948	0.056772
129.1	0.04885	0.054067
129.28	0.049838	0.048679
129.45	0.050114	0.050878
129.62	0.049377	0.05289
129.8	0.049949	0.053312
129.97	0.049933	0.055302
130.14	0.049243	0.051706
130.32	0.04978	0.051407
130.49	0.049899	0.052184
130.66	0.050709	0.056231
130.84	0.050388	0.049159
131.01	0.050813	0.049271
131.18	0.050579	0.052969
131.36	0.050833	0.055457
131.53	0.050763	0.052112
131.71	0.05138	0.055656
131.88	0.051021	0.052248
132.05	0.05127	0.05254
132.23	0.050871	0.052774
132.4	0.050789	0.053864
132.57	0.050875	0.05755
132.75	0.049627	0.055806
132.92	0.049638	0.052135
133.09	0.047739	0.048806
133.27	0.053622	0.045428
133.44	0.054133	0.048614
133.61	0.053949	0.050802
133.79	0.053027	0.053467
133.96	0.051946	0.053566
134.13	0.052544	0.056118
134.31	0.053063	0.05491
134.48	0.052602	0.053564
134.66	0.052951	0.051915
134.83	0.052727	0.053743
135	0.052938	0.056772
135.18	0.052668	0.05162
135.35	0.052965	0.050576
135.52	0.052443	0.04917
135.7	0.052399	0.048972
135.87	0.052919	0.050052
136.04	0.052925	0.052509
136.22	0.05303	0.051243
136.39	0.052693	0.050048
136.56	0.052842	0.052673
136.74	0.053417	0.050352
136.91	0.053342	0.047484
137.08	0.05387	0.046686
137.26	0.053698	0.046285
137.43	0.053941	0.050462
137.61	0.053617	0.063065
137.78	0.053547	0.050456
137.95	0.053047	0.053478
138.13	0.053998	0.05464
138.3	0.053829	0.054826
138.47	0.054312	0.052383
138.65	0.05469	0.048978
138.82	0.054224	0.04648
138.99	0.054137	0.048151
139.17	0.053047	0.054024
139.34	0.054078	0.054028
139.51	0.056125	0.056168
139.69	0.056693	0.056336
139.86	0.055216	0.052514
140.03	0.053765	0.049041
140.21	0.056083	0.048319
140.38	0.055779	0.046152
140.56	0.055146	0.049954
140.73	0.055388	0.054188
140.9	0.055498	0.055613
141.08	0.055839	0.052237
141.25	0.054873	0.049822
141.42	0.056397	0.05179
141.6	0.05613	0.051211
141.77	0.055816	0.052831
141.94	0.055902	0.050891
142.12	0.055767	0.050564
142.29	0.056436	0.051655
142.46	0.056918	0.052877
142.64	0.057649	0.057374
142.81	0.057225	0.049284
142.98	0.056621	0.050013
143.16	0.056458	0.047172
143.33	0.055913	0.046493
143.51	0.056694	0.046425
143.68	0.056706	0.046954
143.85	0.056733	0.051982
144.03	0.056803	0.051924
144.2	0.057238	0.04893
144.37	0.056846	0.049746
144.55	0.05721	0.051342
144.72	0.057022	0.049917
144.89	0.05707	0.050104
145.07	0.057173	0.051148
145.24	0.056925	0.051171
145.41	0.057252	0.051459
145.59	0.056226	0.051157
145.76	0.054814	0.049098
145.93	0.057072	0.04947
146.11	0.0582	0.049587
146.28	0.058181	0.049072
146.46	0.060457	0.049917
146.63	0.05905	0.047628
146.8	0.057271	0.048394
146.98	0.057757	0.051254
147.15	0.057186	0.051015
147.32	0.058273	0.049567
147.5	0.057486	0.047561
147.67	0.058567	0.047718
147.84	0.058319	0.048307
148.02	0.058275	0.049688
148.19	0.057838	0.047646
148.36	0.058341	0.049956
148.54	0.058334	0.053794
148.71	0.058575	0.05154
148.88	0.058997	0.051874
149.06	0.058415	0.048732
149.23	0.058243	0.048634
149.41	0.05793	0.049136
149.58	0.058318	0.045807
149.75	0.057933	0.048422
149.93	0.058439	0.050959
150.1	0.057894	0.054443
150.27	0.058529	0.052497
150.45	0.058202	0.051692
150.62	0.058613	0.049711
150.79	0.058509	0.049926
150.97	0.058898	0.049083
151.14	0.058601	0.04691
151.31	0.05923	0.04744
151.49	0.058971	0.05129
151.66	0.059183	0.049619
151.83	0.058653	0.047515
152.01	0.057609	0.047796
152.18	0.05796	0.047324
152.35	0.060736	0.051547
152.53	0.055763	0.042821
152.7	0.057687	0.045339
152.88	0.060123	0.036939
153.05	0.061048	0.063282
153.22	0.059847	0.053255
153.4	0.059463	0.05189
153.57	0.059698	0.051315
153.74	0.06053	0.051804
153.92	0.060185	0.047604
154.09	0.060708	0.048263
154.26	0.060357	0.048531
154.44	0.060885	0.0527
154.61	0.059765	0.055026
154.78	0.058662	0.049148
154.96	0.059656	0.041499
155.13	0.059643	0.042781
155.3	0.060543	0.051808
155.48	0.061064	0.049509
155.65	0.061097	0.042943
155.83	0.061084	0.047056
156	0.061558	0.050876
156.17	0.060977	0.051012
156.35	0.060557	0.054398
156.52	0.060572	0.048783
156.69	0.061707	0.049836
156.87	0.061043	0.05207
157.04	0.060763	0.050041
157.21	0.060444	0.048315
157.39	0.061071	0.051386
157.56	0.060897	0.048366
157.73	0.06162	0.048578
157.91	0.060779	0.048526
158.08	0.062111	0.049134
158.25	0.059889	0.046686
158.43	0.057713	0.042311
158.6	0.058171	0.042722
158.78	0.066519	0.050699
158.95	0.06308	0.049752
159.12	0.057815	0.04504
159.3	0.064615	0.052159
159.47	0.062481	0.049236
159.64	0.062209	0.05068
159.82	0.061436	0.045224
159.99	0.061679	0.046726
160.16	0.06155	0.050874
160.34	0.062549	0.052386
160.51	0.062302	0.049499
160.68	0.061992	0.048837
160.86	0.062001	0.048297
161.03	0.062249	0.047129
161.2	0.061835	0.045173
161.38	0.061412	0.04541
161.55	0.062176	0.047793
161.73	0.062927	0.050628
161.9	0.062459	0.050184
162.07	0.062377	0.045988
162.25	0.062889	0.046923
162.42	0.062849	0.046532
162.59	0.062563	0.045592
162.77	0.062461	0.047779
162.94	0.06227	0.052855
163.11	0.062338	0.051634
163.29	0.061939	0.047423
163.46	0.06263	0.044305
163.63	0.06228	0.046357
163.81	0.062553	0.049418
163.98	0.062541	0.050743
164.15	0.062593	0.047812
164.33	0.05961	0.046548
164.5	0.059609	0.046802
164.68	0.064496	0.047129
164.85	0.061913	0.045072
165.02	0.063647	0.049149
165.2	0.063726	0.04905
165.37	0.065444	0.044826
165.54	0.063659	0.045495
165.72	0.063788	0.051211
165.89	0.063407	0.054844
166.06	0.062742	0.057574
166.24	0.062434	0.049971
166.41	0.064227	0.04468
166.58	0.063008	0.043402
166.76	0.063565	0.043386
166.93	0.063755	0.045068
167.1	0.063551	0.049393
167.28	0.064114	0.048364
167.45	0.064423	0.047413
167.63	0.063748	0.045843
167.8	0.063557	0.045551
167.97	0.063396	0.041777
168.15	0.063758	0.045152
168.32	0.063917	0.046217
168.49	0.063983	0.050379
168.67	0.063966	0.048107
168.84	0.064014	0.046263
169.01	0.063636	0.047798
169.19	0.064126	0.044182
169.36	0.063688	0.049108
169.53	0.063734	0.051459
169.71	0.063468	0.048189
169.88	0.06328	0.052501
170.05	0.062723	0.045954
170.23	0.063877	0.046768
170.4	0.064048	0.050485
170.58	0.05556	0.03745
170.75	0.062464	0.044646
170.92	0.066773	0.048519
171.1	0.064818	0.049323
171.27	0.062184	0.047854
171.44	0.067562	0.049247
171.62	0.067139	0.048379
171.79	0.065679	0.048343
171.96	0.064995	0.048927
172.14	0.06495	0.044889
172.31	0.064826	0.046748
172.48	0.065129	0.049513
172.66	0.063889	0.048092
172.83	0.065108	0.048539
173	0.064239	0.048331
173.18	0.063637	0.044852
173.35	0.063979	0.046588
173.53	0.063782	0.044255
173.7	0.064511	0.04458
173.87	0.064647	0.04808
174.05	0.064143	0.05018
174.22	0.064496	0.048901
174.39	0.064351	0.046819
174.57	0.064604	0.045662
174.74	0.064001	0.045883
174.91	0.064532	0.045691
175.09	0.064204	0.047322
175.26	0.064495	0.04945
175.43	0.064298	0.050571
175.61	0.064282	0.046559
175.78	0.064093	0.048255
175.95	0.064629	0.047833
176.13	0.064216	0.044905
176.3	0.064199	0.046356
176.47	0.06398	0.049566
176.65	0.063891	0.050715
176.82	0.063789	0.047181
177	0.058635	0.040259
177.17	0.06723	0.049937
177.34	0.06454	0.046769
177.52	0.061361	0.044517
177.69	0.067483	0.050414
177.86	0.065981	0.051257
178.04	0.064886	0.048706
178.21	0.063818	0.044042
178.38	0.064109	0.04625
178.56	0.064427	0.048075
178.73	0.064517	0.049706
178.9	0.064067	0.046438
179.08	0.063623	0.048859
179.25	0.063701	0.047066
179.42	0.063437	0.044334
179.6	0.063941	0.043532
179.77	0.063739	0.039628
179.95	0.06482	0.050524
180.12	0.064249	0.057172
180.29	0.064218	0.047903
180.47	0.062845	0.0459
180.64	0.063899	0.040142
180.81	0.06408	0.042988
180.99	0.064306	0.04551
181.16	0.06411	0.045225
181.33	0.064529	0.046989
181.51	0.064278	0.042403
181.68	0.064519	0.04173
181.85	0.064093	0.048054
182.03	0.064334	0.048705
182.2	0.063766	0.038339
182.37	0.063961	0.043352
182.55	0.064056	0.045722
182.72	0.064244	0.047728
182.9	0.063984	0.044166
183.07	0.064349	0.046913
183.24	0.060863	0.046189
183.42	0.06274	0.051224
183.59	0.067388	0.051838
183.76	0.063033	0.042567
183.94	0.065049	0.046633
184.11	0.067046	0.048373
184.28	0.064311	0.046493
184.46	0.064901	0.045432
184.63	0.063824	0.046726
184.8	0.06425	0.047553
184.98	0.064977	0.048595
185.15	0.06416	0.050141
185.32	0.065165	0.051639
185.5	0.064181	0.044999
185.67	0.062951	0.04135
185.85	0.064003	0.049105
186.02	0.062951	0.047308
186.19	0.063599	0.049376
186.37	0.062833	0.047332
186.54	0.06351	0.051314
186.71	0.06369	0.046155
186.89	0.063472	0.041836
187.06	0.06359	0.045508
187.23	0.063559	0.047764
187.41	0.064039	0.05194
187.58	0.06402	0.047704
187.75	0.064308	0.050689
187.93	0.063768	0.052
188.1	0.063709	0.04642
188.27	0.063101	0.044664
188.45	0.063129	0.044314
188.62	0.062797	0.0456
188.8	0.063228	0.052567
188.97	0.062828	0.049089
189.14	0.062687	0.045572
189.32	0.059861	0.050169
189.49	0.055473	0.041141
189.66	0.061225	0.039924
189.84	0.063242	0.047553
190.01	0.06619	0.05151
190.18	0.065618	0.048888
190.36	0.067371	0.050003
190.53	0.065605	0.050248
190.7	0.063078	0.045537
190.88	0.063157	0.042052
191.05	0.064315	0.04399
191.22	0.06331	0.046987
191.4	0.063885	0.050463
191.57	0.063559	0.049548
191.75	0.063989	0.04653
191.92	0.063367	0.046424
192.09	0.063786	0.053625
192.27	0.062897	0.051119
192.44	0.062753	0.043309
192.61	0.061611	0.044333
192.79	0.063413	0.051901
192.96	0.063102	0.050179
193.13	0.063303	0.047547
193.31	0.062863	0.048618
193.48	0.06295	0.048778
193.65	0.062571	0.045473
193.83	0.063058	0.046009
194	0.062347	0.045232
194.17	0.062958	0.048806
194.35	0.062647	0.053943
194.52	0.063107	0.057818
194.7	0.062555	0.054717
194.87	0.062753	0.049135
195.04	0.062651	0.045235
195.22	0.063291	0.044307
195.39	0.062344	0.048182
195.56	0.058685	0.049266
195.74	0.064405	0.054064
195.91	0.060756	0.04948
196.08	0.062615	0.046378
196.26	0.065324	0.049061
196.43	0.065154	0.052695
196.6	0.06279	0.049928
196.78	0.062466	0.046422
196.95	0.062648	0.045697
197.12	0.06265	0.047658
197.3	0.062725	0.047545
197.47	0.061447	0.048946
197.65	0.062767	0.051412
197.82	0.063503	0.049929
197.99	0.061932	0.050481
198.17	0.062338	0.05336
198.34	0.061415	0.048866
198.51	0.062653	0.057148
198.69	0.061193	0.053173
198.86	0.062065	0.052008
199.03	0.062067	0.048431
199.21	0.062406	0.046598
199.38	0.06109	0.047693
199.55	0.062257	0.048206
199.73	0.061999	0.048378
199.9	0.062305	0.053252
200.07	0.06162	0.050434
200.25	0.061925	0.049343
200.42	0.061527	0.048623
200.59	0.061755	0.046399
200.77	0.061415	0.043433
200.94	0.061716	0.046607
201.12	0.06128	0.052299
201.29	0.062025	0.052171
201.46	0.060792	0.048153
201.64	0.061596	0.049768
201.81	0.058505	0.046788
201.98	0.059318	0.049431
202.16	0.05955	0.049763
202.33	0.063111	0.048081
202.5	0.061486	0.04849
202.68	0.061198	0.047635
202.85	0.062362	0.054899
203.02	0.060867	0.046475
203.2	0.060859	0.049724
203.37	0.060212	0.049258
203.54	0.061454	0.049813
203.72	0.060164	0.045377
203.89	0.061072	0.052209
204.07	0.059888	0.051657
204.24	0.060586	0.053945
204.41	0.060541	0.052033
204.59	0.060833	0.053404
204.76	0.060162	0.054059
204.93	0.060762	0.053604
205.11	0.06007	0.05179
205.28	0.059076	0.053132
205.45	0.059865	0.055653
205.63	0.060083	0.053393
205.8	0.059379	0.047313
205.97	0.059756	0.049175
206.15	0.058718	0.054078
206.32	0.059963	0.053673
206.49	0.059631	0.050438
206.67	0.059659	0.050696
206.84	0.059145	0.048382
207.02	0.059547	0.050213
207.19	0.059489	0.050777
207.36	0.05989	0.052018
207.54	0.059743	0.050378
207.71	0.060197	0.054706
207.88	0.060736	0.051136
208.06	0.059393	0.051031
208.23	0.056727	0.051736
208.4	0.056033	0.049434
208.58	0.053768	0.047851
208.75	0.058818	0.05265
208.92	0.056793	0.051936
209.1	0.059797	0.054726
209.27	0.059434	0.049964
209.44	0.058824	0.051588
209.62	0.059146	0.049137
209.79	0.057227	0.049078
209.97	0.057734	0.054627
210.14	0.058448	0.052662
210.31	0.057953	0.050584
210.49	0.058358	0.049501
210.66	0.05815	0.048564
210.83	0.058096	0.042171
211.01	0.058399	0.043108
211.18	0.058271	0.043059
211.35	0.058175	0.047739
211.53	0.058578	0.063632
211.7	0.058366	0.061765
211.87	0.058043	0.051851
212.05	0.058033	0.049831
212.22	0.05761	0.052879
212.39	0.057854	0.052096
212.57	0.057524	0.050367
212.74	0.057878	0.049743
212.92	0.057864	0.049355
213.09	0.057762	0.049272
213.26	0.057219	0.052236
213.44	0.057456	0.050319
213.61	0.056809	0.052556
213.78	0.057289	0.05586
213.96	0.057261	0.053459
214.13	0.057813	0.049402
214.3	0.057377	0.052443
214.48	0.057029	0.051722
214.65	0.054652	0.051012
214.82	0.052225	0.045276
215	0.057008	0.052293
215.17	0.057555	0.049039
215.34	0.057424	0.053557
215.52	0.058135	0.052673
215.69	0.056858	0.049109
215.87	0.057626	0.048023
216.04	0.056423	0.051308
216.21	0.056319	0.052682
216.39	0.056872	0.058015
216.56	0.055662	0.056777
216.73	0.055689	0.053688
216.91	0.055697	0.05617
217.08	0.055543	0.049378
217.25	0.055886	0.049437
217.43	0.055851	0.047177
217.6	0.056314	0.054907
217.77	0.056371	0.056041
217.95	0.055617	0.050315
218.12	0.056137	0.051377
218.29	0.054614	0.053177
218.47	0.055388	0.053154
218.64	0.055408	0.050826
218.82	0.05548	0.053797
218.99	0.054969	0.056096
219.16	0.055052	0.055026
219.34	0.055033	0.056267
219.51	0.055292	0.054098
219.68	0.054861	0.05162
219.86	0.055065	0.053129
220.03	0.054862	0.050608
220.2	0.055125	0.053061
220.38	0.054837	0.054108
220.55	0.054986	0.052109
220.72	0.054135	0.055513
220.9	0.054059	0.054681
221.07	0.053472	0.053021
221.24	0.054145	0.048942
221.42	0.051743	0.050396
221.59	0.053702	0.051339
221.76	0.05458	0.054144
221.94	0.055774	0.055886
222.11	0.054153	0.053493
222.29	0.056736	0.056992
222.46	0.054457	0.057174
222.63	0.054087	0.057337
222.81	0.05355	0.054052
222.98	0.054085	0.054286
223.15	0.053675	0.053192
223.33	0.053771	0.052344
223.5	0.052839	0.05233
223.67	0.053716	0.057492
223.85	0.054085	0.053497
224.02	0.052695	0.056861
224.19	0.052784	0.059296
224.37	0.052486	0.049034
224.54	0.052959	0.053345
224.71	0.051709	0.056857
224.89	0.050544	0.054943
225.06	0.051717	0.053644
225.24	0.052404	0.050916
225.41	0.05215	0.051472
225.58	0.052535	0.053347
225.76	0.052357	0.054666
225.93	0.052438	0.053775
226.1	0.052223	0.061115
226.28	0.052031	0.060236
226.45	0.051996	0.051775
226.62	0.052011	0.057898
226.8	0.051705	0.056661
226.97	0.051862	0.053022
227.14	0.051414	0.055801
227.32	0.051319	0.056802
227.49	0.050477	0.052593
227.66	0.05072	0.057024
227.84	0.049735	0.05641
228.01	0.05109	0.0589
228.19	0.048237	0.052166
228.36	0.05567	0.062383
228.53	0.054256	0.058986
228.71	0.052933	0.049446
228.88	0.052424	0.055873
229.05	0.051679	0.058174
229.23	0.051084	0.058376
229.4	0.050754	0.059851
229.57	0.051032	0.058677
229.75	0.05055	0.053436
229.92	0.050942	0.055007
230.09	0.050754	0.055189
230.27	0.050531	0.056492
230.44	0.049836	0.055343
230.61	0.050535	0.05342
230.79	0.050736	0.054981
230.96	0.049882	0.061226
231.14	0.05033	0.06165
231.31	0.050097	0.056864
231.48	0.050076	0.055515
231.66	0.050091	0.055636
231.83	0.050134	0.058129
232	0.05013	0.05713
232.18	0.049684	0.057033
232.35	0.049707	0.057285
232.52	0.049382	0.055908
232.7	0.049587	0.05777
232.87	0.049198	0.058789
233.04	0.049208	0.05751
233.22	0.04894	0.055417
233.39	0.049379	0.055714
233.56	0.049169	0.058898
233.74	0.049328	0.059373
233.91	0.048923	0.056304
234.09	0.049016	0.054126
234.26	0.048801	0.059773
234.43	0.048347	0.056028
234.61	0.049094	0.058497
234.78	0.049342	0.056275
234.95	0.047729	0.058328
235.13	0.050331	0.06472
235.3	0.050313	0.060357
235.47	0.049095	0.057934
235.65	0.048409	0.057332
235.82	0.048622	0.061645
235.99	0.048417	0.062376
236.17	0.048494	0.058473
236.34	0.047973	0.054828
236.51	0.048413	0.056301
236.69	0.048366	0.055943
236.86	0.048309	0.06039
237.04	0.048149	0.058515
237.21	0.047552	0.062697
237.38	0.047987	0.062229
237.56	0.047096	0.062607
237.73	0.047871	0.057969
237.9	0.047147	0.060525
238.08	0.047758	0.057508
238.25	0.047257	0.061541
238.42	0.047196	0.055443
238.6	0.04694	0.058531
238.77	0.047514	0.060932
238.94	0.046524	0.060001
239.12	0.046623	0.059657
239.29	0.046147	0.058491
239.46	0.046559	0.056233
239.64	0.046756	0.060698
239.81	0.046324	0.060836
239.99	0.04621	0.060943
240.16	0.045723	0.06049
240.33	0.045506	0.055054
240.51	0.045731	0.053826
240.68	0.046276	0.060541
240.85	0.043409	0.05468
241.03	0.045717	0.059943
241.2	0.042799	0.058197
241.37	0.047744	0.065992
241.55	0.047182	0.060545
241.72	0.045674	0.056357
241.89	0.045833	0.060332
242.07	0.045676	0.063977
242.24	0.045016	0.056769
242.41	0.045056	0.057614
242.59	0.044628	0.06214
242.76	0.045415	0.061813
242.94	0.045276	0.059733
243.11	0.044694	0.064234
243.28	0.045092	0.064244
243.46	0.045539	0.056633
243.63	0.044962	0.056011
243.8	0.045059	0.060333
243.98	0.044699	0.064761
244.15	0.043549	0.056141
244.32	0.044525	0.059075
244.5	0.044577	0.053969
244.67	0.044452	0.055411
244.84	0.044323	0.060482
245.02	0.044175	0.063571
245.19	0.044297	0.061204
245.36	0.044022	0.062592
245.54	0.04432	0.06334
245.71	0.044264	0.059516
245.88	0.044176	0.062686
246.06	0.04397	0.063701
246.23	0.044297	0.058789
246.41	0.043952	0.058018
246.58	0.0443	0.063141
246.75	0.045073	0.062242
246.93	0.044413	0.06004
247.1	0.043773	0.066481
247.27	0.042763	0.062494
247.45	0.042975	0.061538
247.62	0.041417	0.061957
247.79	0.046605	0.065866
247.97	0.04477	0.057413
248.14	0.043205	0.060451
248.31	0.044414	0.064651
248.49	0.043199	0.058193
248.66	0.043064	0.063634
248.83	0.043177	0.061209
249.01	0.043522	0.059496
249.18	0.04342	0.062754
249.36	0.043646	0.068121
249.53	0.04399	0.063392
249.7	0.043638	0.064568
249.88	0.04357	0.066538
250.05	0.043513	0.061918
250.22	0.042566	0.060759
250.4	0.043394	0.06541
250.57	0.04309	0.060935
250.74	0.043497	0.061888
250.92	0.043545	0.062218
251.09	0.042889	0.057918
251.26	0.042937	0.064228
251.44	0.042552	0.066885
251.61	0.043058	0.062589
251.78	0.042574	0.066876
251.96	0.042943	0.066991
252.13	0.042895	0.063113
252.31	0.042785	0.063755
252.48	0.042338	0.062956
252.65	0.043037	0.062227
252.83	0.04297	0.064584
253	0.043276	0.060778
253.17	0.042952	0.059276
253.35	0.042089	0.061821
253.52	0.041448	0.064826
253.69	0.041214	0.061804
253.87	0.039748	0.064941
254.04	0.040584	0.061667
254.21	0.040529	0.058941
254.39	0.044792	0.067306
254.56	0.043578	0.06579
254.73	0.041639	0.069148
254.91	0.040427	0.066
255.08	0.04123	0.058149
255.26	0.041927	0.057886
255.43	0.042399	0.062644
255.6	0.042311	0.062967
255.78	0.042797	0.062189
255.95	0.042775	0.063715
256.12	0.042466	0.063246
256.3	0.041831	0.069864
256.47	0.042725	0.072415
256.64	0.04197	0.064934
256.82	0.041838	0.06673
256.99	0.042114	0.059578
257.16	0.042344	0.061206
257.34	0.042124	0.059424
257.51	0.041912	0.058928
257.68	0.0411	0.064276
257.86	0.042099	0.062842
258.03	0.042143	0.061645
258.21	0.041732	0.064862
258.38	0.041802	0.062443
258.55	0.041877	0.067038
258.73	0.042392	0.066467
258.9	0.041969	0.060812
259.07	0.041994	0.062932
259.25	0.041832	0.064936
259.42	0.042005	0.063113
259.59	0.041822	0.060478
259.77	0.042479	0.063109
259.94	0.042048	0.062513
260.11	0.042093	0.067704
260.29	0.040153	0.061235
260.46	0.037601	0.05689
260.63	0.042576	0.068797
260.81	0.042612	0.067584
260.98	0.042431	0.068861
261.16	0.04406	0.07147
261.33	0.042239	0.061893
261.5	0.041773	0.063348
261.68	0.041497	0.067666
261.85	0.041919	0.059414
262.02	0.041522	0.064334
262.2	0.042407	0.065704
262.37	0.041561	0.058384
262.54	0.041875	0.064315
262.72	0.042072	0.068814
262.89	0.040357	0.062179
263.06	0.040981	0.067757
263.24	0.040444	0.062861
263.41	0.04115	0.066283
263.58	0.040717	0.060684
263.76	0.041684	0.058366
263.93	0.040936	0.064136
264.11	0.042192	0.062206
264.28	0.042015	0.065697
264.45	0.042328	0.070406
264.63	0.042432	0.060703
264.8	0.042605	0.063464
264.97	0.042299	0.063169
265.15	0.042616	0.064687
265.32	0.042137	0.067689
265.49	0.042412	0.06531
265.67	0.042243	0.064831
265.84	0.042434	0.067493
266.01	0.042477	0.065222
266.19	0.042762	0.063005
266.36	0.043186	0.067913
266.53	0.042796	0.063547
266.71	0.040196	0.059403
266.88	0.042405	0.061932
267.06	0.042526	0.062058
267.23	0.040026	0.061267
267.4	0.044152	0.071319
267.58	0.044743	0.071407
267.75	0.044724	0.069308
267.92	0.043154	0.070168
268.1	0.042715	0.059895
268.27	0.042872	0.060312
268.44	0.042943	0.062416
268.62	0.042603	0.059772
268.79	0.043367	0.062507
268.96	0.043883	0.066035
269.14	0.043522	0.060706
269.31	0.043049	0.064889
269.48	0.04245	0.063234
269.66	0.042821	0.060453
269.83	0.042326	0.067785
270	0.042183	0.068286
270.18	0.043561	0.063324
270.35	0.043384	0.062241
270.53	0.043481	0.065058
270.7	0.042983	0.060582
270.87	0.042871	0.06262
271.05	0.042957	0.062051
271.22	0.043644	0.064967
271.39	0.043159	0.063847
271.57	0.043208	0.063821
271.74	0.043092	0.05734
271.91	0.043224	0.063218
272.09	0.04325	0.064358
272.26	0.043625	0.061481
272.43	0.043476	0.061354
272.61	0.043837	0.064584
272.78	0.043639	0.061608
272.95	0.04331	0.062294
273.13	0.043007	0.062735
273.3	0.043155	0.058831
273.48	0.041073	0.0577
273.65	0.043101	0.062804
273.82	0.042109	0.059022
274	0.044629	0.065527
274.17	0.045965	0.071686
274.34	0.044782	0.066245
274.52	0.043966	0.063467
274.69	0.044168	0.065961
274.86	0.044357	0.060375
275.04	0.043504	0.058631
275.21	0.044372	0.065198
275.38	0.044199	0.062443
275.56	0.043497	0.061843
275.73	0.04406	0.062368
275.9	0.043703	0.060219
276.08	0.043875	0.058532
276.25	0.043962	0.062175
276.43	0.043709	0.061359
276.6	0.044632	0.061635
276.77	0.043905	0.06485
276.95	0.044456	0.063788
277.12	0.04383	0.05845
277.29	0.044702	0.061756
277.47	0.044589	0.063586
277.64	0.044904	0.061605
277.81	0.044573	0.059699
277.99	0.044808	0.060215
278.16	0.044729	0.061996
278.33	0.044587	0.062513
278.51	0.044211	0.062602
278.68	0.044601	0.064465
278.85	0.044399	0.061882
279.03	0.04463	0.060371
279.2	0.044331	0.056778
279.38	0.04462	0.056439
279.55	0.044449	0.05842
279.72	0.044608	0.061228
279.9	0.04511	0.058489
280.07	0.04421	0.055294
280.24	0.04486	0.059799
280.42	0.043213	0.056251
280.59	0.046552	0.059545
280.76	0.044467	0.062381
280.94	0.0453	0.064284
281.11	0.045831	0.0599
281.28	0.046048	0.062723
281.46	0.044803	0.063101
281.63	0.044702	0.061633
281.8	0.044776	0.058966
281.98	0.044759	0.060055
282.15	0.045498	0.062422
282.33	0.045054	0.056506
282.5	0.045248	0.061631
282.67	0.044883	0.066356
282.85	0.045236	0.063136
283.02	0.045822	0.061207
283.19	0.046101	0.062621
283.37	0.045501	0.061434
283.54	0.046007	0.060032
283.71	0.045395	0.057855
283.89	0.046042	0.058038
284.06	0.046372	0.060556
284.23	0.046346	0.055731
284.41	0.046949	0.056809
284.58	0.047105	0.061999
284.75	0.046724	0.069793
284.93	0.04632	0.060574
285.1	0.046975	0.061142
285.28	0.047391	0.058443
285.45	0.047249	0.054122
285.62	0.046792	0.053193
285.8	0.047124	0.055744
285.97	0.046913	0.058396
286.14	0.047482	0.056993
286.32	0.047526	0.055864
286.49	0.047812	0.063139
286.66	0.046999	0.063605
286.84	0.04787	0.05684
287.01	0.046577	0.060068
287.18	0.047039	0.062654
287.36	0.046319	0.060794
287.53	0.047178	0.05537
287.7	0.051281	0.058132
287.88	0.04897	0.060593
288.05	0.048203	0.058785
288.23	0.047848	0.052637
288.4	0.04782	0.059831
288.57	0.04858	0.058912
288.75	0.047681	0.060963
288.92	0.047698	0.062681
289.09	0.049211	0.058862
289.27	0.048528	0.055317
289.44	0.049162	0.057811
289.61	0.049183	0.057947
289.79	0.049319	0.053668
289.96	0.048774	0.053064
290.13	0.04955	0.057294
290.31	0.049455	0.060239
290.48	0.049355	0.061194
290.65	0.048569	0.057541
290.83	0.049359	0.055638
291	0.049243	0.052881
291.18	0.049616	0.055798
291.35	0.049483	0.057229
291.52	0.049637	0.054042
291.7	0.049436	0.052992
291.87	0.049523	0.056066
292.04	0.049705	0.056933
292.22	0.049971	0.055774
292.39	0.050057	0.057723
292.56	0.050006	0.056039
292.74	0.04945	0.054855
292.91	0.049325	0.057369
293.08	0.049277	0.05772
293.26	0.049625	0.054148
293.43	0.049255	0.054742
293.6	0.048921	0.053678
293.78	0.049571	0.053126
293.95	0.048814	0.054385
294.12	0.050162	0.056204
294.3	0.05289	0.059846
294.47	0.046448	0.050998
294.65	0.051767	0.059512
294.82	0.051461	0.057596
294.99	0.050292	0.055561
295.17	0.050853	0.054742
295.34	0.051874	0.056601
295.51	0.051501	0.054841
295.69	0.051014	0.055128
295.86	0.051938	0.060906
296.03	0.051251	0.060272
296.21	0.051072	0.056534
296.38	0.051163	0.052243
296.55	0.051054	0.052412
296.73	0.051165	0.055422
296.9	0.051491	0.056122
297.07	0.051537	0.054623
297.25	0.052105	0.052967
297.42	0.051695	0.053123
297.6	0.052018	0.054924
297.77	0.051594	0.055969
297.94	0.052064	0.059988
298.12	0.052008	0.05528
298.29	0.052565	0.055458
298.46	0.052252	0.054333
298.64	0.05239	0.055317
298.81	0.052241	0.052588
298.98	0.052854	0.053154
299.16	0.053042	0.056185
299.33	0.052805	0.064058
299.5	0.052019	0.054366
299.68	0.053204	0.052042
299.85	0.049504	0.055152
300.02	0.049284	0.056047
300.2	0.056219	0.052795
300.37	0.054889	0.056719
300.55	0.05392	0.052707
300.72	0.053978	0.052076
300.89	0.05513	0.055738
301.07	0.054713	0.062664
301.24	0.053518	0.052917
301.41	0.0534	0.048515
301.59	0.053652	0.05152
301.76	0.054084	0.057583
301.93	0.053258	0.05546
302.11	0.054288	0.054069
302.28	0.054496	0.052791
302.45	0.054931	0.056458
302.63	0.054414	0.056669
302.8	0.054377	0.057377
302.97	0.053618	0.050632
303.15	0.05439	0.052973
303.32	0.054457	0.056297
303.5	0.054817	0.053765
303.67	0.055223	0.056608
303.84	0.055101	0.055801
304.02	0.055191	0.045768
304.19	0.054025	0.0463
304.36	0.05435	0.051628
304.54	0.054305	0.054906
304.71	0.054918	0.050951
304.88	0.054722	0.05483
305.06	0.055246	0.049736
305.23	0.054981	0.054908
305.4	0.055324	0.054249
305.58	0.055165	0.048787
305.75	0.055243	0.052745
305.92	0.055519	0.050383
306.1	0.055303	0.051095
306.27	0.055136	0.052332
306.45	0.054828	0.055312
306.62	0.05363	0.049868
306.79	0.054808	0.052228
306.97	0.054265	0.054982
307.14	0.059821	0.053058
307.31	0.057416	0.055143
307.49	0.057394	0.055716
307.66	0.057356	0.058642
307.83	0.056174	0.05726
308.01	0.057679	0.055219
308.18	0.056426	0.056186
308.35	0.057226	0.052364
308.53	0.057422	0.04893
308.7	0.057452	0.053284
308.87	0.057448	0.055916
309.05	0.05701	0.054478
309.22	0.057156	0.052095
309.4	0.057143	0.047979
309.57	0.058169	0.048146
309.74	0.058507	0.057072
309.92	0.058037	0.053669
310.09	0.058321	0.049725
310.26	0.057649	0.045365
310.44	0.057707	0.052971
310.61	0.057264	0.053304
310.78	0.05775	0.053892
310.96	0.057852	0.053211
311.13	0.05837	0.053906
311.3	0.057794	0.056564
311.48	0.057983	0.052638
311.65	0.057593	0.052503
311.82	0.058071	0.048066
312	0.058033	0.048815
312.17	0.058321	0.055133
312.35	0.058206	0.054584
312.52	0.058521	0.051609
312.69	0.05884	0.054747
312.87	0.057301	0.051901
313.04	0.055272	0.047696
313.21	0.060331	0.052136
313.39	0.057561	0.049675
313.56	0.060064	0.049315
313.73	0.062799	0.057177
313.91	0.061984	0.055609
314.08	0.060064	0.05504
314.25	0.060127	0.056019
314.43	0.059306	0.049247
314.6	0.060907	0.048901
314.77	0.060633	0.038611
314.95	0.059429	0.042283
315.12	0.060004	0.052397
315.29	0.059444	0.052849
315.47	0.059567	0.049997
315.64	0.060194	0.054138
315.82	0.060878	0.053969
315.99	0.060011	0.050449
316.16	0.060735	0.050251
316.34	0.059761	0.050876
316.51	0.060445	0.051129
316.68	0.060079	0.049472
316.86	0.060516	0.051976
317.03	0.060357	0.052396
317.2	0.060309	0.051513
317.38	0.060215	0.051908
317.55	0.06073	0.052446
317.72	0.060512	0.050937
317.9	0.061048	0.049584
318.07	0.061062	0.048553
318.24	0.061448	0.051408
318.42	0.060983	0.053181
318.59	0.061228	0.050764
318.77	0.060928	0.049469
318.94	0.061497	0.04889
319.11	0.061621	0.050065
319.29	0.062228	0.046295
319.46	0.059108	0.047956
319.63	0.053646	0.047396
319.81	0.062242	0.051963
319.98	0.063132	0.051984
320.15	0.062543	0.049311
320.33	0.061957	0.048803
320.5	0.062291	0.049127
320.67	0.06141	0.045922
320.85	0.061524	0.052335
321.02	0.060721	0.051074
321.19	0.061075	0.052363
321.37	0.061147	0.048899
321.54	0.06125	0.046472
321.72	0.061557	0.044526
321.89	0.062171	0.049026
322.06	0.061535	0.046477
322.24	0.061371	0.049918
322.41	0.062866	0.049342
322.58	0.062265	0.05079
322.76	0.062691	0.04989
322.93	0.06291	0.049728
323.1	0.062303	0.051455
323.28	0.062079	0.050768
323.45	0.061955	0.049036
323.62	0.061107	0.045361
323.8	0.060619	0.056441
323.97	0.061632	0.056504
324.14	0.062049	0.05008
324.32	0.062543	0.049326
324.49	0.062407	0.049099
324.67	0.062794	0.046601
324.84	0.062791	0.04489
325.01	0.06341	0.048592
325.19	0.062296	0.059785
325.36	0.062393	0.047196
325.53	0.062912	0.047679
325.71	0.062757	0.051869
325.88	0.063813	0.049578
326.05	0.062554	0.046839
326.23	0.058232	0.043454
326.4	0.057427	0.047992
326.57	0.06579	0.054234
326.75	0.068308	0.055096
326.92	0.066775	0.053089
327.09	0.065425	0.053748
327.27	0.064455	0.048861
327.44	0.063919	0.045472
327.62	0.063881	0.04477
327.79	0.063596	0.047226
327.96	0.063642	0.053797
328.14	0.064102	0.04914
328.31	0.063259	0.048484
328.48	0.063493	0.047681
328.66	0.063331	0.046842
328.83	0.064084	0.050671
329	0.064613	0.049836
329.18	0.063514	0.049707
329.35	0.064364	0.047093
329.52	0.064908	0.047393
329.7	0.065207	0.054726
329.87	0.063783	0.052559
330.04	0.06503	0.05201
330.22	0.06443	0.050025
330.39	0.064472	0.047815
330.57	0.064207	0.049448
330.74	0.064787	0.050729
330.91	0.064629	0.048065
331.09	0.064763	0.047856
331.26	0.064494	0.049866
331.43	0.064731	0.048816
331.61	0.063882	0.048843
331.78	0.064271	0.047123
331.95	0.064345	0.046981
332.13	0.066133	0.051698
332.3	0.064523	0.05023
332.47	0.065033	0.050615
332.65	0.061622	0.047934
332.82	0.062905	0.047381
332.99	0.066655	0.045829
333.17	0.068186	0.050745
333.34	0.066071	0.05249
333.52	0.067233	0.053277
333.69	0.066646	0.051015
333.86	0.065481	0.049412
334.04	0.065197	0.050256
334.21	0.065838	0.045724
334.38	0.065074	0.045546
334.56	0.066062	0.048452
334.73	0.064591	0.051311
334.9	0.064789	0.046071
335.08	0.064392	0.047979
335.25	0.065487	0.051244
335.42	0.065355	0.050035
335.6	0.065108	0.044042
335.77	0.066713	0.050332
335.94	0.065527	0.053878
336.12	0.066307	0.04842
336.29	0.065857	0.046244
336.47	0.066146	0.048672
336.64	0.066003	0.049539
336.81	0.066447	0.049392
336.99	0.065892	0.043797
337.16	0.066377	0.052525
337.33	0.06623	0.050472
337.51	0.066556	0.047617
337.68	0.066272	0.047956
337.85	0.066482	0.047633
338.03	0.066062	0.050304
338.2	0.06655	0.044785
338.37	0.066249	0.049376
338.55	0.067366	0.04797
338.72	0.066494	0.047927
338.89	0.067131	0.052087
339.07	0.064422	0.047981
339.24	0.064577	0.048445
339.41	0.06675	0.046983
339.59	0.071289	0.049504
339.76	0.068985	0.049144
339.94	0.067401	0.048566
340.11	0.066953	0.051735
340.28	0.066682	0.048173
340.46	0.066464	0.045897
340.63	0.06684	0.044716
340.8	0.066351	0.045521
340.98	0.06718	0.047844
341.15	0.067608	0.049055
341.32	0.066394	0.050258
341.5	0.065523	0.050415
341.67	0.066367	0.045417
341.84	0.067702	0.04171
342.02	0.067673	0.047884
342.19	0.067487	0.049284
342.36	0.066555	0.053947
342.54	0.066536	0.051982
342.71	0.066164	0.0489
342.89	0.067029	0.045094
343.06	0.066628	0.046671
343.23	0.066933	0.049277
343.41	0.066909	0.049804
343.58	0.067004	0.051835
343.75	0.066542	0.049129
343.93	0.066634	0.050709
344.1	0.066877	0.049141
344.27	0.067291	0.047905
344.45	0.067008	0.046479
344.62	0.067113	0.047632
344.79	0.067851	0.049733
344.97	0.066924	0.049881
345.14	0.06668	0.050521
345.31	0.067132	0.050084
345.49	0.059926	0.042381
345.66	0.065575	0.048639
345.84	0.067464	0.049367
346.01	0.068326	0.047884
346.18	0.066325	0.047949
346.36	0.068794	0.052287
346.53	0.067869	0.049721
346.7	0.067242	0.047934
346.88	0.06646	0.048595
347.05	0.067555	0.048213
347.22	0.067014	0.045622
347.4	0.066042	0.046897
347.57	0.0666	0.0484
347.74	0.067004	0.051494
347.92	0.066908	0.049445
348.09	0.06616	0.046955
348.26	0.067468	0.050193
348.44	0.066952	0.048158
348.61	0.066868	0.049713
348.79	0.066501	0.046721
348.96	0.066714	0.04913
349.13	0.066567	0.054727
349.31	0.066901	0.046545
349.48	0.065769	0.042303
349.65	0.039026	0.017613
349.83	0.012532	0.0050335
350	0.0032825	0.0012533

